Proximal Projection Method for Stable Linearly Constrained Optimization

Many applications using large datasets require efficient methods for minimizing a proximable convex function subject to satisfying a set of linear constraints within a specified tolerance. For this task, we present a proximal projection (PP) algorithm, which is an instance of Douglas-Rachford splitting that directly uses projections onto the set of constraints. Formal guarantees are presented to prove convergence of PP estimates to optimizers. Unlike many methods that obtain feasibility asymptotically, each PP iterate is feasible. Numerically, we show PP either matches or outperforms alternatives (e.g. linearized Bregman, primal dual hybrid gradient, proximal augmented Lagrangian, proximal gradient) on problems in basis pursuit, stable matrix completion, stable principal component pursuit, and the computation of earth mover's distances.

==> results/bp-obj-plots.csv <==
4.18058e+02,0.00000e+00,0.00000e+00,0.00000e+00
3.45648e+02,0.00000e+00,0.00000e+00,0.00000e+00
3.11175e+02,0.00000e+00,0.00000e+00,0.00000e+00
2.90745e+02,0.00000e+00,0.00000e+00,0.00000e+00
2.77841e+02,0.00000e+00,0.00000e+00,4.92279e-03
2.67914e+02,0.00000e+00,0.00000e+00,6.59149e-02
2.59482e+02,0.00000e+00,0.00000e+00,2.80209e-01
2.52159e+02,0.00000e+00,0.00000e+00,7.48405e-01
2.45922e+02,0.00000e+00,0.00000e+00,1.60450e+00
2.40760e+02,0.00000e+00,0.00000e+00,2.93461e+00
2.36109e+02,0.00000e+00,0.00000e+00,4.95370e+00
2.31962e+02,0.00000e+00,0.00000e+00,7.88337e+00
2.27966e+02,0.00000e+00,0.00000e+00,1.19643e+01
2.24531e+02,0.00000e+00,0.00000e+00,1.74034e+01
2.21700e+02,0.00000e+00,0.00000e+00,2.43874e+01
2.19150e+02,0.00000e+00,0.00000e+00,3.30356e+01
2.17030e+02,0.00000e+00,0.00000e+00,4.34210e+01
2.15190e+02,0.00000e+00,0.00000e+00,5.55296e+01
2.13395e+02,0.00000e+00,0.00000e+00,6.92632e+01
2.11677e+02,0.00000e+00,0.00000e+00,8.40007e+01
2.10054e+02,0.00000e+00,0.00000e+00,9.97590e+01
2.08500e+02,0.00000e+00,0.00000e+00,1.16269e+02
2.07202e+02,0.00000e+00,0.00000e+00,1.33075e+02
2.06202e+02,0.00000e+00,0.00000e+00,1.49813e+02
2.05199e+02,0.00000e+00,0.00000e+00,1.66824e+02
2.04374e+02,0.00000e+00,0.00000e+00,1.83147e+02
2.03702e+02,0.00000e+00,0.00000e+00,1.98452e+02
2.03679e+02,0.00000e+00,0.00000e+00,2.12443e+02
2.03724e+02,0.00000e+00,0.00000e+00,2.24895e+02
2.03590e+02,0.00000e+00,0.00000e+00,2.35574e+02
2.03209e+02,1.87583e-02,0.00000e+00,2.44378e+02
2.02531e+02,6.86385e-02,0.00000e+00,2.52153e+02
2.01824e+02,1.65547e-01,0.00000e+00,2.56500e+02
2.01258e+02,3.01084e-01,0.00000e+00,2.57811e+02
2.00536e+02,4.64498e-01,0.00000e+00,2.58309e+02
1.99647e+02,6.92057e-01,0.00000e+00,2.58340e+02
1.98641e+02,9.40766e-01,0.00000e+00,2.57127e+02
1.97689e+02,1.25411e+00,0.00000e+00,2.55218e+02
1.97305e+02,1.68605e+00,0.00000e+00,2.51779e+02
1.97027e+02,2.17548e+00,0.00000e+00,2.47616e+02
1.96866e+02,2.71790e+00,0.00000e+00,2.43907e+02
1.96781e+02,3.34890e+00,0.00000e+00,2.39097e+02
1.96695e+02,4.17403e+00,0.00000e+00,2.33580e+02
1.96594e+02,5.12217e+00,0.00000e+00,2.28195e+02
1.96515e+02,6.28671e+00,0.00000e+00,2.23405e+02
1.96503e+02,7.36551e+00,0.00000e+00,2.18868e+02
1.96501e+02,8.57090e+00,0.00000e+00,2.14605e+02
1.96474e+02,9.89947e+00,0.00000e+00,2.10605e+02
1.96390e+02,1.14913e+01,0.00000e+00,2.06718e+02
1.96268e+02,1.33023e+01,0.00000e+00,2.02971e+02
1.96140e+02,1.52749e+01,0.00000e+00,1.99975e+02
1.96004e+02,1.73444e+01,0.00000e+00,1.96927e+02
1.95848e+02,1.94372e+01,0.00000e+00,1.93743e+02
1.95690e+02,2.16523e+01,0.00000e+00,1.90477e+02
1.95551e+02,2.39118e+01,0.00000e+00,1.87369e+02
1.95442e+02,2.62773e+01,0.00000e+00,1.84454e+02
1.95361e+02,2.87424e+01,0.00000e+00,1.81620e+02
1.95290e+02,3.12990e+01,0.00000e+00,1.78971e+02
1.95214e+02,3.39397e+01,0.00000e+00,1.76536e+02
1.95138e+02,3.67014e+01,0.00000e+00,1.74374e+02
1.95077e+02,3.98804e+01,0.00000e+00,1.72570e+02
1.95036e+02,4.31480e+01,0.00000e+00,1.71260e+02
1.94992e+02,4.64871e+01,0.00000e+00,1.69996e+02
1.94950e+02,4.98882e+01,0.00000e+00,1.69217e+02
1.94924e+02,5.33304e+01,0.00000e+00,1.68570e+02
1.94910e+02,5.68052e+01,0.00000e+00,1.68146e+02
1.94886e+02,6.02303e+01,0.00000e+00,1.67906e+02
1.94849e+02,6.33106e+01,0.00000e+00,1.67890e+02
1.94806e+02,6.64153e+01,0.00000e+00,1.68165e+02
1.94767e+02,6.97845e+01,0.00000e+00,1.68652e+02
1.94740e+02,7.31166e+01,0.00000e+00,1.69206e+02
1.94726e+02,7.63951e+01,0.00000e+00,1.70229e+02
1.94719e+02,7.96168e+01,0.00000e+00,1.71549e+02
1.94710e+02,8.27688e+01,0.00000e+00,1.73227e+02
1.94692e+02,8.61916e+01,0.00000e+00,1.75065e+02
1.94661e+02,8.96912e+01,0.00000e+00,1.77020e+02
1.94622e+02,9.21951e+01,0.00000e+00,1.79107e+02
1.94575e+02,9.44987e+01,0.00000e+00,1.81333e+02
1.94525e+02,9.66759e+01,0.00000e+00,1.83638e+02
1.94487e+02,9.87302e+01,0.00000e+00,1.85834e+02
1.94467e+02,1.00660e+02,0.00000e+00,1.87920e+02
1.94463e+02,1.03054e+02,0.00000e+00,1.90021e+02
1.94467e+02,1.05657e+02,0.00000e+00,1.92133e+02
1.94471e+02,1.08117e+02,0.00000e+00,1.94206e+02
1.94470e+02,1.10427e+02,0.00000e+00,1.96195e+02
1.94461e+02,1.12577e+02,0.00000e+00,1.98111e+02
1.94445e+02,1.14574e+02,0.00000e+00,2.00075e+02
1.94424e+02,1.16111e+02,0.00000e+00,2.01830e+02
1.94404e+02,1.16754e+02,0.00000e+00,2.03276e+02
1.94390e+02,1.17307e+02,0.00000e+00,2.04632e+02
1.94385e+02,1.18796e+02,0.00000e+00,2.05765e+02
1.94387e+02,1.20100e+02,0.00000e+00,2.06636e+02
1.94392e+02,1.21153e+02,0.00000e+00,2.07298e+02
1.94395e+02,1.21077e+02,0.00000e+00,2.07543e+02
1.94392e+02,1.20726e+02,0.00000e+00,2.07455e+02
1.94383e+02,1.19658e+02,0.00000e+00,2.07251e+02
1.94368e+02,1.18582e+02,5.51295e-03,2.06960e+02
1.94350e+02,1.17577e+02,5.31667e-02,2.06462e+02
1.94332e+02,1.16703e+02,1.04270e-01,2.05898e+02
1.94319e+02,1.16175e+02,1.62868e-01,2.05280e+02
1.94314e+02,1.16230e+02,2.26579e-01,2.04597e+02
1.94315e+02,1.16236e+02,3.05049e-01,2.03798e+02
1.94318e+02,1.16212e+02,3.68846e-01,2.02886e+02
1.94321e+02,1.16172e+02,4.25964e-01,2.01906e+02
1.94321e+02,1.15861e+02,4.97976e-01,2.00961e+02
1.94317e+02,1.15475e+02,5.91628e-01,2.00021e+02
1.94310e+02,1.14776e+02,6.49304e-01,1.99054e+02
1.94301e+02,1.14156e+02,7.03654e-01,1.98113e+02
1.94292e+02,1.13728e+02,7.57312e-01,1.97205e+02
1.94286e+02,1.13437e+02,8.10287e-01,1.96314e+02
1.94285e+02,1.13428e+02,8.77553e-01,1.95430e+02
1.94288e+02,1.14186e+02,9.50629e-01,1.94558e+02
1.94293e+02,1.14657e+02,1.03660e+00,1.93706e+02
1.94296e+02,1.14776e+02,1.12143e+00,1.92874e+02
1.94296e+02,1.14987e+02,1.20514e+00,1.92111e+02
1.94293e+02,1.16089e+02,1.29029e+00,1.91501e+02
1.94288e+02,1.17143e+02,1.41498e+00,1.90913e+02
1.94281e+02,1.18043e+02,1.55848e+00,1.90344e+02
1.94273e+02,1.18741e+02,1.70546e+00,1.89789e+02
1.94267e+02,1.19331e+02,1.85051e+00,1.88984e+02
1.94265e+02,1.20007e+02,1.99366e+00,1.88251e+02
1.94265e+02,1.21125e+02,2.13016e+00,1.87560e+02
1.94267e+02,1.22705e+02,2.25236e+00,1.86885e+02
1.94269e+02,1.24524e+02,2.37292e+00,1.86253e+02
1.94269e+02,1.26406e+02,2.50994e+00,1.85673e+02
1.94268e+02,1.28238e+02,2.69025e+00,1.85147e+02
1.94266e+02,1.29545e+02,2.86810e+00,1.84674e+02
1.94262e+02,1.30870e+02,3.04767e+00,1.84266e+02
1.94258e+02,1.32204e+02,3.19058e+00,1.83927e+02
1.94256e+02,1.33550e+02,3.34697e+00,1.83847e+02
1.94255e+02,1.34905e+02,3.51578e+00,1.83904e+02
1.94257e+02,1.36331e+02,3.68231e+00,1.84008e+02
1.94259e+02,1.38155e+02,3.84656e+00,1.84151e+02
1.94260e+02,1.39817e+02,4.00859e+00,1.84334e+02
1.94261e+02,1.41111e+02,4.16841e+00,1.84553e+02
1.94260e+02,1.42126e+02,4.35392e+00,1.84803e+02
1.94259e+02,1.42823e+02,4.59776e+00,1.85097e+02
1.94256e+02,1.44051e+02,4.78920e+00,1.85397e+02
1.94253e+02,1.45234e+02,4.98661e+00,1.85795e+02
1.94250e+02,1.46392e+02,5.19407e+00,1.86352e+02
1.94249e+02,1.47523e+02,5.39871e+00,1.86840e+02
1.94249e+02,1.48506e+02,5.66279e+00,1.87475e+02
1.94250e+02,1.49263e+02,5.95619e+00,1.88114e+02
1.94251e+02,1.49984e+02,6.24547e+00,1.88742e+02
1.94251e+02,1.50650e+02,6.54152e+00,1.89361e+02
1.94251e+02,1.51221e+02,6.83648e+00,1.89952e+02
1.94250e+02,1.51584e+02,7.13101e+00,1.90511e+02
1.94249e+02,1.51290e+02,7.43107e+00,1.91043e+02
1.94247e+02,1.51400e+02,7.73697e+00,1.91561e+02
1.94246e+02,1.51667e+02,8.04142e+00,1.92044e+02
1.94246e+02,1.52541e+02,8.34154e+00,1.92479e+02
1.94246e+02,1.53316e+02,8.63741e+00,1.92883e+02
1.94247e+02,1.54030e+02,8.92908e+00,1.93471e+02
1.94248e+02,1.54721e+02,9.21661e+00,1.94052e+02
1.94248e+02,1.55017e+02,9.50512e+00,1.94610e+02
1.94248e+02,1.55218e+02,9.79225e+00,1.95152e+02
1.94248e+02,1.55378e+02,1.00586e+01,1.95396e+02
1.94247e+02,1.55437e+02,1.03213e+01,1.95499e+02
1.94246e+02,1.55099e+02,1.05945e+01,1.95540e+02
1.94244e+02,1.54976e+02,1.08738e+01,1.95538e+02
1.94244e+02,1.54806e+02,1.11491e+01,1.95566e+02
1.94244e+02,1.54517e+02,1.14260e+01,1.95746e+02
1.94244e+02,1.54182e+02,1.17056e+01,1.95885e+02
1.94244e+02,1.53787e+02,1.19813e+01,1.95909e+02
1.94245e+02,1.53349e+02,1.22778e+01,1.95836e+02
1.94245e+02,1.52897e+02,1.25916e+01,1.95727e+02
1.94244e+02,1.52496e+02,1.29046e+01,1.95603e+02
1.94244e+02,1.52105e+02,1.32336e+01,1.95454e+02
1.94244e+02,1.51738e+02,1.35970e+01,1.95300e+02
1.94243e+02,1.51389e+02,1.39879e+01,1.95157e+02
1.94243e+02,1.51060e+02,1.43844e+01,1.95006e+02
1.94243e+02,1.50881e+02,1.47987e+01,1.94844e+02
1.94243e+02,1.50712e+02,1.52171e+01,1.94642e+02
1.94243e+02,1.50577e+02,1.56344e+01,1.94407e+02
1.94244e+02,1.50456e+02,1.60565e+01,1.94189e+02
1.94244e+02,1.50275e+02,1.64726e+01,1.94008e+02
1.94243e+02,1.50069e+02,1.68906e+01,1.93835e+02
1.94243e+02,1.49907e+02,1.73197e+01,1.93674e+02
1.94243e+02,1.49790e+02,1.77514e+01,1.93526e+02
1.94242e+02,1.49711e+02,1.81980e+01,1.93405e+02
1.94242e+02,1.49686e+02,1.86442e+01,1.93296e+02
1.94242e+02,1.49708e+02,1.90885e+01,1.93191e+02
1.94242e+02,1.49777e+02,1.95315e+01,1.93109e+02
1.94242e+02,1.49939e+02,1.99764e+01,1.93039e+02
1.94242e+02,1.50499e+02,2.03750e+01,1.92987e+02
1.94242e+02,1.51100e+02,2.07305e+01,1.92958e+02
1.94242e+02,1.51554e+02,2.10878e+01,1.92951e+02
1.94242e+02,1.52055e+02,2.14444e+01,1.92959e+02
1.94242e+02,1.52388e+02,2.18106e+01,1.92954e+02
1.94242e+02,1.52908e+02,2.21786e+01,1.93003e+02
1.94242e+02,1.53556e+02,2.25446e+01,1.93068e+02
1.94242e+02,1.54594e+02,2.29387e+01,1.93154e+02
1.94242e+02,1.55680e+02,2.33342e+01,1.93242e+02
1.94242e+02,1.56756e+02,2.37421e+01,1.93331e+02
1.94242e+02,1.57868e+02,2.41527e+01,1.93428e+02
1.94242e+02,1.59021e+02,2.46095e+01,1.93530e+02
1.94242e+02,1.60219e+02,2.50763e+01,1.93522e+02
1.94242e+02,1.61439e+02,2.55364e+01,1.93326e+02
1.94242e+02,1.62680e+02,2.59898e+01,1.93161e+02
1.94242e+02,1.63909e+02,2.64451e+01,1.93021e+02
1.94241e+02,1.65115e+02,2.69132e+01,1.93122e+02
1.94241e+02,1.66301e+02,2.73781e+01,1.93290e+02
1.94241e+02,1.67467e+02,2.78391e+01,1.93453e+02
1.94241e+02,1.68608e+02,2.83035e+01,1.93621e+02
1.94241e+02,1.69473e+02,2.87670e+01,1.93783e+02
1.94241e+02,1.69998e+02,2.92236e+01,1.93938e+02
1.94241e+02,1.70470e+02,2.96797e+01,1.94085e+02
1.94241e+02,1.70876e+02,3.01317e+01,1.94222e+02
1.94241e+02,1.71230e+02,3.05818e+01,1.94344e+02
1.94241e+02,1.71496e+02,3.10292e+01,1.94441e+02
1.94241e+02,1.71340e+02,3.14817e+01,1.94507e+02
1.94241e+02,1.70976e+02,3.19539e+01,1.94555e+02
1.94241e+02,1.70565e+02,3.24674e+01,1.94627e+02
1.94241e+02,1.70054e+02,3.29932e+01,1.94666e+02
1.94241e+02,1.69448e+02,3.35176e+01,1.94671e+02
1.94241e+02,1.68764e+02,3.40519e+01,1.94714e+02
1.94241e+02,1.68580e+02,3.45794e+01,1.94760e+02
1.94241e+02,1.68814e+02,3.50990e+01,1.94791e+02
1.94241e+02,1.69260e+02,3.56248e+01,1.94727e+02
1.94241e+02,1.69648e+02,3.61601e+01,1.94636e+02
1.94241e+02,1.69952e+02,3.66987e+01,1.94534e+02
1.94241e+02,1.69662e+02,3.72409e+01,1.94423e+02
1.94241e+02,1.69104e+02,3.77834e+01,1.94334e+02
1.94241e+02,1.68805e+02,3.83314e+01,1.94464e+02
1.94241e+02,1.68911e+02,3.88771e+01,1.94568e+02
1.94241e+02,1.69185e+02,3.94150e+01,1.94532e+02
1.94241e+02,1.69329e+02,3.99530e+01,1.94420e+02
1.94241e+02,1.69020e+02,4.04830e+01,1.94288e+02
1.94241e+02,1.68735e+02,4.10050e+01,1.94137e+02
1.94241e+02,1.68453e+02,4.15207e+01,1.93974e+02
1.94241e+02,1.68158e+02,4.20474e+01,1.93801e+02
1.94241e+02,1.67854e+02,4.25861e+01,1.93622e+02
1.94241e+02,1.67572e+02,4.31313e+01,1.93444e+02
1.94241e+02,1.67305e+02,4.36800e+01,1.93256e+02
1.94241e+02,1.67116e+02,4.42498e+01,1.93056e+02
1.94241e+02,1.66903e+02,4.48261e+01,1.92854e+02
1.94241e+02,1.66697e+02,4.54189e+01,1.92667e+02
1.94241e+02,1.66545e+02,4.60187e+01,1.92557e+02
1.94241e+02,1.66251e+02,4.66111e+01,1.92444e+02
1.94241e+02,1.66077e+02,4.71999e+01,1.92345e+02
1.94241e+02,1.65871e+02,4.77842e+01,1.92250e+02
1.94241e+02,1.65444e+02,4.83690e+01,1.92152e+02
1.94241e+02,1.65091e+02,4.89556e+01,1.92057e+02
1.94241e+02,1.64774e+02,4.95450e+01,1.91972e+02
1.94241e+02,1.64512e+02,5.01314e+01,1.91897e+02
1.94241e+02,1.64302e+02,5.07165e+01,1.91827e+02
1.94241e+02,1.64120e+02,5.12924e+01,1.91763e+02
1.94241e+02,1.64311e+02,5.18674e+01,1.91747e+02
1.94241e+02,1.65008e+02,5.24428e+01,1.91779e+02
1.94241e+02,1.65768e+02,5.30190e+01,1.91822e+02
1.94241e+02,1.66543e+02,5.35969e+01,1.91882e+02
1.94241e+02,1.67314e+02,5.41699e+01,1.91948e+02
1.94241e+02,1.68071e+02,5.47437e+01,1.92074e+02
1.94241e+02,1.68428e+02,5.53149e+01,1.92202e+02
1.94241e+02,1.68568e+02,5.58836e+01,1.92324e+02
1.94241e+02,1.68451e+02,5.64486e+01,1.92451e+02
1.94241e+02,1.68350e+02,5.70077e+01,1.92583e+02
1.94241e+02,1.68262e+02,5.75695e+01,1.92715e+02
1.94241e+02,1.68216e+02,5.81296e+01,1.92845e+02
1.94241e+02,1.68406e+02,5.86979e+01,1.92974e+02
1.94241e+02,1.68765e+02,5.92702e+01,1.93141e+02
1.94241e+02,1.69096e+02,5.98397e+01,1.93293e+02
1.94241e+02,1.69145e+02,6.04041e+01,1.93424e+02
1.94241e+02,1.69529e+02,6.09689e+01,1.93541e+02
1.94241e+02,1.70230e+02,6.15298e+01,1.93639e+02
1.94241e+02,1.70845e+02,6.20995e+01,1.93715e+02
1.94241e+02,1.71046e+02,6.26666e+01,1.93773e+02
1.94241e+02,1.71237e+02,6.32299e+01,1.93813e+02
1.94241e+02,1.71502e+02,6.37959e+01,1.93831e+02
1.94241e+02,1.72131e+02,6.43564e+01,1.93822e+02
1.94241e+02,1.72746e+02,6.49191e+01,1.93793e+02
1.94241e+02,1.73043e+02,6.54476e+01,1.93740e+02
1.94241e+02,1.73308e+02,6.59701e+01,1.93754e+02
1.94241e+02,1.73776e+02,6.64839e+01,1.93832e+02
1.94241e+02,1.74213e+02,6.69923e+01,1.93782e+02
1.94241e+02,1.74639e+02,6.74955e+01,1.93829e+02
1.94241e+02,1.75041e+02,6.79919e+01,1.93874e+02
1.94241e+02,1.75413e+02,6.84861e+01,1.94009e+02
1.94241e+02,1.75812e+02,6.89823e+01,1.94152e+02
1.94241e+02,1.76231e+02,6.94725e+01,1.94287e+02
1.94241e+02,1.76626e+02,6.99583e+01,1.94397e+02
1.94241e+02,1.76810e+02,7.04431e+01,1.94444e+02
1.94241e+02,1.76894e+02,7.09256e+01,1.94474e+02
1.94241e+02,1.76951e+02,7.14018e+01,1.94487e+02
1.94241e+02,1.76951e+02,7.18768e+01,1.94482e+02
1.94241e+02,1.76904e+02,7.23474e+01,1.94454e+02
1.94241e+02,1.76910e+02,7.28181e+01,1.94405e+02
1.94241e+02,1.77007e+02,7.32951e+01,1.94335e+02
1.94241e+02,1.76983e+02,7.37693e+01,1.94245e+02
1.94241e+02,1.76914e+02,7.42403e+01,1.94135e+02
1.94241e+02,1.76801e+02,7.47094e+01,1.94012e+02
1.94241e+02,1.76725e+02,7.51779e+01,1.93890e+02
1.94241e+02,1.76753e+02,7.56385e+01,1.93951e+02
1.94241e+02,1.76758e+02,7.60912e+01,1.94021e+02
1.94241e+02,1.76734e+02,7.65396e+01,1.94100e+02
1.94241e+02,1.76672e+02,7.69840e+01,1.94181e+02
1.94241e+02,1.76579e+02,7.74208e+01,1.94264e+02
1.94241e+02,1.76467e+02,7.78557e+01,1.94348e+02
1.94241e+02,1.76145e+02,7.82874e+01,1.94437e+02
1.94241e+02,1.75708e+02,7.87219e+01,1.94534e+02
1.94241e+02,1.75272e+02,7.91624e+01,1.94631e+02
1.94241e+02,1.75087e+02,7.95990e+01,1.94727e+02
1.94241e+02,1.75087e+02,8.00280e+01,1.94822e+02
1.94241e+02,1.75372e+02,8.04546e+01,1.94862e+02
1.94241e+02,1.75647e+02,8.08749e+01,1.94805e+02
1.94241e+02,1.75652e+02,8.12890e+01,1.94745e+02
1.94241e+02,1.75521e+02,8.17053e+01,1.94687e+02
1.94241e+02,1.75357e+02,8.21260e+01,1.94628e+02
1.94241e+02,1.75021e+02,8.25449e+01,1.94568e+02
1.94241e+02,1.74843e+02,8.29574e+01,1.94512e+02
1.94241e+02,1.74736e+02,8.33690e+01,1.94453e+02
1.94241e+02,1.74632e+02,8.37761e+01,1.94397e+02
1.94241e+02,1.74546e+02,8.41813e+01,1.94339e+02
1.94241e+02,1.74459e+02,8.45974e+01,1.94278e+02
1.94241e+02,1.74731e+02,8.50195e+01,1.94212e+02
1.94241e+02,1.75039e+02,8.54371e+01,1.94237e+02
1.94241e+02,1.75355e+02,8.58474e+01,1.94318e+02
1.94241e+02,1.75687e+02,8.62506e+01,1.94391e+02
1.94241e+02,1.76052e+02,8.66468e+01,1.94456e+02
1.94241e+02,1.76426e+02,8.70361e+01,1.94517e+02
1.94241e+02,1.76821e+02,8.74210e+01,1.94569e+02
1.94241e+02,1.77231e+02,8.78056e+01,1.94613e+02
1.94241e+02,1.77526e+02,8.81930e+01,1.94646e+02
1.94241e+02,1.77755e+02,8.85810e+01,1.94670e+02
1.94241e+02,1.78022e+02,8.89715e+01,1.94683e+02
1.94241e+02,1.78308e+02,8.93667e+01,1.94690e+02
1.94241e+02,1.78594e+02,8.97798e+01,1.94696e+02
1.94241e+02,1.78761e+02,9.01944e+01,1.94699e+02
1.94241e+02,1.78943e+02,9.06038e+01,1.94693e+02
1.94241e+02,1.79149e+02,9.10137e+01,1.94700e+02
1.94241e+02,1.79350e+02,9.14189e+01,1.94740e+02
1.94241e+02,1.79558e+02,9.18223e+01,1.94763e+02
1.94241e+02,1.79681e+02,9.22290e+01,1.94772e+02
1.94241e+02,1.79579e+02,9.26358e+01,1.94764e+02
1.94241e+02,1.79522e+02,9.30414e+01,1.94738e+02
1.94241e+02,1.79727e+02,9.34435e+01,1.94694e+02
1.94241e+02,1.79915e+02,9.38477e+01,1.94630e+02
1.94241e+02,1.80061e+02,9.42513e+01,1.94553e+02
1.94241e+02,1.80180e+02,9.46534e+01,1.94459e+02
1.94241e+02,1.80287e+02,9.50519e+01,1.94357e+02
1.94241e+02,1.80370e+02,9.54488e+01,1.94242e+02
1.94241e+02,1.80430e+02,9.58467e+01,1.94120e+02
1.94241e+02,1.80469e+02,9.62461e+01,1.94021e+02
1.94241e+02,1.80472e+02,9.66426e+01,1.93941e+02
1.94241e+02,1.80439e+02,9.70447e+01,1.93873e+02
1.94241e+02,1.80378e+02,9.74462e+01,1.93793e+02
1.94241e+02,1.80242e+02,9.78481e+01,1.93711e+02
1.94241e+02,1.80086e+02,9.82459e+01,1.93627e+02
1.94241e+02,1.80012e+02,9.86367e+01,1.93543e+02
1.94241e+02,1.80167e+02,9.90223e+01,1.93455e+02
1.94241e+02,1.80323e+02,9.94007e+01,1.93365e+02
1.94241e+02,1.80586e+02,9.97754e+01,1.93341e+02
1.94241e+02,1.80626e+02,1.00152e+02,1.93384e+02
1.94241e+02,1.80525e+02,1.00529e+02,1.93434e+02
1.94241e+02,1.80455e+02,1.00900e+02,1.93489e+02
1.94241e+02,1.80458e+02,1.01264e+02,1.93544e+02
1.94241e+02,1.80482e+02,1.01621e+02,1.93596e+02
1.94241e+02,1.80532e+02,1.01983e+02,1.93646e+02
1.94241e+02,1.80604e+02,1.02347e+02,1.93692e+02
1.94241e+02,1.80697e+02,1.02714e+02,1.93734e+02
1.94241e+02,1.80764e+02,1.03084e+02,1.93773e+02
1.94241e+02,1.80646e+02,1.03451e+02,1.93811e+02
1.94241e+02,1.80542e+02,1.03813e+02,1.93819e+02
1.94241e+02,1.80446e+02,1.04168e+02,1.93763e+02
1.94241e+02,1.80353e+02,1.04518e+02,1.93709e+02
1.94241e+02,1.80274e+02,1.04868e+02,1.93660e+02
1.94241e+02,1.80194e+02,1.05213e+02,1.93615e+02
1.94241e+02,1.80128e+02,1.05555e+02,1.93574e+02
1.94241e+02,1.80076e+02,1.05900e+02,1.93535e+02
1.94241e+02,1.80038e+02,1.06243e+02,1.93499e+02
1.94241e+02,1.80014e+02,1.06583e+02,1.93467e+02
1.94241e+02,1.80112e+02,1.06922e+02,1.93440e+02
1.94241e+02,1.80081e+02,1.07255e+02,1.93420e+02
1.94241e+02,1.80019e+02,1.07586e+02,1.93403e+02
1.94241e+02,1.79940e+02,1.07916e+02,1.93390e+02
1.94241e+02,1.79846e+02,1.08240e+02,1.93384e+02
1.94241e+02,1.79739e+02,1.08563e+02,1.93382e+02
1.94241e+02,1.79828e+02,1.08883e+02,1.93386e+02
1.94241e+02,1.80106e+02,1.09204e+02,1.93399e+02
1.94241e+02,1.80267e+02,1.09524e+02,1.93419e+02
1.94241e+02,1.80249e+02,1.09839e+02,1.93447e+02
1.94241e+02,1.80244e+02,1.10151e+02,1.93479e+02
1.94241e+02,1.80233e+02,1.10463e+02,1.93515e+02
1.94241e+02,1.80218e+02,1.10772e+02,1.93565e+02
1.94241e+02,1.80206e+02,1.11077e+02,1.93579e+02
1.94241e+02,1.80211e+02,1.11378e+02,1.93585e+02
1.94241e+02,1.80218e+02,1.11674e+02,1.93595e+02
1.94241e+02,1.80254e+02,1.11973e+02,1.93606e+02
1.94241e+02,1.80287e+02,1.12268e+02,1.93615e+02
1.94241e+02,1.80319e+02,1.12566e+02,1.93622e+02
1.94241e+02,1.80435e+02,1.12865e+02,1.93625e+02
1.94241e+02,1.80561e+02,1.13161e+02,1.93626e+02
1.94241e+02,1.80678e+02,1.13456e+02,1.93625e+02
1.94241e+02,1.80785e+02,1.13745e+02,1.93623e+02
1.94241e+02,1.80880e+02,1.14033e+02,1.93618e+02
1.94241e+02,1.80844e+02,1.14318e+02,1.93614e+02
1.94241e+02,1.80754e+02,1.14599e+02,1.93640e+02
1.94241e+02,1.80754e+02,1.14879e+02,1.93679e+02
1.94241e+02,1.80760e+02,1.15154e+02,1.93718e+02
1.94241e+02,1.80764e+02,1.15435e+02,1.93758e+02
1.94241e+02,1.80769e+02,1.15717e+02,1.93797e+02
1.94241e+02,1.80783e+02,1.15993e+02,1.93835e+02
1.94241e+02,1.80794e+02,1.16265e+02,1.93873e+02
1.94241e+02,1.81035e+02,1.16532e+02,1.93911e+02
1.94241e+02,1.81354e+02,1.16797e+02,1.93949e+02
1.94241e+02,1.81651e+02,1.17064e+02,1.93987e+02
1.94241e+02,1.81934e+02,1.17327e+02,1.94028e+02
1.94241e+02,1.82204e+02,1.17589e+02,1.94071e+02
1.94241e+02,1.82292e+02,1.17851e+02,1.94116e+02
1.94241e+02,1.82236e+02,1.18110e+02,1.94158e+02
1.94241e+02,1.82254e+02,1.18366e+02,1.94201e+02
1.94241e+02,1.82268e+02,1.18618e+02,1.94242e+02
1.94241e+02,1.82277e+02,1.18870e+02,1.94280e+02
1.94241e+02,1.82444e+02,1.19119e+02,1.94317e+02
1.94241e+02,1.82607e+02,1.19365e+02,1.94348e+02
1.94241e+02,1.82757e+02,1.19618e+02,1.94373e+02
1.94241e+02,1.82914e+02,1.19868e+02,1.94393e+02
1.94241e+02,1.83066e+02,1.20119e+02,1.94408e+02
1.94241e+02,1.83204e+02,1.20373e+02,1.94420e+02
1.94241e+02,1.83331e+02,1.20627e+02,1.94431e+02
1.94241e+02,1.83437e+02,1.20879e+02,1.94436e+02
1.94241e+02,1.83523e+02,1.21129e+02,1.94436e+02
1.94241e+02,1.83606e+02,1.21377e+02,1.94433e+02
1.94241e+02,1.83773e+02,1.21623e+02,1.94426e+02
1.94241e+02,1.83954e+02,1.21866e+02,1.94413e+02
1.94241e+02,1.84120e+02,1.22106e+02,1.94393e+02
1.94241e+02,1.84272e+02,1.22342e+02,1.94369e+02
1.94241e+02,1.84412e+02,1.22573e+02,1.94338e+02
1.94241e+02,1.84485e+02,1.22803e+02,1.94303e+02
1.94241e+02,1.84339e+02,1.23033e+02,1.94261e+02
1.94241e+02,1.84192e+02,1.23259e+02,1.94216e+02
1.94241e+02,1.84257e+02,1.23483e+02,1.94177e+02
1.94241e+02,1.84316e+02,1.23705e+02,1.94136e+02
1.94241e+02,1.84359e+02,1.23927e+02,1.94090e+02
1.94241e+02,1.84386e+02,1.24148e+02,1.94039e+02
1.94241e+02,1.84397e+02,1.24371e+02,1.93982e+02
1.94241e+02,1.84406e+02,1.24592e+02,1.93923e+02
1.94241e+02,1.84401e+02,1.24812e+02,1.93861e+02
1.94241e+02,1.84383e+02,1.25028e+02,1.93797e+02
1.94241e+02,1.84354e+02,1.25241e+02,1.93730e+02
1.94241e+02,1.84349e+02,1.25453e+02,1.93661e+02
1.94241e+02,1.84474e+02,1.25662e+02,1.93591e+02
1.94241e+02,1.84457e+02,1.25868e+02,1.93520e+02
1.94241e+02,1.84300e+02,1.26073e+02,1.93452e+02
1.94241e+02,1.84155e+02,1.26279e+02,1.93383e+02
1.94241e+02,1.84036e+02,1.26482e+02,1.93319e+02
1.94241e+02,1.83921e+02,1.26710e+02,1.93260e+02
1.94241e+02,1.83651e+02,1.26939e+02,1.93229e+02
1.94241e+02,1.83409e+02,1.27170e+02,1.93205e+02
1.94241e+02,1.83266e+02,1.27400e+02,1.93185e+02
1.94241e+02,1.83233e+02,1.27630e+02,1.93168e+02
1.94241e+02,1.83185e+02,1.27860e+02,1.93154e+02
1.94241e+02,1.83133e+02,1.28086e+02,1.93143e+02
1.94241e+02,1.83079e+02,1.28310e+02,1.93136e+02
1.94241e+02,1.83017e+02,1.28534e+02,1.93132e+02
1.94241e+02,1.82953e+02,1.28758e+02,1.93134e+02
1.94241e+02,1.82885e+02,1.28983e+02,1.93140e+02
1.94241e+02,1.82817e+02,1.29205e+02,1.93155e+02
1.94241e+02,1.82756e+02,1.29423e+02,1.93176e+02
1.94241e+02,1.82700e+02,1.29638e+02,1.93202e+02
1.94241e+02,1.82739e+02,1.29856e+02,1.93232e+02
1.94241e+02,1.82805e+02,1.30073e+02,1.93263e+02
1.94241e+02,1.82879e+02,1.30286e+02,1.93295e+02
1.94241e+02,1.82953e+02,1.30499e+02,1.93330e+02
1.94241e+02,1.83030e+02,1.30709e+02,1.93368e+02
1.94241e+02,1.83112e+02,1.30922e+02,1.93406e+02
1.94241e+02,1.83215e+02,1.31133e+02,1.93446e+02
1.94241e+02,1.83361e+02,1.31345e+02,1.93488e+02
1.94241e+02,1.83519e+02,1.31557e+02,1.93530e+02
1.94241e+02,1.83685e+02,1.31770e+02,1.93572e+02
1.94241e+02,1.83856e+02,1.31981e+02,1.93612e+02
1.94241e+02,1.84050e+02,1.32192e+02,1.93651e+02
1.94241e+02,1.84072e+02,1.32400e+02,1.93690e+02
1.94241e+02,1.84076e+02,1.32607e+02,1.93727e+02
1.94241e+02,1.84083e+02,1.32821e+02,1.93762e+02
1.94241e+02,1.84083e+02,1.33034e+02,1.93793e+02
1.94241e+02,1.84087e+02,1.33244e+02,1.93837e+02
1.94241e+02,1.84087e+02,1.33452e+02,1.93906e+02
1.94241e+02,1.84176e+02,1.33659e+02,1.93973e+02
1.94241e+02,1.84266e+02,1.33862e+02,1.94033e+02
1.94241e+02,1.84356e+02,1.34062e+02,1.94083e+02
1.94241e+02,1.84440e+02,1.34261e+02,1.94123e+02
1.94241e+02,1.84522e+02,1.34459e+02,1.94156e+02
1.94241e+02,1.84616e+02,1.34654e+02,1.94190e+02
1.94241e+02,1.84735e+02,1.34835e+02,1.94224e+02
1.94241e+02,1.84875e+02,1.34993e+02,1.94259e+02
1.94241e+02,1.85023e+02,1.35150e+02,1.94298e+02
1.94241e+02,1.85175e+02,1.35308e+02,1.94339e+02
1.94241e+02,1.85334e+02,1.35466e+02,1.94380e+02
1.94241e+02,1.85491e+02,1.35624e+02,1.94420e+02
1.94241e+02,1.85528e+02,1.35782e+02,1.94460e+02
1.94241e+02,1.85539e+02,1.35937e+02,1.94499e+02
1.94241e+02,1.85554e+02,1.36095e+02,1.94535e+02
1.94241e+02,1.85570e+02,1.36254e+02,1.94541e+02
1.94241e+02,1.85588e+02,1.36415e+02,1.94542e+02
1.94241e+02,1.85601e+02,1.36578e+02,1.94537e+02
1.94241e+02,1.85612e+02,1.36742e+02,1.94526e+02
1.94241e+02,1.85631e+02,1.36906e+02,1.94511e+02
1.94241e+02,1.85657e+02,1.37068e+02,1.94493e+02
1.94241e+02,1.85695e+02,1.37229e+02,1.94472e+02
1.94241e+02,1.85756e+02,1.37391e+02,1.94448e+02
1.94241e+02,1.85825e+02,1.37552e+02,1.94420e+02
1.94241e+02,1.85903e+02,1.37713e+02,1.94387e+02
1.94241e+02,1.85989e+02,1.37873e+02,1.94351e+02
1.94241e+02,1.86079e+02,1.38032e+02,1.94314e+02
1.94241e+02,1.86170e+02,1.38189e+02,1.94276e+02
1.94241e+02,1.86258e+02,1.38342e+02,1.94238e+02
1.94241e+02,1.86347e+02,1.38494e+02,1.94204e+02
1.94241e+02,1.86449e+02,1.38644e+02,1.94169e+02
1.94241e+02,1.86560e+02,1.38793e+02,1.94133e+02
1.94241e+02,1.86674e+02,1.38946e+02,1.94096e+02
1.94241e+02,1.86794e+02,1.39096e+02,1.94059e+02
1.94241e+02,1.86913e+02,1.39246e+02,1.94021e+02
1.94241e+02,1.87027e+02,1.39397e+02,1.93984e+02
1.94241e+02,1.87136e+02,1.39549e+02,1.93949e+02
1.94241e+02,1.87242e+02,1.39700e+02,1.93917e+02
1.94241e+02,1.87358e+02,1.39851e+02,1.93886e+02
1.94241e+02,1.87464e+02,1.40003e+02,1.93854e+02
1.94241e+02,1.87462e+02,1.40156e+02,1.93825e+02
1.94241e+02,1.87405e+02,1.40310e+02,1.93797e+02
1.94241e+02,1.87333e+02,1.40469e+02,1.93771e+02
1.94241e+02,1.87247e+02,1.40629e+02,1.93745e+02
1.94241e+02,1.87149e+02,1.40787e+02,1.93722e+02
1.94241e+02,1.87042e+02,1.40951e+02,1.93699e+02
1.94241e+02,1.86928e+02,1.41117e+02,1.93677e+02
1.94241e+02,1.86812e+02,1.41281e+02,1.93657e+02
1.94241e+02,1.86710e+02,1.41444e+02,1.93638e+02
1.94241e+02,1.86663e+02,1.41607e+02,1.93623e+02
1.94241e+02,1.86611e+02,1.41769e+02,1.93611e+02
1.94241e+02,1.86563e+02,1.41933e+02,1.93604e+02
1.94241e+02,1.86518e+02,1.42095e+02,1.93596e+02
1.94241e+02,1.86478e+02,1.42256e+02,1.93590e+02
1.94241e+02,1.86542e+02,1.42416e+02,1.93584e+02
1.94241e+02,1.86596e+02,1.42578e+02,1.93581e+02
1.94241e+02,1.86632e+02,1.42741e+02,1.93581e+02
1.94241e+02,1.86654e+02,1.42902e+02,1.93583e+02
1.94241e+02,1.86658e+02,1.43066e+02,1.93586e+02
1.94241e+02,1.86651e+02,1.43229e+02,1.93590e+02
1.94241e+02,1.86632e+02,1.43377e+02,1.93593e+02
1.94241e+02,1.86618e+02,1.43516e+02,1.93600e+02
1.94241e+02,1.86602e+02,1.43654e+02,1.93608e+02
1.94241e+02,1.86596e+02,1.43789e+02,1.93617e+02
1.94241e+02,1.86582e+02,1.43924e+02,1.93626e+02
1.94241e+02,1.86556e+02,1.44056e+02,1.93633e+02
1.94241e+02,1.86516e+02,1.44189e+02,1.93640e+02
1.94241e+02,1.86476e+02,1.44321e+02,1.93649e+02
1.94241e+02,1.86423e+02,1.44453e+02,1.93658e+02
1.94241e+02,1.86362e+02,1.44583e+02,1.93669e+02
1.94241e+02,1.86362e+02,1.44711e+02,1.93680e+02
1.94241e+02,1.86394e+02,1.44837e+02,1.93691e+02
1.94241e+02,1.86423e+02,1.44960e+02,1.93701e+02
1.94241e+02,1.86450e+02,1.45087e+02,1.93710e+02
1.94241e+02,1.86481e+02,1.45214e+02,1.93721e+02
1.94241e+02,1.86513e+02,1.45339e+02,1.93732e+02
1.94241e+02,1.86557e+02,1.45465e+02,1.93743e+02
1.94241e+02,1.86608e+02,1.45590e+02,1.93756e+02
1.94241e+02,1.86658e+02,1.45714e+02,1.93771e+02
1.94241e+02,1.86704e+02,1.45836e+02,1.93789e+02
1.94241e+02,1.86741e+02,1.45957e+02,1.93806e+02
1.94241e+02,1.86769e+02,1.46077e+02,1.93824e+02
1.94241e+02,1.86794e+02,1.46195e+02,1.93842e+02
1.94241e+02,1.86813e+02,1.46312e+02,1.93861e+02
1.94241e+02,1.86824e+02,1.46427e+02,1.93882e+02
1.94241e+02,1.86828e+02,1.46541e+02,1.93902e+02
1.94241e+02,1.86824e+02,1.46655e+02,1.93922e+02
1.94241e+02,1.86818e+02,1.46771e+02,1.93940e+02
1.94241e+02,1.86818e+02,1.46885e+02,1.93957e+02
1.94241e+02,1.86815e+02,1.46998e+02,1.93976e+02
1.94241e+02,1.86803e+02,1.47112e+02,1.93998e+02
1.94241e+02,1.86788e+02,1.47225e+02,1.94019e+02
1.94241e+02,1.86771e+02,1.47339e+02,1.94039e+02
1.94241e+02,1.86777e+02,1.47453e+02,1.94059e+02
1.94241e+02,1.86792e+02,1.47566e+02,1.94078e+02
1.94241e+02,1.86808e+02,1.47679e+02,1.94096e+02
1.94241e+02,1.86824e+02,1.47794e+02,1.94113e+02
1.94241e+02,1.86834e+02,1.47911e+02,1.94128e+02
1.94241e+02,1.86834e+02,1.48026e+02,1.94142e+02
1.94241e+02,1.86826e+02,1.48139e+02,1.94155e+02
1.94241e+02,1.86811e+02,1.48251e+02,1.94169e+02
1.94241e+02,1.86787e+02,1.48361e+02,1.94183e+02
1.94241e+02,1.86768e+02,1.48471e+02,1.94197e+02
1.94241e+02,1.86773e+02,1.48582e+02,1.94211e+02
1.94241e+02,1.86791e+02,1.48694e+02,1.94226e+02
1.94241e+02,1.86804e+02,1.48811e+02,1.94240e+02
1.94241e+02,1.86813e+02,1.48926e+02,1.94252e+02
1.94241e+02,1.86819e+02,1.49039e+02,1.94266e+02
1.94241e+02,1.86839e+02,1.49152e+02,1.94278e+02
1.94241e+02,1.86892e+02,1.49264e+02,1.94288e+02
1.94241e+02,1.86933e+02,1.49377e+02,1.94297e+02
1.94241e+02,1.86962e+02,1.49493e+02,1.94306e+02
1.94241e+02,1.86981e+02,1.49606e+02,1.94313e+02
1.94241e+02,1.86991e+02,1.49740e+02,1.94320e+02
1.94241e+02,1.87118e+02,1.49874e+02,1.94325e+02
1.94241e+02,1.87274e+02,1.50006e+02,1.94329e+02
1.94241e+02,1.87435e+02,1.50136e+02,1.94330e+02
1.94241e+02,1.87602e+02,1.50264e+02,1.94332e+02
1.94241e+02,1.87766e+02,1.50391e+02,1.94333e+02
1.94241e+02,1.87920e+02,1.50518e+02,1.94336e+02
1.94241e+02,1.88066e+02,1.50643e+02,1.94336e+02
1.94241e+02,1.88205e+02,1.50768e+02,1.94334e+02
1.94241e+02,1.88333e+02,1.50893e+02,1.94329e+02
1.94241e+02,1.88448e+02,1.51020e+02,1.94322e+02
1.94241e+02,1.88550e+02,1.51149e+02,1.94312e+02
1.94241e+02,1.88644e+02,1.51276e+02,1.94300e+02
1.94241e+02,1.88723e+02,1.51401e+02,1.94288e+02
1.94241e+02,1.88786e+02,1.51524e+02,1.94276e+02
1.94241e+02,1.88835e+02,1.51645e+02,1.94264e+02
1.94241e+02,1.88874e+02,1.51765e+02,1.94249e+02
1.94241e+02,1.88877e+02,1.51886e+02,1.94232e+02
1.94241e+02,1.88849e+02,1.52008e+02,1.94213e+02
1.94241e+02,1.88830e+02,1.52129e+02,1.94193e+02
1.94241e+02,1.88831e+02,1.52250e+02,1.94171e+02
1.94241e+02,1.88896e+02,1.52372e+02,1.94150e+02
1.94241e+02,1.88955e+02,1.52492e+02,1.94128e+02
1.94241e+02,1.89013e+02,1.52611e+02,1.94106e+02
1.94241e+02,1.89069e+02,1.52728e+02,1.94083e+02
1.94241e+02,1.89066e+02,1.52842e+02,1.94060e+02
1.94241e+02,1.89039e+02,1.52955e+02,1.94037e+02
1.94241e+02,1.88994e+02,1.53067e+02,1.94014e+02
1.94241e+02,1.88930e+02,1.53180e+02,1.93991e+02
1.94241e+02,1.88850e+02,1.53294e+02,1.93968e+02
1.94241e+02,1.88754e+02,1.53405e+02,1.93945e+02
1.94241e+02,1.88644e+02,1.53519e+02,1.93924e+02
1.94241e+02,1.88523e+02,1.53631e+02,1.93904e+02
1.94241e+02,1.88436e+02,1.53742e+02,1.93886e+02
1.94241e+02,1.88433e+02,1.53851e+02,1.93868e+02
1.94241e+02,1.88445e+02,1.53960e+02,1.93850e+02
1.94241e+02,1.88447e+02,1.54067e+02,1.93831e+02
1.94241e+02,1.88440e+02,1.54175e+02,1.93812e+02
1.94241e+02,1.88418e+02,1.54280e+02,1.93795e+02
1.94241e+02,1.88385e+02,1.54385e+02,1.93785e+02
1.94241e+02,1.88339e+02,1.54489e+02,1.93788e+02
1.94241e+02,1.88280e+02,1.54592e+02,1.93787e+02
1.94241e+02,1.88215e+02,1.54695e+02,1.93784e+02
1.94241e+02,1.88140e+02,1.54792e+02,1.93779e+02
1.94241e+02,1.88055e+02,1.54878e+02,1.93772e+02
1.94241e+02,1.87961e+02,1.54962e+02,1.93764e+02
1.94241e+02,1.87888e+02,1.55046e+02,1.93753e+02
1.94241e+02,1.87813e+02,1.55127e+02,1.93740e+02
1.94241e+02,1.87732e+02,1.55208e+02,1.93724e+02
1.94241e+02,1.87650e+02,1.55289e+02,1.93707e+02
1.94241e+02,1.87569e+02,1.55370e+02,1.93701e+02
1.94241e+02,1.87489e+02,1.55451e+02,1.93702e+02
1.94241e+02,1.87420e+02,1.55527e+02,1.93703e+02
1.94241e+02,1.87361e+02,1.55603e+02,1.93704e+02
1.94241e+02,1.87309e+02,1.55680e+02,1.93705e+02
1.94241e+02,1.87262e+02,1.55755e+02,1.93708e+02
1.94241e+02,1.87224e+02,1.55829e+02,1.93711e+02
1.94241e+02,1.87194e+02,1.55902e+02,1.93713e+02
1.94241e+02,1.87170e+02,1.55974e+02,1.93715e+02
1.94241e+02,1.87153e+02,1.56048e+02,1.93718e+02
1.94241e+02,1.87143e+02,1.56120e+02,1.93720e+02
1.94241e+02,1.87140e+02,1.56192e+02,1.93725e+02
1.94241e+02,1.87167e+02,1.56263e+02,1.93729e+02
1.94241e+02,1.87283e+02,1.56335e+02,1.93733e+02
1.94241e+02,1.87407e+02,1.56407e+02,1.93737e+02
1.94241e+02,1.87529e+02,1.56477e+02,1.93741e+02
1.94241e+02,1.87654e+02,1.56546e+02,1.93749e+02
1.94241e+02,1.87780e+02,1.56614e+02,1.93772e+02
1.94241e+02,1.87905e+02,1.56681e+02,1.93793e+02
1.94241e+02,1.88026e+02,1.56748e+02,1.93810e+02
1.94241e+02,1.88142e+02,1.56814e+02,1.93824e+02
1.94241e+02,1.88253e+02,1.56880e+02,1.93835e+02
1.94241e+02,1.88354e+02,1.56945e+02,1.93844e+02
1.94241e+02,1.88444e+02,1.57010e+02,1.93850e+02
1.94241e+02,1.88522e+02,1.57074e+02,1.93854e+02
1.94241e+02,1.88595e+02,1.57138e+02,1.93855e+02
1.94241e+02,1.88662e+02,1.57204e+02,1.93854e+02
1.94241e+02,1.88718e+02,1.57269e+02,1.93851e+02
1.94241e+02,1.88761e+02,1.57332e+02,1.93857e+02
1.94241e+02,1.88791e+02,1.57395e+02,1.93871e+02
1.94241e+02,1.88808e+02,1.57458e+02,1.93885e+02
1.94241e+02,1.88818e+02,1.57519e+02,1.93899e+02
1.94241e+02,1.88819e+02,1.57580e+02,1.93914e+02
1.94241e+02,1.88810e+02,1.57641e+02,1.93930e+02
1.94241e+02,1.88790e+02,1.57701e+02,1.93946e+02
1.94241e+02,1.88762e+02,1.57761e+02,1.93961e+02
1.94241e+02,1.88731e+02,1.57820e+02,1.93977e+02
1.94241e+02,1.88700e+02,1.57878e+02,1.93993e+02
1.94241e+02,1.88666e+02,1.57937e+02,1.94008e+02
1.94241e+02,1.88626e+02,1.57996e+02,1.94022e+02
1.94241e+02,1.88596e+02,1.58055e+02,1.94035e+02
1.94241e+02,1.88662e+02,1.58115e+02,1.94050e+02
1.94241e+02,1.88727e+02,1.58184e+02,1.94065e+02
1.94241e+02,1.88791e+02,1.58255e+02,1.94081e+02
1.94241e+02,1.88852e+02,1.58327e+02,1.94096e+02
1.94241e+02,1.88911e+02,1.58398e+02,1.94111e+02
1.94241e+02,1.88972e+02,1.58470e+02,1.94126e+02
1.94241e+02,1.89030e+02,1.58542e+02,1.94143e+02
1.94241e+02,1.89085e+02,1.58611e+02,1.94159e+02
1.94241e+02,1.89139e+02,1.58680e+02,1.94176e+02
1.94241e+02,1.89198e+02,1.58748e+02,1.94193e+02
1.94241e+02,1.89258e+02,1.58818e+02,1.94211e+02
1.94241e+02,1.89325e+02,1.58888e+02,1.94230e+02
1.94241e+02,1.89395e+02,1.58959e+02,1.94252e+02
1.94241e+02,1.89461e+02,1.59029e+02,1.94276e+02
1.94241e+02,1.89524e+02,1.59098e+02,1.94300e+02
1.94241e+02,1.89586e+02,1.59169e+02,1.94325e+02
1.94241e+02,1.89659e+02,1.59239e+02,1.94352e+02
1.94241e+02,1.89733e+02,1.59309e+02,1.94378e+02
1.94241e+02,1.89805e+02,1.59379e+02,1.94404e+02
1.94241e+02,1.89875e+02,1.59448e+02,1.94427e+02
1.94241e+02,1.89943e+02,1.59516e+02,1.94450e+02
1.94241e+02,1.90009e+02,1.59583e+02,1.94471e+02
1.94241e+02,1.90074e+02,1.59649e+02,1.94491e+02
1.94241e+02,1.90107e+02,1.59715e+02,1.94510e+02
1.94241e+02,1.90144e+02,1.59780e+02,1.94527e+02
1.94241e+02,1.90182e+02,1.59845e+02,1.94542e+02
1.94241e+02,1.90220e+02,1.59913e+02,1.94555e+02
1.94241e+02,1.90259e+02,1.59980e+02,1.94565e+02
1.94241e+02,1.90298e+02,1.60049e+02,1.94574e+02
1.94241e+02,1.90336e+02,1.60119e+02,1.94580e+02
1.94241e+02,1.90374e+02,1.60189e+02,1.94583e+02
1.94241e+02,1.90418e+02,1.60261e+02,1.94585e+02
1.94241e+02,1.90460e+02,1.60333e+02,1.94585e+02
1.94241e+02,1.90504e+02,1.60404e+02,1.94583e+02
1.94241e+02,1.90551e+02,1.60474e+02,1.94579e+02
1.94241e+02,1.90570e+02,1.60543e+02,1.94571e+02
1.94241e+02,1.90580e+02,1.60611e+02,1.94562e+02
1.94241e+02,1.90581e+02,1.60678e+02,1.94549e+02
1.94241e+02,1.90585e+02,1.60746e+02,1.94535e+02
1.94241e+02,1.90589e+02,1.60812e+02,1.94517e+02
1.94241e+02,1.90593e+02,1.60877e+02,1.94499e+02
1.94241e+02,1.90594e+02,1.60941e+02,1.94479e+02
1.94241e+02,1.90591e+02,1.61005e+02,1.94456e+02
1.94241e+02,1.90582e+02,1.61067e+02,1.94431e+02
1.94241e+02,1.90567e+02,1.61129e+02,1.94403e+02
1.94241e+02,1.90545e+02,1.61189e+02,1.94375e+02
1.94241e+02,1.90523e+02,1.61249e+02,1.94345e+02
1.94241e+02,1.90498e+02,1.61309e+02,1.94314e+02
1.94241e+02,1.90474e+02,1.61367e+02,1.94281e+02
1.94241e+02,1.90451e+02,1.61425e+02,1.94249e+02
1.94241e+02,1.90429e+02,1.61482e+02,1.94215e+02
1.94241e+02,1.90402e+02,1.61539e+02,1.94180e+02
1.94241e+02,1.90370e+02,1.61598e+02,1.94145e+02
1.94241e+02,1.90339e+02,1.61657e+02,1.94111e+02
1.94241e+02,1.90304e+02,1.61715e+02,1.94076e+02
1.94241e+02,1.90266e+02,1.61772e+02,1.94041e+02
1.94241e+02,1.90225e+02,1.61829e+02,1.94007e+02
1.94241e+02,1.90187e+02,1.61884e+02,1.93974e+02
1.94241e+02,1.90146e+02,1.61939e+02,1.93943e+02
1.94241e+02,1.90108e+02,1.61994e+02,1.93913e+02
1.94241e+02,1.90069e+02,1.62047e+02,1.93886e+02
1.94241e+02,1.90026e+02,1.62100e+02,1.93861e+02
1.94241e+02,1.89982e+02,1.62152e+02,1.93838e+02
1.94241e+02,1.89942e+02,1.62204e+02,1.93818e+02
1.94241e+02,1.89903e+02,1.62255e+02,1.93800e+02
1.94241e+02,1.89867e+02,1.62306e+02,1.93783e+02
1.94241e+02,1.89828e+02,1.62357e+02,1.93769e+02
1.94241e+02,1.89787e+02,1.62410e+02,1.93757e+02
1.94241e+02,1.89745e+02,1.62464e+02,1.93746e+02
1.94241e+02,1.89763e+02,1.62517e+02,1.93737e+02
1.94241e+02,1.89784e+02,1.62570e+02,1.93730e+02
1.94241e+02,1.89808e+02,1.62622e+02,1.93724e+02
1.94241e+02,1.89831e+02,1.62675e+02,1.93721e+02
1.94241e+02,1.89854e+02,1.62727e+02,1.93719e+02
1.94241e+02,1.89877e+02,1.62779e+02,1.93720e+02
1.94241e+02,1.89900e+02,1.62830e+02,1.93721e+02
1.94241e+02,1.89924e+02,1.62882e+02,1.93724e+02
1.94241e+02,1.89947e+02,1.62934e+02,1.93728e+02
1.94241e+02,1.89969e+02,1.62986e+02,1.93733e+02
1.94241e+02,1.89990e+02,1.63038e+02,1.93740e+02
1.94241e+02,1.90011e+02,1.63089e+02,1.93747e+02
1.94241e+02,1.90030e+02,1.63140e+02,1.93757e+02
1.94241e+02,1.90049e+02,1.63191e+02,1.93767e+02
1.94241e+02,1.90065e+02,1.63241e+02,1.93780e+02
1.94241e+02,1.90078e+02,1.63290e+02,1.93793e+02
1.94241e+02,1.90089e+02,1.63339e+02,1.93807e+02
1.94241e+02,1.90097e+02,1.63387e+02,1.93821e+02
1.94241e+02,1.90102e+02,1.63435e+02,1.93836e+02
1.94241e+02,1.90108e+02,1.63482e+02,1.93851e+02
1.94241e+02,1.90113e+02,1.63528e+02,1.93866e+02
1.94241e+02,1.90116e+02,1.63573e+02,1.93882e+02
1.94241e+02,1.90116e+02,1.63618e+02,1.93898e+02
1.94241e+02,1.90114e+02,1.63665e+02,1.93915e+02
1.94241e+02,1.90111e+02,1.63712e+02,1.93931e+02
1.94241e+02,1.90105e+02,1.63758e+02,1.93947e+02
1.94241e+02,1.90097e+02,1.63803e+02,1.93963e+02
1.94241e+02,1.90089e+02,1.63849e+02,1.93979e+02
1.94241e+02,1.90078e+02,1.63895e+02,1.93994e+02
1.94241e+02,1.90067e+02,1.63944e+02,1.94010e+02
1.94241e+02,1.90051e+02,1.63996e+02,1.94026e+02
1.94241e+02,1.90032e+02,1.64047e+02,1.94042e+02
1.94241e+02,1.90008e+02,1.64098e+02,1.94058e+02
1.94241e+02,1.89982e+02,1.64149e+02,1.94073e+02
1.94241e+02,1.89953e+02,1.64202e+02,1.94088e+02
1.94241e+02,1.89922e+02,1.64254e+02,1.94102e+02
1.94241e+02,1.89931e+02,1.64306e+02,1.94115e+02
1.94241e+02,1.89958e+02,1.64357e+02,1.94128e+02
1.94241e+02,1.89985e+02,1.64407e+02,1.94141e+02
1.94241e+02,1.90009e+02,1.64457e+02,1.94153e+02
1.94241e+02,1.90031e+02,1.64507e+02,1.94164e+02
1.94241e+02,1.90051e+02,1.64556e+02,1.94175e+02
1.94241e+02,1.90070e+02,1.64605e+02,1.94186e+02
1.94241e+02,1.90089e+02,1.64655e+02,1.94196e+02
1.94241e+02,1.90110e+02,1.64705e+02,1.94204e+02
1.94241e+02,1.90130e+02,1.64756e+02,1.94212e+02
1.94241e+02,1.90152e+02,1.64806e+02,1.94220e+02
1.94241e+02,1.90174e+02,1.64857e+02,1.94228e+02
1.94241e+02,1.90197e+02,1.64908e+02,1.94235e+02
1.94241e+02,1.90218e+02,1.64958e+02,1.94243e+02
1.94241e+02,1.90239e+02,1.65007e+02,1.94250e+02
1.94241e+02,1.90262e+02,1.65056e+02,1.94257e+02
1.94241e+02,1.90286e+02,1.65107e+02,1.94263e+02
1.94241e+02,1.90310e+02,1.65158e+02,1.94271e+02
1.94241e+02,1.90334e+02,1.65212e+02,1.94277e+02
1.94241e+02,1.90357e+02,1.65267e+02,1.94283e+02
1.94241e+02,1.90380e+02,1.65321e+02,1.94288e+02
1.94241e+02,1.90402e+02,1.65375e+02,1.94292e+02
1.94241e+02,1.90422e+02,1.65428e+02,1.94296e+02
1.94241e+02,1.90442e+02,1.65480e+02,1.94299e+02
1.94241e+02,1.90461e+02,1.65531e+02,1.94301e+02
1.94241e+02,1.90478e+02,1.65581e+02,1.94303e+02
1.94241e+02,1.90496e+02,1.65631e+02,1.94305e+02
1.94241e+02,1.90515e+02,1.65682e+02,1.94307e+02
1.94241e+02,1.90535e+02,1.65735e+02,1.94308e+02
1.94241e+02,1.90561e+02,1.65787e+02,1.94310e+02
1.94241e+02,1.90592e+02,1.65839e+02,1.94311e+02
1.94241e+02,1.90621e+02,1.65890e+02,1.94313e+02
1.94241e+02,1.90649e+02,1.65941e+02,1.94315e+02
1.94241e+02,1.90677e+02,1.65994e+02,1.94318e+02
1.94241e+02,1.90703e+02,1.66046e+02,1.94322e+02
1.94241e+02,1.90726e+02,1.66097e+02,1.94325e+02
1.94241e+02,1.90746e+02,1.66148e+02,1.94328e+02
1.94241e+02,1.90762e+02,1.66198e+02,1.94332e+02
1.94241e+02,1.90773e+02,1.66247e+02,1.94336e+02
1.94241e+02,1.90778e+02,1.66296e+02,1.94339e+02
1.94241e+02,1.90777e+02,1.66345e+02,1.94342e+02
1.94241e+02,1.90771e+02,1.66393e+02,1.94344e+02
1.94241e+02,1.90760e+02,1.66440e+02,1.94346e+02
1.94241e+02,1.90746e+02,1.66487e+02,1.94346e+02
1.94241e+02,1.90728e+02,1.66533e+02,1.94345e+02
1.94241e+02,1.90706e+02,1.66580e+02,1.94343e+02
1.94241e+02,1.90686e+02,1.66627e+02,1.94340e+02
1.94241e+02,1.90660e+02,1.66673e+02,1.94336e+02
1.94241e+02,1.90633e+02,1.66718e+02,1.94331e+02
1.94241e+02,1.90604e+02,1.66765e+02,1.94324e+02
1.94241e+02,1.90572e+02,1.66813e+02,1.94316e+02
1.94241e+02,1.90539e+02,1.66860e+02,1.94308e+02
1.94241e+02,1.90503e+02,1.66906e+02,1.94299e+02
1.94241e+02,1.90464e+02,1.66953e+02,1.94290e+02
1.94241e+02,1.90422e+02,1.66998e+02,1.94280e+02
1.94241e+02,1.90376e+02,1.67046e+02,1.94268e+02
1.94241e+02,1.90328e+02,1.67094e+02,1.94255e+02
1.94241e+02,1.90277e+02,1.67142e+02,1.94241e+02
1.94241e+02,1.90233e+02,1.67189e+02,1.94226e+02
1.94241e+02,1.90205e+02,1.67236e+02,1.94210e+02
1.94241e+02,1.90173e+02,1.67284e+02,1.94194e+02
1.94241e+02,1.90139e+02,1.67331e+02,1.94177e+02
1.94241e+02,1.90105e+02,1.67377e+02,1.94160e+02
1.94241e+02,1.90069e+02,1.67424e+02,1.94142e+02
1.94241e+02,1.90031e+02,1.67471e+02,1.94124e+02
1.94241e+02,1.89996e+02,1.67520e+02,1.94108e+02
1.94241e+02,1.89962e+02,1.67569e+02,1.94092e+02
1.94241e+02,1.89930e+02,1.67619e+02,1.94076e+02
1.94241e+02,1.89902e+02,1.67669e+02,1.94061e+02
1.94241e+02,1.89878e+02,1.67722e+02,1.94046e+02
1.94241e+02,1.89860e+02,1.67775e+02,1.94032e+02
1.94241e+02,1.89892e+02,1.67828e+02,1.94019e+02
1.94241e+02,1.89941e+02,1.67880e+02,1.94006e+02
1.94241e+02,1.89989e+02,1.67931e+02,1.93993e+02
1.94241e+02,1.90040e+02,1.67982e+02,1.93982e+02
1.94241e+02,1.90087e+02,1.68032e+02,1.93971e+02
1.94241e+02,1.90132e+02,1.68081e+02,1.93962e+02
1.94241e+02,1.90173e+02,1.68131e+02,1.93955e+02
1.94241e+02,1.90211e+02,1.68180e+02,1.93949e+02
1.94241e+02,1.90247e+02,1.68228e+02,1.93944e+02
1.94241e+02,1.90283e+02,1.68277e+02,1.93940e+02
1.94241e+02,1.90316e+02,1.68327e+02,1.93937e+02
1.94241e+02,1.90345e+02,1.68377e+02,1.93935e+02
1.94241e+02,1.90375e+02,1.68427e+02,1.93934e+02
1.94241e+02,1.90400e+02,1.68476e+02,1.93935e+02
1.94241e+02,1.90427e+02,1.68525e+02,1.93936e+02
1.94241e+02,1.90453e+02,1.68574e+02,1.93939e+02
1.94241e+02,1.90476e+02,1.68624e+02,1.93942e+02
1.94241e+02,1.90498e+02,1.68673e+02,1.93946e+02
1.94241e+02,1.90520e+02,1.68721e+02,1.93951e+02
1.94241e+02,1.90544e+02,1.68768e+02,1.93957e+02
1.94241e+02,1.90567e+02,1.68816e+02,1.93963e+02
1.94241e+02,1.90594e+02,1.68864e+02,1.93970e+02
1.94241e+02,1.90642e+02,1.68911e+02,1.93978e+02
1.94241e+02,1.90701e+02,1.68958e+02,1.93986e+02
1.94241e+02,1.90765e+02,1.69006e+02,1.93995e+02
1.94241e+02,1.90829e+02,1.69053e+02,1.94003e+02
1.94241e+02,1.90890e+02,1.69099e+02,1.94012e+02
1.94241e+02,1.90947e+02,1.69145e+02,1.94020e+02
1.94241e+02,1.90999e+02,1.69191e+02,1.94029e+02
1.94241e+02,1.91046e+02,1.69236e+02,1.94037e+02
1.94241e+02,1.91090e+02,1.69280e+02,1.94045e+02
1.94241e+02,1.91128e+02,1.69324e+02,1.94052e+02
1.94241e+02,1.91162e+02,1.69366e+02,1.94058e+02
1.94241e+02,1.91191e+02,1.69409e+02,1.94064e+02
1.94241e+02,1.91218e+02,1.69451e+02,1.94069e+02
1.94241e+02,1.91240e+02,1.69495e+02,1.94073e+02
1.94241e+02,1.91258e+02,1.69538e+02,1.94076e+02
1.94241e+02,1.91274e+02,1.69581e+02,1.94078e+02
1.94241e+02,1.91285e+02,1.69625e+02,1.94080e+02
1.94241e+02,1.91296e+02,1.69669e+02,1.94082e+02
1.94241e+02,1.91302e+02,1.69712e+02,1.94084e+02
1.94241e+02,1.91305e+02,1.69755e+02,1.94087e+02
1.94241e+02,1.91304e+02,1.69797e+02,1.94089e+02
1.94241e+02,1.91301e+02,1.69839e+02,1.94091e+02
1.94241e+02,1.91295e+02,1.69880e+02,1.94092e+02
1.94241e+02,1.91286e+02,1.69921e+02,1.94093e+02
1.94241e+02,1.91275e+02,1.69961e+02,1.94094e+02
1.94241e+02,1.91261e+02,1.70000e+02,1.94095e+02
1.94241e+02,1.91245e+02,1.70039e+02,1.94095e+02
1.94241e+02,1.91227e+02,1.70077e+02,1.94095e+02
1.94241e+02,1.91206e+02,1.70114e+02,1.94095e+02
1.94241e+02,1.91185e+02,1.70151e+02,1.94094e+02
1.94241e+02,1.91164e+02,1.70188e+02,1.94092e+02
1.94241e+02,1.91146e+02,1.70224e+02,1.94091e+02
1.94241e+02,1.91131e+02,1.70259e+02,1.94089e+02
1.94241e+02,1.91124e+02,1.70294e+02,1.94088e+02
1.94241e+02,1.91118e+02,1.70328e+02,1.94087e+02
1.94241e+02,1.91112e+02,1.70362e+02,1.94087e+02
1.94241e+02,1.91108e+02,1.70395e+02,1.94088e+02
1.94241e+02,1.91104e+02,1.70427e+02,1.94089e+02
1.94241e+02,1.91100e+02,1.70459e+02,1.94090e+02
1.94241e+02,1.91098e+02,1.70491e+02,1.94093e+02
1.94241e+02,1.91097e+02,1.70522e+02,1.94097e+02
1.94241e+02,1.91102e+02,1.70553e+02,1.94100e+02
1.94241e+02,1.91112e+02,1.70583e+02,1.94104e+02
1.94241e+02,1.91124e+02,1.70615e+02,1.94108e+02
1.94241e+02,1.91138e+02,1.70646e+02,1.94113e+02
1.94241e+02,1.91153e+02,1.70676e+02,1.94119e+02
1.94241e+02,1.91170e+02,1.70707e+02,1.94125e+02
1.94241e+02,1.91191e+02,1.70738e+02,1.94132e+02
1.94241e+02,1.91214e+02,1.70768e+02,1.94140e+02
1.94241e+02,1.91237e+02,1.70797e+02,1.94148e+02
1.94241e+02,1.91262e+02,1.70827e+02,1.94156e+02
1.94241e+02,1.91289e+02,1.70855e+02,1.94164e+02
1.94241e+02,1.91318e+02,1.70884e+02,1.94171e+02
1.94241e+02,1.91346e+02,1.70912e+02,1.94179e+02
1.94241e+02,1.91373e+02,1.70942e+02,1.94186e+02
1.94241e+02,1.91398e+02,1.70972e+02,1.94193e+02
1.94241e+02,1.91421e+02,1.71001e+02,1.94200e+02
1.94241e+02,1.91442e+02,1.71031e+02,1.94207e+02
1.94241e+02,1.91460e+02,1.71061e+02,1.94214e+02
1.94241e+02,1.91495e+02,1.71091e+02,1.94221e+02
1.94241e+02,1.91527e+02,1.71123e+02,1.94227e+02
1.94241e+02,1.91554e+02,1.71156e+02,1.94234e+02
1.94241e+02,1.91577e+02,1.71189e+02,1.94240e+02
1.94241e+02,1.91594e+02,1.71221e+02,1.94246e+02
1.94241e+02,1.91608e+02,1.71253e+02,1.94252e+02
1.94241e+02,1.91618e+02,1.71285e+02,1.94257e+02
1.94241e+02,1.91625e+02,1.71316e+02,1.94261e+02
1.94241e+02,1.91625e+02,1.71347e+02,1.94265e+02
1.94241e+02,1.91622e+02,1.71377e+02,1.94268e+02
1.94241e+02,1.91615e+02,1.71407e+02,1.94271e+02
1.94241e+02,1.91603e+02,1.71437e+02,1.94273e+02
1.94241e+02,1.91585e+02,1.71468e+02,1.94273e+02
1.94241e+02,1.91563e+02,1.71498e+02,1.94273e+02
1.94241e+02,1.91535e+02,1.71530e+02,1.94273e+02
1.94241e+02,1.91502e+02,1.71561e+02,1.94273e+02
1.94241e+02,1.91465e+02,1.71592e+02,1.94273e+02
1.94241e+02,1.91424e+02,1.71623e+02,1.94273e+02
1.94241e+02,1.91377e+02,1.71653e+02,1.94272e+02
1.94241e+02,1.91326e+02,1.71684e+02,1.94271e+02
1.94241e+02,1.91272e+02,1.71716e+02,1.94270e+02
1.94241e+02,1.91216e+02,1.71748e+02,1.94268e+02
1.94241e+02,1.91158e+02,1.71780e+02,1.94267e+02
1.94241e+02,1.91099e+02,1.71811e+02,1.94265e+02
1.94241e+02,1.91041e+02,1.71843e+02,1.94263e+02
1.94241e+02,1.91002e+02,1.71876e+02,1.94262e+02
1.94241e+02,1.90982e+02,1.71908e+02,1.94261e+02
1.94241e+02,1.90963e+02,1.71940e+02,1.94260e+02
1.94241e+02,1.90948e+02,1.71973e+02,1.94259e+02
1.94241e+02,1.90936e+02,1.72006e+02,1.94258e+02
1.94241e+02,1.90928e+02,1.72040e+02,1.94257e+02
1.94241e+02,1.90923e+02,1.72075e+02,1.94256e+02
1.94241e+02,1.90923e+02,1.72109e+02,1.94254e+02
1.94241e+02,1.90928e+02,1.72142e+02,1.94253e+02
1.94241e+02,1.90937e+02,1.72175e+02,1.94252e+02
1.94241e+02,1.90948e+02,1.72208e+02,1.94252e+02
1.94241e+02,1.90962e+02,1.72241e+02,1.94251e+02
1.94241e+02,1.90976e+02,1.72274e+02,1.94250e+02
1.94241e+02,1.90991e+02,1.72308e+02,1.94248e+02
1.94241e+02,1.91008e+02,1.72341e+02,1.94247e+02
1.94241e+02,1.91028e+02,1.72374e+02,1.94244e+02
1.94241e+02,1.91048e+02,1.72406e+02,1.94242e+02
1.94241e+02,1.91070e+02,1.72439e+02,1.94239e+02
1.94241e+02,1.91094e+02,1.72471e+02,1.94235e+02
1.94241e+02,1.91120e+02,1.72504e+02,1.94232e+02
1.94241e+02,1.91146e+02,1.72536e+02,1.94227e+02
1.94241e+02,1.91173e+02,1.72568e+02,1.94223e+02
1.94241e+02,1.91200e+02,1.72600e+02,1.94218e+02
1.94241e+02,1.91226e+02,1.72633e+02,1.94213e+02
1.94241e+02,1.91252e+02,1.72665e+02,1.94207e+02
1.94241e+02,1.91279e+02,1.72697e+02,1.94201e+02
1.94241e+02,1.91306e+02,1.72729e+02,1.94195e+02
1.94241e+02,1.91333e+02,1.72760e+02,1.94188e+02
1.94241e+02,1.91358e+02,1.72791e+02,1.94181e+02
1.94241e+02,1.91382e+02,1.72821e+02,1.94174e+02
1.94241e+02,1.91408e+02,1.72853e+02,1.94166e+02
1.94241e+02,1.91431e+02,1.72884e+02,1.94158e+02
1.94241e+02,1.91453e+02,1.72915e+02,1.94150e+02
1.94241e+02,1.91476e+02,1.72946e+02,1.94142e+02
1.94241e+02,1.91498e+02,1.72977e+02,1.94135e+02
1.94241e+02,1.91518e+02,1.73008e+02,1.94127e+02
1.94241e+02,1.91538e+02,1.73040e+02,1.94119e+02
1.94241e+02,1.91556e+02,1.73071e+02,1.94111e+02
1.94241e+02,1.91573e+02,1.73102e+02,1.94103e+02
1.94241e+02,1.91588e+02,1.73133e+02,1.94095e+02
1.94241e+02,1.91602e+02,1.73166e+02,1.94088e+02
1.94241e+02,1.91613e+02,1.73197e+02,1.94081e+02
1.94241e+02,1.91625e+02,1.73229e+02,1.94075e+02
1.94241e+02,1.91637e+02,1.73260e+02,1.94069e+02
1.94241e+02,1.91647e+02,1.73290e+02,1.94063e+02
1.94241e+02,1.91654e+02,1.73320e+02,1.94058e+02
1.94241e+02,1.91660e+02,1.73349e+02,1.94054e+02
1.94241e+02,1.91663e+02,1.73379e+02,1.94049e+02
1.94241e+02,1.91665e+02,1.73409e+02,1.94046e+02
1.94241e+02,1.91666e+02,1.73438e+02,1.94042e+02
1.94241e+02,1.91665e+02,1.73467e+02,1.94040e+02
1.94241e+02,1.91664e+02,1.73497e+02,1.94037e+02
1.94241e+02,1.91663e+02,1.73525e+02,1.94036e+02
1.94241e+02,1.91662e+02,1.73554e+02,1.94035e+02
1.94241e+02,1.91662e+02,1.73583e+02,1.94036e+02
1.94241e+02,1.91662e+02,1.73611e+02,1.94037e+02
1.94241e+02,1.91662e+02,1.73639e+02,1.94039e+02
1.94241e+02,1.91661e+02,1.73667e+02,1.94042e+02
1.94241e+02,1.91660e+02,1.73694e+02,1.94045e+02
1.94241e+02,1.91658e+02,1.73721e+02,1.94050e+02
1.94241e+02,1.91656e+02,1.73747e+02,1.94055e+02
1.94241e+02,1.91654e+02,1.73775e+02,1.94061e+02
1.94241e+02,1.91651e+02,1.73801e+02,1.94068e+02
1.94241e+02,1.91649e+02,1.73828e+02,1.94075e+02
1.94241e+02,1.91648e+02,1.73854e+02,1.94081e+02
1.94241e+02,1.91646e+02,1.73880e+02,1.94088e+02
1.94241e+02,1.91647e+02,1.73906e+02,1.94095e+02
1.94241e+02,1.91650e+02,1.73933e+02,1.94101e+02
1.94241e+02,1.91653e+02,1.73960e+02,1.94107e+02
1.94241e+02,1.91657e+02,1.73987e+02,1.94113e+02
1.94241e+02,1.91661e+02,1.74013e+02,1.94119e+02
1.94241e+02,1.91664e+02,1.74040e+02,1.94124e+02
1.94241e+02,1.91667e+02,1.74067e+02,1.94130e+02
1.94241e+02,1.91669e+02,1.74093e+02,1.94135e+02
1.94241e+02,1.91670e+02,1.74119e+02,1.94140e+02
1.94241e+02,1.91672e+02,1.74144e+02,1.94144e+02
1.94241e+02,1.91675e+02,1.74169e+02,1.94148e+02
1.94241e+02,1.91677e+02,1.74194e+02,1.94152e+02
1.94241e+02,1.91680e+02,1.74219e+02,1.94155e+02
1.94241e+02,1.91682e+02,1.74243e+02,1.94158e+02
1.94241e+02,1.91683e+02,1.74267e+02,1.94162e+02
1.94241e+02,1.91683e+02,1.74292e+02,1.94164e+02
1.94241e+02,1.91682e+02,1.74316e+02,1.94167e+02
1.94241e+02,1.91682e+02,1.74340e+02,1.94169e+02
1.94241e+02,1.91680e+02,1.74363e+02,1.94171e+02
1.94241e+02,1.91678e+02,1.74386e+02,1.94172e+02
1.94241e+02,1.91677e+02,1.74409e+02,1.94173e+02
1.94241e+02,1.91675e+02,1.74432e+02,1.94173e+02
1.94241e+02,1.91673e+02,1.74455e+02,1.94173e+02
1.94241e+02,1.91672e+02,1.74478e+02,1.94174e+02
1.94241e+02,1.91669e+02,1.74500e+02,1.94174e+02
1.94241e+02,1.91669e+02,1.74522e+02,1.94175e+02
1.94241e+02,1.91668e+02,1.74543e+02,1.94175e+02
1.94241e+02,1.91668e+02,1.74565e+02,1.94175e+02
1.94241e+02,1.91667e+02,1.74588e+02,1.94175e+02
1.94241e+02,1.91666e+02,1.74612e+02,1.94175e+02
1.94241e+02,1.91664e+02,1.74635e+02,1.94175e+02
1.94241e+02,1.91663e+02,1.74658e+02,1.94175e+02
1.94241e+02,1.91661e+02,1.74682e+02,1.94174e+02
1.94241e+02,1.91657e+02,1.74705e+02,1.94174e+02
1.94241e+02,1.91652e+02,1.74728e+02,1.94174e+02
1.94241e+02,1.91646e+02,1.74751e+02,1.94174e+02
1.94241e+02,1.91639e+02,1.74774e+02,1.94174e+02
1.94241e+02,1.91631e+02,1.74797e+02,1.94175e+02
1.94241e+02,1.91624e+02,1.74820e+02,1.94175e+02
1.94241e+02,1.91617e+02,1.74843e+02,1.94176e+02
1.94241e+02,1.91610e+02,1.74866e+02,1.94177e+02
1.94241e+02,1.91603e+02,1.74888e+02,1.94178e+02
1.94241e+02,1.91598e+02,1.74911e+02,1.94180e+02
1.94241e+02,1.91592e+02,1.74933e+02,1.94181e+02
1.94241e+02,1.91585e+02,1.74956e+02,1.94182e+02
1.94241e+02,1.91578e+02,1.74979e+02,1.94184e+02
1.94241e+02,1.91573e+02,1.75002e+02,1.94186e+02
1.94241e+02,1.91570e+02,1.75024e+02,1.94189e+02
1.94241e+02,1.91567e+02,1.75046e+02,1.94193e+02
1.94241e+02,1.91566e+02,1.75068e+02,1.94196e+02
1.94241e+02,1.91565e+02,1.75089e+02,1.94200e+02
1.94241e+02,1.91564e+02,1.75110e+02,1.94204e+02
1.94241e+02,1.91562e+02,1.75131e+02,1.94208e+02
1.94241e+02,1.91559e+02,1.75151e+02,1.94212e+02
1.94241e+02,1.91556e+02,1.75171e+02,1.94217e+02
1.94241e+02,1.91553e+02,1.75193e+02,1.94221e+02
1.94241e+02,1.91551e+02,1.75216e+02,1.94225e+02
1.94241e+02,1.91550e+02,1.75240e+02,1.94229e+02
1.94241e+02,1.91550e+02,1.75263e+02,1.94234e+02
1.94241e+02,1.91550e+02,1.75286e+02,1.94238e+02
1.94241e+02,1.91550e+02,1.75309e+02,1.94243e+02
1.94241e+02,1.91551e+02,1.75331e+02,1.94249e+02
1.94241e+02,1.91553e+02,1.75353e+02,1.94255e+02
1.94241e+02,1.91555e+02,1.75374e+02,1.94262e+02
1.94241e+02,1.91556e+02,1.75396e+02,1.94270e+02
1.94241e+02,1.91557e+02,1.75418e+02,1.94277e+02
1.94241e+02,1.91558e+02,1.75440e+02,1.94285e+02
1.94241e+02,1.91559e+02,1.75461e+02,1.94293e+02
1.94241e+02,1.91561e+02,1.75482e+02,1.94300e+02
1.94241e+02,1.91564e+02,1.75503e+02,1.94307e+02
1.94241e+02,1.91567e+02,1.75523e+02,1.94315e+02
1.94241e+02,1.91570e+02,1.75544e+02,1.94322e+02
1.94241e+02,1.91572e+02,1.75565e+02,1.94329e+02
1.94241e+02,1.91574e+02,1.75586e+02,1.94335e+02
1.94241e+02,1.91578e+02,1.75607e+02,1.94341e+02
1.94241e+02,1.91581e+02,1.75628e+02,1.94347e+02
1.94241e+02,1.91586e+02,1.75649e+02,1.94352e+02
1.94241e+02,1.91591e+02,1.75670e+02,1.94356e+02
1.94241e+02,1.91596e+02,1.75690e+02,1.94360e+02
1.94241e+02,1.91602e+02,1.75712e+02,1.94363e+02
1.94241e+02,1.91608e+02,1.75732e+02,1.94365e+02
1.94241e+02,1.91615e+02,1.75754e+02,1.94366e+02
1.94241e+02,1.91622e+02,1.75775e+02,1.94366e+02
1.94241e+02,1.91628e+02,1.75797e+02,1.94365e+02
1.94241e+02,1.91635e+02,1.75819e+02,1.94364e+02
1.94241e+02,1.91642e+02,1.75841e+02,1.94362e+02
1.94241e+02,1.91649e+02,1.75863e+02,1.94359e+02
1.94241e+02,1.91657e+02,1.75885e+02,1.94355e+02
1.94241e+02,1.91665e+02,1.75907e+02,1.94350e+02
1.94241e+02,1.91672e+02,1.75929e+02,1.94345e+02
1.94241e+02,1.91680e+02,1.75950e+02,1.94339e+02
1.94241e+02,1.91688e+02,1.75971e+02,1.94332e+02
1.94241e+02,1.91696e+02,1.75992e+02,1.94325e+02
1.94241e+02,1.91705e+02,1.76015e+02,1.94316e+02
1.94241e+02,1.91714e+02,1.76037e+02,1.94307e+02
1.94241e+02,1.91724e+02,1.76059e+02,1.94298e+02
1.94241e+02,1.91734e+02,1.76080e+02,1.94288e+02
1.94241e+02,1.91746e+02,1.76101e+02,1.94278e+02
1.94241e+02,1.91758e+02,1.76122e+02,1.94267e+02
1.94241e+02,1.91771e+02,1.76142e+02,1.94257e+02
1.94241e+02,1.91785e+02,1.76163e+02,1.94246e+02
1.94241e+02,1.91801e+02,1.76183e+02,1.94234e+02
1.94241e+02,1.91817e+02,1.76203e+02,1.94222e+02
1.94241e+02,1.91832e+02,1.76223e+02,1.94211e+02
1.94241e+02,1.91848e+02,1.76242e+02,1.94199e+02
1.94241e+02,1.91863e+02,1.76262e+02,1.94187e+02
1.94241e+02,1.91880e+02,1.76281e+02,1.94175e+02
1.94241e+02,1.91896e+02,1.76300e+02,1.94162e+02
1.94241e+02,1.91913e+02,1.76319e+02,1.94150e+02
1.94241e+02,1.91931e+02,1.76339e+02,1.94138e+02
1.94241e+02,1.91949e+02,1.76358e+02,1.94126e+02
1.94241e+02,1.91966e+02,1.76377e+02,1.94115e+02
1.94241e+02,1.91982e+02,1.76395e+02,1.94103e+02
1.94241e+02,1.91997e+02,1.76414e+02,1.94092e+02
1.94241e+02,1.92012e+02,1.76432e+02,1.94082e+02
1.94241e+02,1.92026e+02,1.76450e+02,1.94072e+02
1.94241e+02,1.92038e+02,1.76469e+02,1.94063e+02
1.94241e+02,1.92049e+02,1.76487e+02,1.94054e+02
1.94241e+02,1.92059e+02,1.76506e+02,1.94046e+02
1.94241e+02,1.92067e+02,1.76526e+02,1.94038e+02
1.94241e+02,1.92075e+02,1.76545e+02,1.94031e+02
1.94241e+02,1.92083e+02,1.76564e+02,1.94025e+02
1.94241e+02,1.92092e+02,1.76582e+02,1.94019e+02
1.94241e+02,1.92103e+02,1.76600e+02,1.94015e+02
1.94241e+02,1.92115e+02,1.76618e+02,1.94010e+02
1.94241e+02,1.92128e+02,1.76636e+02,1.94007e+02
1.94241e+02,1.92141e+02,1.76653e+02,1.94005e+02
1.94241e+02,1.92154e+02,1.76670e+02,1.94003e+02
1.94241e+02,1.92171e+02,1.76687e+02,1.94002e+02
1.94241e+02,1.92187e+02,1.76704e+02,1.94002e+02
1.94241e+02,1.92203e+02,1.76721e+02,1.94003e+02
1.94241e+02,1.92219e+02,1.76738e+02,1.94005e+02
1.94241e+02,1.92233e+02,1.76756e+02,1.94007e+02
1.94241e+02,1.92248e+02,1.76773e+02,1.94010e+02
1.94241e+02,1.92262e+02,1.76791e+02,1.94014e+02
1.94241e+02,1.92275e+02,1.76809e+02,1.94018e+02
1.94241e+02,1.92288e+02,1.76828e+02,1.94022e+02
1.94241e+02,1.92302e+02,1.76845e+02,1.94028e+02
1.94241e+02,1.92315e+02,1.76863e+02,1.94034e+02
1.94241e+02,1.92328e+02,1.76880e+02,1.94041e+02
1.94241e+02,1.92340e+02,1.76897e+02,1.94049e+02
1.94241e+02,1.92350e+02,1.76915e+02,1.94057e+02
1.94241e+02,1.92358e+02,1.76932e+02,1.94066e+02
1.94241e+02,1.92365e+02,1.76949e+02,1.94074e+02
1.94241e+02,1.92370e+02,1.76965e+02,1.94084e+02
1.94241e+02,1.92372e+02,1.76981e+02,1.94094e+02
1.94241e+02,1.92374e+02,1.76997e+02,1.94104e+02
1.94241e+02,1.92374e+02,1.77013e+02,1.94114e+02
1.94241e+02,1.92372e+02,1.77029e+02,1.94124e+02
1.94241e+02,1.92368e+02,1.77045e+02,1.94135e+02
1.94241e+02,1.92364e+02,1.77061e+02,1.94145e+02
1.94241e+02,1.92359e+02,1.77077e+02,1.94156e+02
1.94241e+02,1.92352e+02,1.77094e+02,1.94167e+02
1.94241e+02,1.92343e+02,1.77110e+02,1.94178e+02
1.94241e+02,1.92333e+02,1.77126e+02,1.94189e+02
1.94241e+02,1.92322e+02,1.77142e+02,1.94200e+02
1.94241e+02,1.92310e+02,1.77158e+02,1.94211e+02
1.94241e+02,1.92297e+02,1.77173e+02,1.94222e+02
1.94241e+02,1.92284e+02,1.77189e+02,1.94232e+02
1.94241e+02,1.92271e+02,1.77205e+02,1.94243e+02
1.94241e+02,1.92258e+02,1.77221e+02,1.94253e+02
1.94241e+02,1.92244e+02,1.77237e+02,1.94262e+02
1.94241e+02,1.92230e+02,1.77252e+02,1.94272e+02
1.94241e+02,1.92216e+02,1.77268e+02,1.94281e+02
1.94241e+02,1.92202e+02,1.77284e+02,1.94290e+02
1.94241e+02,1.92188e+02,1.77300e+02,1.94298e+02
1.94241e+02,1.92177e+02,1.77316e+02,1.94307e+02
1.94241e+02,1.92166e+02,1.77332e+02,1.94314e+02
1.94241e+02,1.92156e+02,1.77347e+02,1.94322e+02
1.94241e+02,1.92146e+02,1.77362e+02,1.94328e+02
1.94241e+02,1.92135e+02,1.77377e+02,1.94335e+02
1.94241e+02,1.92124e+02,1.77393e+02,1.94341e+02
1.94241e+02,1.92114e+02,1.77408e+02,1.94346e+02
1.94241e+02,1.92103e+02,1.77425e+02,1.94350e+02
1.94241e+02,1.92093e+02,1.77443e+02,1.94354e+02
1.94241e+02,1.92084e+02,1.77460e+02,1.94357e+02
1.94241e+02,1.92075e+02,1.77478e+02,1.94360e+02
1.94241e+02,1.92065e+02,1.77496e+02,1.94362e+02
1.94241e+02,1.92056e+02,1.77514e+02,1.94363e+02
1.94241e+02,1.92047e+02,1.77532e+02,1.94363e+02
1.94241e+02,1.92040e+02,1.77550e+02,1.94363e+02
1.94241e+02,1.92032e+02,1.77567e+02,1.94363e+02
1.94241e+02,1.92028e+02,1.77585e+02,1.94362e+02
1.94241e+02,1.92024e+02,1.77602e+02,1.94360e+02
1.94241e+02,1.92020e+02,1.77618e+02,1.94358e+02
1.94241e+02,1.92017e+02,1.77635e+02,1.94355e+02
1.94241e+02,1.92014e+02,1.77653e+02,1.94352e+02
1.94241e+02,1.92012e+02,1.77671e+02,1.94349e+02
1.94241e+02,1.92010e+02,1.77690e+02,1.94346e+02
1.94241e+02,1.92008e+02,1.77709e+02,1.94343e+02
1.94241e+02,1.92007e+02,1.77727e+02,1.94340e+02
1.94241e+02,1.92008e+02,1.77746e+02,1.94336e+02
1.94241e+02,1.92011e+02,1.77764e+02,1.94331e+02
1.94241e+02,1.92015e+02,1.77782e+02,1.94327e+02
1.94241e+02,1.92020e+02,1.77801e+02,1.94322e+02
1.94241e+02,1.92025e+02,1.77819e+02,1.94317e+02
1.94241e+02,1.92031e+02,1.77838e+02,1.94312e+02
1.94241e+02,1.92037e+02,1.77856e+02,1.94307e+02
1.94241e+02,1.92044e+02,1.77875e+02,1.94301e+02
1.94241e+02,1.92051e+02,1.77894e+02,1.94296e+02
1.94241e+02,1.92059e+02,1.77912e+02,1.94291e+02
1.94241e+02,1.92068e+02,1.77931e+02,1.94285e+02
1.94241e+02,1.92078e+02,1.77949e+02,1.94279e+02
1.94241e+02,1.92088e+02,1.77968e+02,1.94273e+02
1.94241e+02,1.92099e+02,1.77985e+02,1.94267e+02
1.94241e+02,1.92109e+02,1.78003e+02,1.94261e+02
1.94241e+02,1.92121e+02,1.78020e+02,1.94254e+02
1.94241e+02,1.92132e+02,1.78038e+02,1.94248e+02
1.94241e+02,1.92145e+02,1.78055e+02,1.94242e+02
1.94241e+02,1.92159e+02,1.78073e+02,1.94235e+02
1.94241e+02,1.92173e+02,1.78092e+02,1.94228e+02
1.94241e+02,1.92187e+02,1.78111e+02,1.94222e+02
1.94241e+02,1.92201e+02,1.78131e+02,1.94216e+02
1.94241e+02,1.92215e+02,1.78152e+02,1.94210e+02
1.94241e+02,1.92228e+02,1.78175e+02,1.94204e+02
1.94241e+02,1.92240e+02,1.78199e+02,1.94199e+02
1.94241e+02,1.92251e+02,1.78222e+02,1.94193e+02
1.94241e+02,1.92260e+02,1.78244e+02,1.94188e+02
1.94241e+02,1.92269e+02,1.78267e+02,1.94182e+02
1.94241e+02,1.92276e+02,1.78290e+02,1.94177e+02
1.94241e+02,1.92283e+02,1.78314e+02,1.94172e+02
1.94241e+02,1.92288e+02,1.78339e+02,1.94167e+02
1.94241e+02,1.92291e+02,1.78364e+02,1.94163e+02
1.94241e+02,1.92294e+02,1.78388e+02,1.94158e+02
1.94241e+02,1.92297e+02,1.78412e+02,1.94153e+02
1.94241e+02,1.92298e+02,1.78436e+02,1.94149e+02
1.94241e+02,1.92299e+02,1.78460e+02,1.94145e+02
1.94241e+02,1.92299e+02,1.78483e+02,1.94141e+02
1.94241e+02,1.92298e+02,1.78506e+02,1.94137e+02
1.94241e+02,1.92295e+02,1.78529e+02,1.94133e+02
1.94241e+02,1.92292e+02,1.78552e+02,1.94130e+02
1.94241e+02,1.92289e+02,1.78574e+02,1.94127e+02
1.94241e+02,1.92285e+02,1.78596e+02,1.94124e+02
1.94241e+02,1.92281e+02,1.78620e+02,1.94121e+02
1.94241e+02,1.92277e+02,1.78643e+02,1.94118e+02
1.94241e+02,1.92273e+02,1.78666e+02,1.94116e+02
1.94241e+02,1.92268e+02,1.78689e+02,1.94114e+02
1.94241e+02,1.92264e+02,1.78711e+02,1.94112e+02
1.94241e+02,1.92261e+02,1.78733e+02,1.94110e+02
1.94241e+02,1.92258e+02,1.78755e+02,1.94109e+02
1.94241e+02,1.92255e+02,1.78777e+02,1.94108e+02
1.94241e+02,1.92254e+02,1.78798e+02,1.94107e+02
1.94241e+02,1.92253e+02,1.78820e+02,1.94107e+02
1.94241e+02,1.92254e+02,1.78841e+02,1.94108e+02
1.94241e+02,1.92255e+02,1.78862e+02,1.94108e+02
1.94241e+02,1.92256e+02,1.78883e+02,1.94109e+02
1.94241e+02,1.92259e+02,1.78904e+02,1.94111e+02
1.94241e+02,1.92262e+02,1.78924e+02,1.94113e+02
1.94241e+02,1.92265e+02,1.78944e+02,1.94115e+02
1.94241e+02,1.92268e+02,1.78964e+02,1.94117e+02
1.94241e+02,1.92271e+02,1.78984e+02,1.94120e+02
1.94241e+02,1.92275e+02,1.79004e+02,1.94124e+02
1.94241e+02,1.92278e+02,1.79024e+02,1.94128e+02
1.94241e+02,1.92281e+02,1.79044e+02,1.94132e+02
1.94241e+02,1.92284e+02,1.79063e+02,1.94136e+02
1.94241e+02,1.92285e+02,1.79083e+02,1.94141e+02
1.94241e+02,1.92287e+02,1.79103e+02,1.94146e+02
1.94241e+02,1.92290e+02,1.79124e+02,1.94151e+02
1.94241e+02,1.92294e+02,1.79144e+02,1.94156e+02
1.94241e+02,1.92297e+02,1.79165e+02,1.94162e+02
1.94241e+02,1.92301e+02,1.79187e+02,1.94167e+02
1.94241e+02,1.92303e+02,1.79208e+02,1.94173e+02
1.94241e+02,1.92305e+02,1.79230e+02,1.94180e+02
1.94241e+02,1.92306e+02,1.79251e+02,1.94187e+02
1.94241e+02,1.92307e+02,1.79271e+02,1.94193e+02
1.94241e+02,1.92307e+02,1.79292e+02,1.94200e+02
1.94241e+02,1.92308e+02,1.79312e+02,1.94206e+02
1.94241e+02,1.92308e+02,1.79332e+02,1.94212e+02
1.94241e+02,1.92308e+02,1.79351e+02,1.94218e+02
1.94241e+02,1.92308e+02,1.79371e+02,1.94224e+02
1.94241e+02,1.92309e+02,1.79391e+02,1.94230e+02
1.94241e+02,1.92310e+02,1.79411e+02,1.94236e+02
1.94241e+02,1.92311e+02,1.79430e+02,1.94241e+02
1.94241e+02,1.92311e+02,1.79449e+02,1.94247e+02
1.94241e+02,1.92311e+02,1.79469e+02,1.94252e+02
1.94241e+02,1.92311e+02,1.79488e+02,1.94257e+02
1.94241e+02,1.92311e+02,1.79507e+02,1.94261e+02
1.94241e+02,1.92310e+02,1.79526e+02,1.94266e+02
1.94241e+02,1.92310e+02,1.79545e+02,1.94270e+02
1.94241e+02,1.92310e+02,1.79564e+02,1.94273e+02
1.94241e+02,1.92311e+02,1.79582e+02,1.94276e+02
1.94241e+02,1.92312e+02,1.79601e+02,1.94279e+02
1.94241e+02,1.92314e+02,1.79619e+02,1.94281e+02
1.94241e+02,1.92317e+02,1.79637e+02,1.94283e+02
1.94241e+02,1.92320e+02,1.79656e+02,1.94284e+02
1.94241e+02,1.92324e+02,1.79675e+02,1.94285e+02
1.94241e+02,1.92328e+02,1.79694e+02,1.94285e+02
1.94241e+02,1.92332e+02,1.79712e+02,1.94285e+02
1.94241e+02,1.92338e+02,1.79731e+02,1.94284e+02
1.94241e+02,1.92344e+02,1.79749e+02,1.94284e+02
1.94241e+02,1.92349e+02,1.79767e+02,1.94282e+02
1.94241e+02,1.92355e+02,1.79786e+02,1.94281e+02
1.94241e+02,1.92360e+02,1.79804e+02,1.94279e+02
1.94241e+02,1.92366e+02,1.79821e+02,1.94277e+02
1.94241e+02,1.92372e+02,1.79839e+02,1.94275e+02
1.94241e+02,1.92379e+02,1.79857e+02,1.94273e+02
1.94241e+02,1.92386e+02,1.79874e+02,1.94271e+02
1.94241e+02,1.92393e+02,1.79891e+02,1.94269e+02
1.94241e+02,1.92401e+02,1.79908e+02,1.94266e+02
1.94241e+02,1.92408e+02,1.79925e+02,1.94264e+02
1.94241e+02,1.92415e+02,1.79943e+02,1.94261e+02
1.94241e+02,1.92423e+02,1.79960e+02,1.94259e+02
1.94241e+02,1.92430e+02,1.79977e+02,1.94256e+02
1.94241e+02,1.92436e+02,1.79994e+02,1.94254e+02
1.94241e+02,1.92442e+02,1.80011e+02,1.94251e+02
1.94241e+02,1.92448e+02,1.80029e+02,1.94249e+02
1.94241e+02,1.92454e+02,1.80047e+02,1.94246e+02
1.94241e+02,1.92460e+02,1.80065e+02,1.94244e+02
1.94241e+02,1.92466e+02,1.80082e+02,1.94242e+02
1.94241e+02,1.92473e+02,1.80099e+02,1.94239e+02
1.94241e+02,1.92478e+02,1.80117e+02,1.94237e+02
1.94241e+02,1.92484e+02,1.80134e+02,1.94235e+02
1.94241e+02,1.92489e+02,1.80153e+02,1.94234e+02
1.94241e+02,1.92494e+02,1.80171e+02,1.94233e+02
1.94241e+02,1.92499e+02,1.80190e+02,1.94232e+02
1.94241e+02,1.92504e+02,1.80208e+02,1.94231e+02
1.94241e+02,1.92508e+02,1.80227e+02,1.94231e+02
1.94241e+02,1.92512e+02,1.80246e+02,1.94230e+02
1.94241e+02,1.92515e+02,1.80265e+02,1.94229e+02
1.94241e+02,1.92518e+02,1.80283e+02,1.94229e+02
1.94241e+02,1.92519e+02,1.80302e+02,1.94229e+02
1.94241e+02,1.92521e+02,1.80320e+02,1.94229e+02
1.94241e+02,1.92523e+02,1.80337e+02,1.94229e+02
1.94241e+02,1.92525e+02,1.80355e+02,1.94229e+02
1.94241e+02,1.92527e+02,1.80373e+02,1.94229e+02
1.94241e+02,1.92529e+02,1.80391e+02,1.94229e+02
1.94241e+02,1.92531e+02,1.80408e+02,1.94229e+02
1.94241e+02,1.92532e+02,1.80425e+02,1.94229e+02
1.94241e+02,1.92533e+02,1.80441e+02,1.94229e+02
1.94241e+02,1.92535e+02,1.80458e+02,1.94229e+02
1.94241e+02,1.92536e+02,1.80475e+02,1.94229e+02
1.94241e+02,1.92537e+02,1.80492e+02,1.94229e+02
1.94241e+02,1.92539e+02,1.80509e+02,1.94229e+02
1.94241e+02,1.92541e+02,1.80526e+02,1.94229e+02
1.94241e+02,1.92542e+02,1.80544e+02,1.94229e+02
1.94241e+02,1.92543e+02,1.80561e+02,1.94229e+02
1.94241e+02,1.92544e+02,1.80578e+02,1.94228e+02
1.94241e+02,1.92545e+02,1.80595e+02,1.94228e+02
1.94241e+02,1.92547e+02,1.80612e+02,1.94228e+02
1.94241e+02,1.92548e+02,1.80628e+02,1.94227e+02
1.94241e+02,1.92552e+02,1.80645e+02,1.94227e+02
1.94241e+02,1.92557e+02,1.80662e+02,1.94226e+02
1.94241e+02,1.92562e+02,1.80679e+02,1.94226e+02
1.94241e+02,1.92567e+02,1.80695e+02,1.94225e+02
1.94241e+02,1.92574e+02,1.80711e+02,1.94225e+02
1.94241e+02,1.92583e+02,1.80728e+02,1.94225e+02
1.94241e+02,1.92593e+02,1.80744e+02,1.94225e+02
1.94241e+02,1.92604e+02,1.80760e+02,1.94225e+02
1.94241e+02,1.92616e+02,1.80775e+02,1.94225e+02
1.94241e+02,1.92628e+02,1.80791e+02,1.94225e+02
1.94241e+02,1.92640e+02,1.80807e+02,1.94226e+02
1.94241e+02,1.92651e+02,1.80822e+02,1.94226e+02
1.94241e+02,1.92663e+02,1.80837e+02,1.94227e+02
1.94241e+02,1.92674e+02,1.80853e+02,1.94228e+02
1.94241e+02,1.92685e+02,1.80868e+02,1.94229e+02
1.94241e+02,1.92696e+02,1.80883e+02,1.94230e+02
1.94241e+02,1.92707e+02,1.80898e+02,1.94232e+02
1.94241e+02,1.92717e+02,1.80912e+02,1.94233e+02
1.94241e+02,1.92726e+02,1.80928e+02,1.94235e+02
1.94241e+02,1.92735e+02,1.80943e+02,1.94236e+02
1.94241e+02,1.92743e+02,1.80958e+02,1.94238e+02
1.94241e+02,1.92750e+02,1.80974e+02,1.94240e+02
1.94241e+02,1.92756e+02,1.80989e+02,1.94242e+02
1.94241e+02,1.92761e+02,1.81004e+02,1.94245e+02
1.94241e+02,1.92765e+02,1.81020e+02,1.94247e+02
1.94241e+02,1.92769e+02,1.81035e+02,1.94249e+02
1.94241e+02,1.92771e+02,1.81051e+02,1.94251e+02
1.94241e+02,1.92773e+02,1.81066e+02,1.94253e+02
1.94241e+02,1.92775e+02,1.81081e+02,1.94255e+02
1.94241e+02,1.92775e+02,1.81096e+02,1.94257e+02
1.94241e+02,1.92776e+02,1.81112e+02,1.94259e+02
1.94241e+02,1.92776e+02,1.81127e+02,1.94261e+02
1.94241e+02,1.92775e+02,1.81142e+02,1.94262e+02
1.94241e+02,1.92773e+02,1.81158e+02,1.94264e+02
1.94241e+02,1.92770e+02,1.81173e+02,1.94265e+02
1.94241e+02,1.92766e+02,1.81188e+02,1.94266e+02
1.94241e+02,1.92761e+02,1.81203e+02,1.94267e+02
1.94241e+02,1.92755e+02,1.81217e+02,1.94267e+02
1.94241e+02,1.92749e+02,1.81233e+02,1.94267e+02
1.94241e+02,1.92743e+02,1.81248e+02,1.94267e+02
1.94241e+02,1.92736e+02,1.81263e+02,1.94266e+02
1.94241e+02,1.92732e+02,1.81278e+02,1.94265e+02
1.94241e+02,1.92727e+02,1.81293e+02,1.94264e+02
1.94241e+02,1.92722e+02,1.81308e+02,1.94263e+02
1.94241e+02,1.92716e+02,1.81325e+02,1.94261e+02
1.94241e+02,1.92709e+02,1.81342e+02,1.94260e+02
1.94241e+02,1.92703e+02,1.81359e+02,1.94258e+02
1.94241e+02,1.92696e+02,1.81376e+02,1.94255e+02
1.94241e+02,1.92691e+02,1.81392e+02,1.94253e+02
1.94241e+02,1.92685e+02,1.81410e+02,1.94251e+02
1.94241e+02,1.92679e+02,1.81426e+02,1.94249e+02
1.94241e+02,1.92674e+02,1.81443e+02,1.94246e+02
1.94241e+02,1.92669e+02,1.81459e+02,1.94244e+02
1.94241e+02,1.92667e+02,1.81475e+02,1.94241e+02
1.94241e+02,1.92668e+02,1.81491e+02,1.94238e+02
1.94241e+02,1.92669e+02,1.81507e+02,1.94235e+02
1.94241e+02,1.92671e+02,1.81522e+02,1.94232e+02
1.94241e+02,1.92676e+02,1.81537e+02,1.94228e+02
1.94241e+02,1.92682e+02,1.81553e+02,1.94225e+02
1.94241e+02,1.92690e+02,1.81570e+02,1.94221e+02
1.94241e+02,1.92698e+02,1.81587e+02,1.94218e+02
1.94241e+02,1.92706e+02,1.81604e+02,1.94215e+02
1.94241e+02,1.92714e+02,1.81621e+02,1.94212e+02
1.94241e+02,1.92724e+02,1.81638e+02,1.94208e+02
1.94241e+02,1.92734e+02,1.81654e+02,1.94205e+02
1.94241e+02,1.92744e+02,1.81671e+02,1.94202e+02
1.94241e+02,1.92754e+02,1.81688e+02,1.94198e+02
1.94241e+02,1.92764e+02,1.81705e+02,1.94195e+02
1.94241e+02,1.92774e+02,1.81722e+02,1.94192e+02
1.94241e+02,1.92784e+02,1.81738e+02,1.94189e+02
1.94241e+02,1.92795e+02,1.81754e+02,1.94186e+02
1.94241e+02,1.92806e+02,1.81771e+02,1.94184e+02
1.94241e+02,1.92818e+02,1.81789e+02,1.94181e+02
1.94241e+02,1.92829e+02,1.81806e+02,1.94178e+02
1.94241e+02,1.92841e+02,1.81824e+02,1.94176e+02
1.94241e+02,1.92854e+02,1.81841e+02,1.94174e+02
1.94241e+02,1.92867e+02,1.81859e+02,1.94173e+02
1.94241e+02,1.92880e+02,1.81876e+02,1.94171e+02
1.94241e+02,1.92893e+02,1.81893e+02,1.94170e+02
1.94241e+02,1.92906e+02,1.81911e+02,1.94170e+02
1.94241e+02,1.92918e+02,1.81928e+02,1.94169e+02
1.94241e+02,1.92932e+02,1.81945e+02,1.94169e+02
1.94241e+02,1.92946e+02,1.81962e+02,1.94168e+02
1.94241e+02,1.92958e+02,1.81979e+02,1.94168e+02
1.94241e+02,1.92971e+02,1.81995e+02,1.94169e+02
1.94241e+02,1.92983e+02,1.82012e+02,1.94169e+02
1.94241e+02,1.92994e+02,1.82028e+02,1.94170e+02
1.94241e+02,1.93004e+02,1.82045e+02,1.94172e+02
1.94241e+02,1.93013e+02,1.82062e+02,1.94173e+02
1.94241e+02,1.93021e+02,1.82078e+02,1.94175e+02
1.94241e+02,1.93028e+02,1.82094e+02,1.94177e+02
1.94241e+02,1.93034e+02,1.82110e+02,1.94179e+02
1.94241e+02,1.93039e+02,1.82126e+02,1.94181e+02
1.94241e+02,1.93043e+02,1.82142e+02,1.94183e+02
1.94241e+02,1.93046e+02,1.82157e+02,1.94185e+02
1.94241e+02,1.93048e+02,1.82172e+02,1.94188e+02
1.94241e+02,1.93050e+02,1.82187e+02,1.94190e+02
1.94241e+02,1.93051e+02,1.82202e+02,1.94193e+02
1.94241e+02,1.93051e+02,1.82217e+02,1.94195e+02
1.94241e+02,1.93049e+02,1.82231e+02,1.94198e+02
1.94241e+02,1.93048e+02,1.82243e+02,1.94201e+02
1.94241e+02,1.93045e+02,1.82255e+02,1.94203e+02
1.94241e+02,1.93042e+02,1.82268e+02,1.94206e+02
1.94241e+02,1.93037e+02,1.82281e+02,1.94209e+02
1.94241e+02,1.93032e+02,1.82295e+02,1.94212e+02
1.94241e+02,1.93026e+02,1.82309e+02,1.94215e+02
1.94241e+02,1.93021e+02,1.82323e+02,1.94218e+02
1.94241e+02,1.93014e+02,1.82336e+02,1.94221e+02
1.94241e+02,1.93007e+02,1.82350e+02,1.94224e+02
1.94241e+02,1.92999e+02,1.82363e+02,1.94227e+02
1.94241e+02,1.92991e+02,1.82376e+02,1.94230e+02
1.94241e+02,1.92983e+02,1.82389e+02,1.94233e+02
1.94241e+02,1.92975e+02,1.82401e+02,1.94236e+02
1.94241e+02,1.92967e+02,1.82414e+02,1.94239e+02
1.94241e+02,1.92958e+02,1.82426e+02,1.94242e+02
1.94241e+02,1.92948e+02,1.82438e+02,1.94245e+02
1.94241e+02,1.92938e+02,1.82451e+02,1.94248e+02
1.94241e+02,1.92927e+02,1.82463e+02,1.94250e+02
1.94241e+02,1.92917e+02,1.82474e+02,1.94253e+02
1.94241e+02,1.92907e+02,1.82486e+02,1.94255e+02
1.94241e+02,1.92898e+02,1.82500e+02,1.94258e+02
1.94241e+02,1.92890e+02,1.82515e+02,1.94260e+02
1.94241e+02,1.92883e+02,1.82530e+02,1.94263e+02
1.94241e+02,1.92877e+02,1.82545e+02,1.94265e+02
1.94241e+02,1.92872e+02,1.82560e+02,1.94267e+02
1.94241e+02,1.92868e+02,1.82575e+02,1.94270e+02
1.94241e+02,1.92865e+02,1.82590e+02,1.94272e+02
1.94241e+02,1.92863e+02,1.82604e+02,1.94274e+02
1.94241e+02,1.92861e+02,1.82619e+02,1.94276e+02
1.94241e+02,1.92861e+02,1.82633e+02,1.94278e+02
1.94241e+02,1.92862e+02,1.82647e+02,1.94280e+02
1.94241e+02,1.92863e+02,1.82662e+02,1.94282e+02
1.94241e+02,1.92866e+02,1.82676e+02,1.94284e+02
1.94241e+02,1.92870e+02,1.82690e+02,1.94285e+02
1.94241e+02,1.92875e+02,1.82703e+02,1.94287e+02
1.94241e+02,1.92880e+02,1.82717e+02,1.94288e+02
1.94241e+02,1.92886e+02,1.82730e+02,1.94290e+02
1.94241e+02,1.92893e+02,1.82743e+02,1.94291e+02
1.94241e+02,1.92899e+02,1.82756e+02,1.94292e+02
1.94241e+02,1.92906e+02,1.82769e+02,1.94293e+02
1.94241e+02,1.92913e+02,1.82781e+02,1.94294e+02
1.94241e+02,1.92921e+02,1.82794e+02,1.94294e+02
1.94241e+02,1.92930e+02,1.82807e+02,1.94295e+02
1.94241e+02,1.92939e+02,1.82819e+02,1.94295e+02
1.94241e+02,1.92949e+02,1.82832e+02,1.94295e+02
1.94241e+02,1.92958e+02,1.82844e+02,1.94295e+02
1.94241e+02,1.92966e+02,1.82856e+02,1.94295e+02
1.94241e+02,1.92975e+02,1.82868e+02,1.94295e+02
1.94241e+02,1.92983e+02,1.82880e+02,1.94294e+02
1.94241e+02,1.92991e+02,1.82892e+02,1.94294e+02
1.94241e+02,1.92998e+02,1.82904e+02,1.94293e+02
1.94241e+02,1.93005e+02,1.82917e+02,1.94292e+02
1.94241e+02,1.93011e+02,1.82929e+02,1.94290e+02
1.94241e+02,1.93016e+02,1.82941e+02,1.94289e+02
1.94241e+02,1.93021e+02,1.82953e+02,1.94287e+02
1.94241e+02,1.93025e+02,1.82965e+02,1.94286e+02
1.94241e+02,1.93028e+02,1.82977e+02,1.94284e+02
1.94241e+02,1.93032e+02,1.82989e+02,1.94282e+02
1.94241e+02,1.93035e+02,1.83001e+02,1.94280e+02
1.94241e+02,1.93038e+02,1.83013e+02,1.94278e+02
1.94241e+02,1.93040e+02,1.83024e+02,1.94275e+02
1.94241e+02,1.93043e+02,1.83036e+02,1.94273e+02
1.94241e+02,1.93045e+02,1.83047e+02,1.94270e+02
1.94241e+02,1.93046e+02,1.83058e+02,1.94267e+02
1.94241e+02,1.93048e+02,1.83070e+02,1.94264e+02
1.94241e+02,1.93050e+02,1.83081e+02,1.94261e+02
1.94241e+02,1.93052e+02,1.83093e+02,1.94257e+02
1.94241e+02,1.93058e+02,1.83104e+02,1.94254e+02
1.94241e+02,1.93065e+02,1.83115e+02,1.94250e+02
1.94241e+02,1.93072e+02,1.83126e+02,1.94247e+02
1.94241e+02,1.93079e+02,1.83137e+02,1.94243e+02
1.94241e+02,1.93086e+02,1.83147e+02,1.94240e+02
1.94241e+02,1.93093e+02,1.83157e+02,1.94236e+02
1.94241e+02,1.93099e+02,1.83168e+02,1.94232e+02
1.94241e+02,1.93105e+02,1.83179e+02,1.94229e+02
1.94241e+02,1.93110e+02,1.83190e+02,1.94225e+02
1.94241e+02,1.93115e+02,1.83200e+02,1.94222e+02
1.94241e+02,1.93120e+02,1.83211e+02,1.94218e+02
1.94241e+02,1.93124e+02,1.83221e+02,1.94214e+02
1.94241e+02,1.93129e+02,1.83231e+02,1.94211e+02
1.94241e+02,1.93133e+02,1.83241e+02,1.94207e+02
1.94241e+02,1.93137e+02,1.83251e+02,1.94203e+02
1.94241e+02,1.93142e+02,1.83261e+02,1.94200e+02
1.94241e+02,1.93146e+02,1.83272e+02,1.94196e+02
1.94241e+02,1.93150e+02,1.83282e+02,1.94193e+02
1.94241e+02,1.93155e+02,1.83293e+02,1.94190e+02
1.94241e+02,1.93159e+02,1.83303e+02,1.94186e+02
1.94241e+02,1.93164e+02,1.83314e+02,1.94183e+02
1.94241e+02,1.93170e+02,1.83324e+02,1.94181e+02
1.94241e+02,1.93175e+02,1.83335e+02,1.94178e+02
1.94241e+02,1.93180e+02,1.83346e+02,1.94175e+02
1.94241e+02,1.93186e+02,1.83356e+02,1.94173e+02
1.94241e+02,1.93192e+02,1.83367e+02,1.94170e+02
1.94241e+02,1.93198e+02,1.83377e+02,1.94168e+02
1.94241e+02,1.93203e+02,1.83387e+02,1.94166e+02
1.94241e+02,1.93208e+02,1.83398e+02,1.94164e+02
1.94241e+02,1.93212e+02,1.83408e+02,1.94163e+02
1.94241e+02,1.93218e+02,1.83418e+02,1.94161e+02
1.94241e+02,1.93223e+02,1.83428e+02,1.94160e+02
1.94241e+02,1.93228e+02,1.83438e+02,1.94159e+02
1.94241e+02,1.93233e+02,1.83448e+02,1.94158e+02
1.94241e+02,1.93238e+02,1.83458e+02,1.94158e+02
1.94241e+02,1.93241e+02,1.83467e+02,1.94157e+02
1.94241e+02,1.93244e+02,1.83477e+02,1.94157e+02
1.94241e+02,1.93245e+02,1.83486e+02,1.94157e+02
1.94241e+02,1.93246e+02,1.83496e+02,1.94158e+02
1.94241e+02,1.93245e+02,1.83506e+02,1.94158e+02
1.94241e+02,1.93244e+02,1.83515e+02,1.94159e+02
1.94241e+02,1.93242e+02,1.83525e+02,1.94160e+02
1.94241e+02,1.93238e+02,1.83534e+02,1.94161e+02
1.94241e+02,1.93234e+02,1.83544e+02,1.94162e+02
1.94241e+02,1.93229e+02,1.83553e+02,1.94164e+02
1.94241e+02,1.93225e+02,1.83562e+02,1.94165e+02
1.94241e+02,1.93219e+02,1.83571e+02,1.94167e+02
1.94241e+02,1.93214e+02,1.83580e+02,1.94169e+02
1.94241e+02,1.93209e+02,1.83588e+02,1.94171e+02
1.94241e+02,1.93203e+02,1.83597e+02,1.94173e+02
1.94241e+02,1.93198e+02,1.83605e+02,1.94175e+02
1.94241e+02,1.93192e+02,1.83614e+02,1.94177e+02
1.94241e+02,1.93186e+02,1.83622e+02,1.94180e+02
1.94241e+02,1.93179e+02,1.83631e+02,1.94182e+02
1.94241e+02,1.93173e+02,1.83639e+02,1.94185e+02
1.94241e+02,1.93167e+02,1.83647e+02,1.94188e+02
1.94241e+02,1.93172e+02,1.83655e+02,1.94191e+02
1.94241e+02,1.93177e+02,1.83663e+02,1.94194e+02
1.94241e+02,1.93182e+02,1.83671e+02,1.94198e+02
1.94241e+02,1.93187e+02,1.83678e+02,1.94201e+02
1.94241e+02,1.93192e+02,1.83687e+02,1.94204e+02
1.94241e+02,1.93198e+02,1.83695e+02,1.94207e+02
1.94241e+02,1.93204e+02,1.83703e+02,1.94210e+02
1.94241e+02,1.93209e+02,1.83712e+02,1.94214e+02
1.94241e+02,1.93216e+02,1.83721e+02,1.94217e+02
1.94241e+02,1.93223e+02,1.83730e+02,1.94220e+02
1.94241e+02,1.93229e+02,1.83738e+02,1.94223e+02
1.94241e+02,1.93236e+02,1.83747e+02,1.94226e+02
1.94241e+02,1.93243e+02,1.83757e+02,1.94230e+02
1.94241e+02,1.93250e+02,1.83766e+02,1.94233e+02
1.94241e+02,1.93257e+02,1.83776e+02,1.94236e+02
1.94241e+02,1.93264e+02,1.83785e+02,1.94239e+02
1.94241e+02,1.93270e+02,1.83794e+02,1.94242e+02
1.94241e+02,1.93275e+02,1.83803e+02,1.94245e+02
1.94241e+02,1.93280e+02,1.83812e+02,1.94248e+02
1.94241e+02,1.93284e+02,1.83821e+02,1.94251e+02
1.94241e+02,1.93288e+02,1.83830e+02,1.94254e+02
1.94241e+02,1.93290e+02,1.83839e+02,1.94257e+02
1.94241e+02,1.93292e+02,1.83848e+02,1.94260e+02
1.94241e+02,1.93293e+02,1.83857e+02,1.94263e+02
1.94241e+02,1.93293e+02,1.83867e+02,1.94266e+02
1.94241e+02,1.93292e+02,1.83877e+02,1.94268e+02
1.94241e+02,1.93290e+02,1.83886e+02,1.94271e+02
1.94241e+02,1.93288e+02,1.83895e+02,1.94274e+02
1.94241e+02,1.93285e+02,1.83905e+02,1.94276e+02
1.94241e+02,1.93282e+02,1.83914e+02,1.94279e+02
1.94241e+02,1.93278e+02,1.83923e+02,1.94281e+02
1.94241e+02,1.93273e+02,1.83932e+02,1.94284e+02
1.94241e+02,1.93268e+02,1.83941e+02,1.94286e+02
1.94241e+02,1.93262e+02,1.83949e+02,1.94288e+02
1.94241e+02,1.93255e+02,1.83958e+02,1.94290e+02
1.94241e+02,1.93248e+02,1.83966e+02,1.94292e+02
1.94241e+02,1.93240e+02,1.83974e+02,1.94293e+02
1.94241e+02,1.93232e+02,1.83982e+02,1.94295e+02
1.94241e+02,1.93224e+02,1.83990e+02,1.94296e+02
1.94241e+02,1.93215e+02,1.83999e+02,1.94297e+02
1.94241e+02,1.93206e+02,1.84006e+02,1.94298e+02
1.94241e+02,1.93197e+02,1.84014e+02,1.94298e+02
1.94241e+02,1.93188e+02,1.84022e+02,1.94299e+02
1.94241e+02,1.93179e+02,1.84030e+02,1.94299e+02
1.94241e+02,1.93170e+02,1.84038e+02,1.94299e+02
1.94241e+02,1.93162e+02,1.84045e+02,1.94299e+02
1.94241e+02,1.93154e+02,1.84053e+02,1.94298e+02
1.94241e+02,1.93147e+02,1.84061e+02,1.94298e+02
1.94241e+02,1.93141e+02,1.84068e+02,1.94297e+02
1.94241e+02,1.93135e+02,1.84076e+02,1.94296e+02
1.94241e+02,1.93130e+02,1.84083e+02,1.94295e+02
1.94241e+02,1.93126e+02,1.84091e+02,1.94293e+02
1.94241e+02,1.93123e+02,1.84098e+02,1.94291e+02
1.94241e+02,1.93121e+02,1.84105e+02,1.94290e+02
1.94241e+02,1.93121e+02,1.84112e+02,1.94287e+02
1.94241e+02,1.93123e+02,1.84119e+02,1.94285e+02
1.94241e+02,1.93126e+02,1.84126e+02,1.94283e+02
1.94241e+02,1.93130e+02,1.84133e+02,1.94280e+02
1.94241e+02,1.93135e+02,1.84140e+02,1.94277e+02
1.94241e+02,1.93142e+02,1.84148e+02,1.94275e+02
1.94241e+02,1.93150e+02,1.84155e+02,1.94272e+02
1.94241e+02,1.93160e+02,1.84161e+02,1.94269e+02
1.94241e+02,1.93171e+02,1.84168e+02,1.94266e+02
1.94241e+02,1.93182e+02,1.84175e+02,1.94262e+02
1.94241e+02,1.93195e+02,1.84183e+02,1.94259e+02
1.94241e+02,1.93208e+02,1.84189e+02,1.94256e+02
1.94241e+02,1.93222e+02,1.84196e+02,1.94253e+02
1.94241e+02,1.93235e+02,1.84204e+02,1.94249e+02
1.94241e+02,1.93248e+02,1.84211e+02,1.94246e+02
1.94241e+02,1.93260e+02,1.84218e+02,1.94243e+02
1.94241e+02,1.93272e+02,1.84225e+02,1.94240e+02
1.94241e+02,1.93283e+02,1.84232e+02,1.94237e+02
1.94241e+02,1.93292e+02,1.84239e+02,1.94234e+02
1.94241e+02,1.93301e+02,1.84246e+02,1.94231e+02
1.94241e+02,1.93309e+02,1.84253e+02,1.94228e+02
1.94241e+02,1.93316e+02,1.84259e+02,1.94225e+02
1.94241e+02,1.93321e+02,1.84266e+02,1.94222e+02
1.94241e+02,1.93325e+02,1.84273e+02,1.94219e+02
1.94241e+02,1.93328e+02,1.84279e+02,1.94217e+02
1.94241e+02,1.93330e+02,1.84286e+02,1.94214e+02
1.94241e+02,1.93331e+02,1.84293e+02,1.94212e+02
1.94241e+02,1.93331e+02,1.84301e+02,1.94209e+02
1.94241e+02,1.93330e+02,1.84308e+02,1.94207e+02
1.94241e+02,1.93327e+02,1.84316e+02,1.94205e+02
1.94241e+02,1.93323e+02,1.84323e+02,1.94203e+02
1.94241e+02,1.93319e+02,1.84330e+02,1.94201e+02
1.94241e+02,1.93314e+02,1.84337e+02,1.94200e+02
1.94241e+02,1.93308e+02,1.84345e+02,1.94198e+02
1.94241e+02,1.93301e+02,1.84352e+02,1.94196e+02
1.94241e+02,1.93293e+02,1.84359e+02,1.94195e+02
1.94241e+02,1.93285e+02,1.84366e+02,1.94194e+02
1.94241e+02,1.93276e+02,1.84373e+02,1.94193e+02
1.94241e+02,1.93267e+02,1.84380e+02,1.94192e+02
1.94241e+02,1.93257e+02,1.84387e+02,1.94191e+02
1.94241e+02,1.93246e+02,1.84394e+02,1.94191e+02
1.94241e+02,1.93236e+02,1.84402e+02,1.94190e+02
1.94241e+02,1.93227e+02,1.84410e+02,1.94190e+02
1.94241e+02,1.93217e+02,1.84417e+02,1.94190e+02
1.94241e+02,1.93208e+02,1.84425e+02,1.94190e+02
1.94241e+02,1.93199e+02,1.84433e+02,1.94190e+02
1.94241e+02,1.93192e+02,1.84440e+02,1.94190e+02
1.94241e+02,1.93185e+02,1.84448e+02,1.94190e+02
1.94241e+02,1.93183e+02,1.84455e+02,1.94190e+02
1.94241e+02,1.93185e+02,1.84462e+02,1.94191e+02
1.94241e+02,1.93188e+02,1.84469e+02,1.94191e+02
1.94241e+02,1.93192e+02,1.84476e+02,1.94192e+02
1.94241e+02,1.93195e+02,1.84483e+02,1.94192e+02
1.94241e+02,1.93199e+02,1.84490e+02,1.94193e+02
1.94241e+02,1.93203e+02,1.84497e+02,1.94194e+02
1.94241e+02,1.93208e+02,1.84504e+02,1.94194e+02
1.94241e+02,1.93213e+02,1.84512e+02,1.94195e+02
1.94241e+02,1.93219e+02,1.84519e+02,1.94196e+02
1.94241e+02,1.93225e+02,1.84525e+02,1.94197e+02
1.94241e+02,1.93231e+02,1.84533e+02,1.94197e+02
1.94241e+02,1.93237e+02,1.84541e+02,1.94198e+02
1.94241e+02,1.93251e+02,1.84549e+02,1.94199e+02
1.94241e+02,1.93267e+02,1.84557e+02,1.94200e+02
1.94241e+02,1.93283e+02,1.84566e+02,1.94200e+02
1.94241e+02,1.93301e+02,1.84573e+02,1.94201e+02
1.94241e+02,1.93319e+02,1.84581e+02,1.94202e+02
1.94241e+02,1.93337e+02,1.84589e+02,1.94202e+02
1.94241e+02,1.93355e+02,1.84597e+02,1.94203e+02
1.94241e+02,1.93373e+02,1.84604e+02,1.94203e+02
1.94241e+02,1.93390e+02,1.84612e+02,1.94204e+02
1.94241e+02,1.93407e+02,1.84621e+02,1.94204e+02
1.94241e+02,1.93423e+02,1.84630e+02,1.94205e+02
1.94241e+02,1.93438e+02,1.84638e+02,1.94205e+02
1.94241e+02,1.93451e+02,1.84646e+02,1.94206e+02
1.94241e+02,1.93464e+02,1.84655e+02,1.94206e+02
1.94241e+02,1.93476e+02,1.84663e+02,1.94207e+02
1.94241e+02,1.93487e+02,1.84671e+02,1.94208e+02
1.94241e+02,1.93498e+02,1.84680e+02,1.94208e+02
1.94241e+02,1.93506e+02,1.84688e+02,1.94209e+02
1.94241e+02,1.93514e+02,1.84696e+02,1.94210e+02
1.94241e+02,1.93520e+02,1.84704e+02,1.94210e+02
1.94241e+02,1.93525e+02,1.84712e+02,1.94211e+02
1.94241e+02,1.93528e+02,1.84720e+02,1.94212e+02
1.94241e+02,1.93530e+02,1.84728e+02,1.94212e+02
1.94241e+02,1.93531e+02,1.84735e+02,1.94213e+02
1.94241e+02,1.93530e+02,1.84743e+02,1.94214e+02
1.94241e+02,1.93528e+02,1.84751e+02,1.94215e+02
1.94241e+02,1.93524e+02,1.84759e+02,1.94216e+02
1.94241e+02,1.93521e+02,1.84767e+02,1.94217e+02
1.94241e+02,1.93517e+02,1.84774e+02,1.94218e+02
1.94241e+02,1.93512e+02,1.84782e+02,1.94219e+02
1.94241e+02,1.93506e+02,1.84789e+02,1.94220e+02
1.94241e+02,1.93500e+02,1.84796e+02,1.94221e+02
1.94241e+02,1.93494e+02,1.84804e+02,1.94223e+02
1.94241e+02,1.93487e+02,1.84811e+02,1.94224e+02
1.94241e+02,1.93479e+02,1.84818e+02,1.94226e+02
1.94241e+02,1.93471e+02,1.84826e+02,1.94227e+02
1.94241e+02,1.93462e+02,1.84833e+02,1.94229e+02
1.94241e+02,1.93454e+02,1.84841e+02,1.94231e+02
1.94241e+02,1.93446e+02,1.84848e+02,1.94233e+02
1.94241e+02,1.93439e+02,1.84855e+02,1.94235e+02
1.94241e+02,1.93432e+02,1.84862e+02,1.94237e+02
1.94241e+02,1.93427e+02,1.84870e+02,1.94239e+02
1.94241e+02,1.93421e+02,1.84877e+02,1.94240e+02
1.94241e+02,1.93417e+02,1.84884e+02,1.94242e+02
1.94241e+02,1.93413e+02,1.84892e+02,1.94244e+02
1.94241e+02,1.93410e+02,1.84899e+02,1.94246e+02
1.94241e+02,1.93408e+02,1.84906e+02,1.94248e+02
1.94241e+02,1.93407e+02,1.84913e+02,1.94250e+02
1.94241e+02,1.93406e+02,1.84919e+02,1.94252e+02
1.94241e+02,1.93405e+02,1.84926e+02,1.94254e+02
1.94241e+02,1.93405e+02,1.84933e+02,1.94256e+02
1.94241e+02,1.93405e+02,1.84939e+02,1.94257e+02
1.94241e+02,1.93405e+02,1.84946e+02,1.94259e+02
1.94241e+02,1.93406e+02,1.84952e+02,1.94261e+02
1.94241e+02,1.93408e+02,1.84959e+02,1.94262e+02
1.94241e+02,1.93410e+02,1.84965e+02,1.94264e+02
1.94241e+02,1.93412e+02,1.84972e+02,1.94265e+02
1.94241e+02,1.93415e+02,1.84980e+02,1.94267e+02
1.94241e+02,1.93417e+02,1.84988e+02,1.94268e+02
1.94241e+02,1.93420e+02,1.84995e+02,1.94269e+02
1.94241e+02,1.93422e+02,1.85003e+02,1.94270e+02
1.94241e+02,1.93425e+02,1.85011e+02,1.94271e+02
1.94241e+02,1.93427e+02,1.85018e+02,1.94272e+02
1.94241e+02,1.93429e+02,1.85025e+02,1.94273e+02
1.94241e+02,1.93431e+02,1.85032e+02,1.94274e+02
1.94241e+02,1.93433e+02,1.85040e+02,1.94274e+02
1.94241e+02,1.93435e+02,1.85047e+02,1.94275e+02
1.94241e+02,1.93436e+02,1.85054e+02,1.94275e+02
1.94241e+02,1.93437e+02,1.85061e+02,1.94275e+02
1.94241e+02,1.93437e+02,1.85068e+02,1.94275e+02
1.94241e+02,1.93438e+02,1.85075e+02,1.94275e+02
1.94241e+02,1.93437e+02,1.85081e+02,1.94276e+02
1.94241e+02,1.93436e+02,1.85088e+02,1.94276e+02
1.94241e+02,1.93435e+02,1.85094e+02,1.94275e+02
1.94241e+02,1.93433e+02,1.85101e+02,1.94275e+02
1.94241e+02,1.93431e+02,1.85107e+02,1.94275e+02
1.94241e+02,1.93428e+02,1.85113e+02,1.94275e+02
1.94241e+02,1.93425e+02,1.85120e+02,1.94275e+02
1.94241e+02,1.93421e+02,1.85126e+02,1.94274e+02
1.94241e+02,1.93418e+02,1.85132e+02,1.94274e+02
1.94241e+02,1.93413e+02,1.85138e+02,1.94273e+02
1.94241e+02,1.93409e+02,1.85145e+02,1.94272e+02
1.94241e+02,1.93403e+02,1.85151e+02,1.94272e+02
1.94241e+02,1.93397e+02,1.85158e+02,1.94271e+02
1.94241e+02,1.93391e+02,1.85164e+02,1.94270e+02
1.94241e+02,1.93383e+02,1.85171e+02,1.94269e+02
1.94241e+02,1.93375e+02,1.85177e+02,1.94268e+02
1.94241e+02,1.93367e+02,1.85184e+02,1.94266e+02
1.94241e+02,1.93359e+02,1.85191e+02,1.94265e+02
1.94241e+02,1.93350e+02,1.85197e+02,1.94264e+02
1.94241e+02,1.93341e+02,1.85204e+02,1.94263e+02
1.94241e+02,1.93332e+02,1.85211e+02,1.94262e+02
1.94241e+02,1.93323e+02,1.85217e+02,1.94260e+02
1.94241e+02,1.93314e+02,1.85223e+02,1.94259e+02
1.94241e+02,1.93305e+02,1.85230e+02,1.94257e+02
1.94241e+02,1.93297e+02,1.85236e+02,1.94256e+02
1.94241e+02,1.93288e+02,1.85242e+02,1.94254e+02
1.94241e+02,1.93280e+02,1.85248e+02,1.94253e+02
1.94241e+02,1.93273e+02,1.85254e+02,1.94251e+02
1.94241e+02,1.93266e+02,1.85260e+02,1.94250e+02
1.94241e+02,1.93260e+02,1.85267e+02,1.94248e+02
1.94241e+02,1.93254e+02,1.85273e+02,1.94246e+02
1.94241e+02,1.93249e+02,1.85280e+02,1.94244e+02
1.94241e+02,1.93244e+02,1.85287e+02,1.94242e+02
1.94241e+02,1.93240e+02,1.85294e+02,1.94240e+02
1.94241e+02,1.93237e+02,1.85301e+02,1.94238e+02
1.94241e+02,1.93234e+02,1.85307e+02,1.94236e+02
1.94241e+02,1.93232e+02,1.85314e+02,1.94234e+02
1.94241e+02,1.93231e+02,1.85321e+02,1.94232e+02
1.94241e+02,1.93230e+02,1.85327e+02,1.94230e+02
1.94241e+02,1.93230e+02,1.85334e+02,1.94228e+02
1.94241e+02,1.93231e+02,1.85341e+02,1.94226e+02
1.94241e+02,1.93232e+02,1.85347e+02,1.94224e+02
1.94241e+02,1.93234e+02,1.85353e+02,1.94222e+02
1.94241e+02,1.93236e+02,1.85360e+02,1.94220e+02
1.94241e+02,1.93239e+02,1.85367e+02,1.94218e+02
1.94241e+02,1.93241e+02,1.85373e+02,1.94216e+02
1.94241e+02,1.93245e+02,1.85380e+02,1.94214e+02
1.94241e+02,1.93249e+02,1.85386e+02,1.94212e+02
1.94241e+02,1.93253e+02,1.85393e+02,1.94210e+02
1.94241e+02,1.93259e+02,1.85399e+02,1.94208e+02
1.94241e+02,1.93264e+02,1.85406e+02,1.94206e+02
1.94241e+02,1.93269e+02,1.85412e+02,1.94205e+02
1.94241e+02,1.93275e+02,1.85419e+02,1.94203e+02
1.94241e+02,1.93280e+02,1.85426e+02,1.94201e+02
1.94241e+02,1.93286e+02,1.85434e+02,1.94200e+02
1.94241e+02,1.93291e+02,1.85441e+02,1.94199e+02
1.94241e+02,1.93296e+02,1.85449e+02,1.94198e+02
1.94241e+02,1.93301e+02,1.85456e+02,1.94197e+02
1.94241e+02,1.93306e+02,1.85463e+02,1.94196e+02
1.94241e+02,1.93311e+02,1.85470e+02,1.94195e+02
1.94241e+02,1.93316e+02,1.85477e+02,1.94194e+02
1.94241e+02,1.93320e+02,1.85484e+02,1.94194e+02
1.94241e+02,1.93324e+02,1.85491e+02,1.94194e+02
1.94241e+02,1.93328e+02,1.85497e+02,1.94193e+02
1.94241e+02,1.93331e+02,1.85504e+02,1.94193e+02
1.94241e+02,1.93334e+02,1.85511e+02,1.94193e+02
1.94241e+02,1.93337e+02,1.85517e+02,1.94194e+02
1.94241e+02,1.93340e+02,1.85523e+02,1.94194e+02
1.94241e+02,1.93343e+02,1.85530e+02,1.94194e+02
1.94241e+02,1.93345e+02,1.85536e+02,1.94195e+02
1.94241e+02,1.93347e+02,1.85542e+02,1.94196e+02
1.94241e+02,1.93349e+02,1.85548e+02,1.94196e+02
1.94241e+02,1.93351e+02,1.85554e+02,1.94197e+02
1.94241e+02,1.93353e+02,1.85559e+02,1.94198e+02
1.94241e+02,1.93355e+02,1.85566e+02,1.94199e+02
1.94241e+02,1.93356e+02,1.85571e+02,1.94200e+02
1.94241e+02,1.93357e+02,1.85578e+02,1.94202e+02
1.94241e+02,1.93359e+02,1.85584e+02,1.94203e+02
1.94241e+02,1.93360e+02,1.85590e+02,1.94204e+02
1.94241e+02,1.93361e+02,1.85596e+02,1.94206e+02
1.94241e+02,1.93362e+02,1.85603e+02,1.94207e+02
1.94241e+02,1.93364e+02,1.85609e+02,1.94209e+02
1.94241e+02,1.93365e+02,1.85616e+02,1.94211e+02
1.94241e+02,1.93366e+02,1.85622e+02,1.94212e+02
1.94241e+02,1.93368e+02,1.85629e+02,1.94214e+02
1.94241e+02,1.93370e+02,1.85636e+02,1.94216e+02
1.94241e+02,1.93372e+02,1.85642e+02,1.94218e+02
1.94241e+02,1.93375e+02,1.85649e+02,1.94220e+02
1.94241e+02,1.93377e+02,1.85655e+02,1.94222e+02
1.94241e+02,1.93380e+02,1.85661e+02,1.94224e+02
1.94241e+02,1.93382e+02,1.85667e+02,1.94226e+02
1.94241e+02,1.93385e+02,1.85674e+02,1.94228e+02
1.94241e+02,1.93387e+02,1.85680e+02,1.94230e+02
1.94241e+02,1.93390e+02,1.85685e+02,1.94232e+02
1.94241e+02,1.93393e+02,1.85691e+02,1.94234e+02
1.94241e+02,1.93396e+02,1.85697e+02,1.94236e+02
1.94241e+02,1.93398e+02,1.85703e+02,1.94238e+02
1.94241e+02,1.93401e+02,1.85708e+02,1.94240e+02
1.94241e+02,1.93404e+02,1.85715e+02,1.94242e+02
1.94241e+02,1.93406e+02,1.85721e+02,1.94243e+02
1.94241e+02,1.93409e+02,1.85728e+02,1.94245e+02
1.94241e+02,1.93412e+02,1.85735e+02,1.94247e+02
1.94241e+02,1.93415e+02,1.85742e+02,1.94249e+02
1.94241e+02,1.93417e+02,1.85749e+02,1.94251e+02
1.94241e+02,1.93420e+02,1.85755e+02,1.94253e+02
1.94241e+02,1.93422e+02,1.85762e+02,1.94254e+02
1.94241e+02,1.93424e+02,1.85768e+02,1.94256e+02
1.94241e+02,1.93426e+02,1.85775e+02,1.94257e+02
1.94241e+02,1.93428e+02,1.85781e+02,1.94259e+02
1.94241e+02,1.93429e+02,1.85787e+02,1.94260e+02
1.94241e+02,1.93431e+02,1.85793e+02,1.94262e+02
1.94241e+02,1.93432e+02,1.85799e+02,1.94263e+02
1.94241e+02,1.93433e+02,1.85805e+02,1.94264e+02
1.94241e+02,1.93433e+02,1.85811e+02,1.94265e+02
1.94241e+02,1.93433e+02,1.85817e+02,1.94266e+02
1.94241e+02,1.93433e+02,1.85823e+02,1.94267e+02
1.94241e+02,1.93433e+02,1.85828e+02,1.94268e+02
1.94241e+02,1.93432e+02,1.85834e+02,1.94269e+02
1.94241e+02,1.93432e+02,1.85839e+02,1.94270e+02
1.94241e+02,1.93431e+02,1.85845e+02,1.94270e+02
1.94241e+02,1.93429e+02,1.85850e+02,1.94271e+02
1.94241e+02,1.93427e+02,1.85857e+02,1.94271e+02
1.94241e+02,1.93425e+02,1.85866e+02,1.94272e+02
1.94241e+02,1.93423e+02,1.85874e+02,1.94272e+02
1.94241e+02,1.93420e+02,1.85882e+02,1.94272e+02
1.94241e+02,1.93417e+02,1.85889e+02,1.94272e+02
1.94241e+02,1.93414e+02,1.85897e+02,1.94271e+02
1.94241e+02,1.93410e+02,1.85904e+02,1.94271e+02
1.94241e+02,1.93407e+02,1.85912e+02,1.94271e+02
1.94241e+02,1.93403e+02,1.85920e+02,1.94270e+02
1.94241e+02,1.93400e+02,1.85927e+02,1.94270e+02
1.94241e+02,1.93396e+02,1.85934e+02,1.94269e+02
1.94241e+02,1.93393e+02,1.85941e+02,1.94269e+02
1.94241e+02,1.93389e+02,1.85948e+02,1.94268e+02
1.94241e+02,1.93386e+02,1.85955e+02,1.94267e+02
1.94241e+02,1.93382e+02,1.85962e+02,1.94266e+02
1.94241e+02,1.93379e+02,1.85968e+02,1.94265e+02
1.94241e+02,1.93375e+02,1.85975e+02,1.94265e+02
1.94241e+02,1.93372e+02,1.85981e+02,1.94264e+02
1.94241e+02,1.93368e+02,1.85988e+02,1.94263e+02
1.94241e+02,1.93364e+02,1.85997e+02,1.94262e+02
1.94241e+02,1.93361e+02,1.86005e+02,1.94261e+02
1.94241e+02,1.93357e+02,1.86014e+02,1.94259e+02
1.94241e+02,1.93353e+02,1.86023e+02,1.94258e+02
1.94241e+02,1.93350e+02,1.86031e+02,1.94257e+02
1.94241e+02,1.93346e+02,1.86039e+02,1.94256e+02
1.94241e+02,1.93342e+02,1.86047e+02,1.94255e+02
1.94241e+02,1.93339e+02,1.86055e+02,1.94253e+02
1.94241e+02,1.93335e+02,1.86063e+02,1.94252e+02
1.94241e+02,1.93332e+02,1.86071e+02,1.94250e+02
1.94241e+02,1.93328e+02,1.86079e+02,1.94249e+02
1.94241e+02,1.93325e+02,1.86087e+02,1.94248e+02
1.94241e+02,1.93322e+02,1.86095e+02,1.94247e+02
1.94241e+02,1.93319e+02,1.86103e+02,1.94245e+02
1.94241e+02,1.93316e+02,1.86110e+02,1.94244e+02
1.94241e+02,1.93313e+02,1.86118e+02,1.94243e+02
1.94241e+02,1.93311e+02,1.86126e+02,1.94242e+02
1.94241e+02,1.93309e+02,1.86133e+02,1.94240e+02
1.94241e+02,1.93307e+02,1.86141e+02,1.94239e+02
1.94241e+02,1.93305e+02,1.86148e+02,1.94238e+02
1.94241e+02,1.93303e+02,1.86155e+02,1.94237e+02
1.94241e+02,1.93302e+02,1.86162e+02,1.94236e+02
1.94241e+02,1.93301e+02,1.86169e+02,1.94235e+02
1.94241e+02,1.93301e+02,1.86176e+02,1.94234e+02
1.94241e+02,1.93301e+02,1.86183e+02,1.94233e+02
1.94241e+02,1.93302e+02,1.86189e+02,1.94232e+02
1.94241e+02,1.93303e+02,1.86196e+02,1.94231e+02
1.94241e+02,1.93304e+02,1.86203e+02,1.94230e+02
1.94241e+02,1.93305e+02,1.86210e+02,1.94230e+02
1.94241e+02,1.93308e+02,1.86216e+02,1.94229e+02
1.94241e+02,1.93313e+02,1.86223e+02,1.94228e+02
1.94241e+02,1.93318e+02,1.86229e+02,1.94228e+02
1.94241e+02,1.93322e+02,1.86236e+02,1.94227e+02
1.94241e+02,1.93327e+02,1.86242e+02,1.94227e+02
1.94241e+02,1.93331e+02,1.86248e+02,1.94226e+02
1.94241e+02,1.93335e+02,1.86255e+02,1.94226e+02
1.94241e+02,1.93339e+02,1.86261e+02,1.94225e+02
1.94241e+02,1.93343e+02,1.86267e+02,1.94225e+02
1.94241e+02,1.93347e+02,1.86273e+02,1.94225e+02
1.94241e+02,1.93351e+02,1.86278e+02,1.94225e+02
1.94241e+02,1.93355e+02,1.86284e+02,1.94224e+02
1.94241e+02,1.93359e+02,1.86290e+02,1.94224e+02
1.94241e+02,1.93363e+02,1.86296e+02,1.94224e+02
1.94241e+02,1.93367e+02,1.86302e+02,1.94224e+02
1.94241e+02,1.93371e+02,1.86307e+02,1.94224e+02
1.94241e+02,1.93374e+02,1.86313e+02,1.94223e+02
1.94241e+02,1.93377e+02,1.86319e+02,1.94223e+02
1.94241e+02,1.93380e+02,1.86324e+02,1.94223e+02
1.94241e+02,1.93383e+02,1.86329e+02,1.94223e+02
1.94241e+02,1.93385e+02,1.86335e+02,1.94223e+02
1.94241e+02,1.93388e+02,1.86340e+02,1.94223e+02
1.94241e+02,1.93390e+02,1.86345e+02,1.94223e+02
1.94241e+02,1.93392e+02,1.86350e+02,1.94223e+02
1.94241e+02,1.93394e+02,1.86356e+02,1.94223e+02
1.94241e+02,1.93395e+02,1.86361e+02,1.94223e+02
1.94241e+02,1.93396e+02,1.86366e+02,1.94223e+02
1.94241e+02,1.93397e+02,1.86370e+02,1.94223e+02
1.94241e+02,1.93398e+02,1.86375e+02,1.94222e+02
1.94241e+02,1.93399e+02,1.86380e+02,1.94222e+02
1.94241e+02,1.93399e+02,1.86385e+02,1.94222e+02
1.94241e+02,1.93399e+02,1.86390e+02,1.94222e+02
1.94241e+02,1.93399e+02,1.86395e+02,1.94222e+02
1.94241e+02,1.93400e+02,1.86400e+02,1.94222e+02
1.94241e+02,1.93400e+02,1.86405e+02,1.94222e+02
1.94241e+02,1.93401e+02,1.86410e+02,1.94222e+02
1.94241e+02,1.93401e+02,1.86416e+02,1.94222e+02
1.94241e+02,1.93401e+02,1.86422e+02,1.94222e+02
1.94241e+02,1.93401e+02,1.86427e+02,1.94222e+02
1.94241e+02,1.93401e+02,1.86433e+02,1.94222e+02
1.94241e+02,1.93401e+02,1.86438e+02,1.94221e+02
1.94241e+02,1.93402e+02,1.86444e+02,1.94221e+02
1.94241e+02,1.93402e+02,1.86449e+02,1.94221e+02
1.94241e+02,1.93402e+02,1.86454e+02,1.94221e+02
1.94241e+02,1.93403e+02,1.86461e+02,1.94221e+02
1.94241e+02,1.93404e+02,1.86467e+02,1.94221e+02
1.94241e+02,1.93406e+02,1.86473e+02,1.94221e+02
1.94241e+02,1.93408e+02,1.86479e+02,1.94221e+02
1.94241e+02,1.93410e+02,1.86485e+02,1.94221e+02
1.94241e+02,1.93412e+02,1.86490e+02,1.94221e+02
1.94241e+02,1.93414e+02,1.86496e+02,1.94222e+02
1.94241e+02,1.93417e+02,1.86502e+02,1.94222e+02


==> results/bp-res-plots.csv <==
7.86712e+00,0.00000e+00,0.00000e+00,0.00000e+00
2.95611e+00,0.00000e+00,0.00000e+00,0.00000e+00
1.92861e+00,0.00000e+00,0.00000e+00,0.00000e+00
1.51779e+00,0.00000e+00,0.00000e+00,0.00000e+00
1.27629e+00,0.00000e+00,0.00000e+00,4.02994e-03
1.10524e+00,0.00000e+00,0.00000e+00,3.37360e-02
9.87479e-01,0.00000e+00,0.00000e+00,7.71836e-02
8.95677e-01,0.00000e+00,0.00000e+00,1.29684e-01
8.17247e-01,0.00000e+00,0.00000e+00,1.91062e-01
7.52075e-01,0.00000e+00,0.00000e+00,2.59584e-01
6.98924e-01,0.00000e+00,0.00000e+00,3.32062e-01
6.58584e-01,0.00000e+00,0.00000e+00,4.06841e-01
6.23086e-01,0.00000e+00,0.00000e+00,4.85048e-01
5.85662e-01,0.00000e+00,0.00000e+00,5.67851e-01
5.51283e-01,0.00000e+00,0.00000e+00,6.50491e-01
5.22853e-01,0.00000e+00,0.00000e+00,7.30504e-01
4.95066e-01,0.00000e+00,0.00000e+00,8.05493e-01
4.67203e-01,0.00000e+00,0.00000e+00,8.73127e-01
4.42120e-01,0.00000e+00,0.00000e+00,9.31222e-01
4.13652e-01,0.00000e+00,0.00000e+00,9.77845e-01
3.93645e-01,0.00000e+00,0.00000e+00,1.01149e+00
3.76530e-01,0.00000e+00,0.00000e+00,1.03121e+00
3.58513e-01,0.00000e+00,0.00000e+00,1.03658e+00
3.37531e-01,0.00000e+00,0.00000e+00,1.02713e+00
3.18085e-01,0.00000e+00,0.00000e+00,1.00285e+00
2.91401e-01,0.00000e+00,0.00000e+00,9.63300e-01
2.62354e-01,0.00000e+00,0.00000e+00,9.12698e-01
2.31563e-01,0.00000e+00,0.00000e+00,8.62839e-01
2.08640e-01,0.00000e+00,0.00000e+00,8.06707e-01
1.86047e-01,0.00000e+00,0.00000e+00,7.47383e-01
1.60243e-01,1.64167e-02,0.00000e+00,6.93385e-01
1.33442e-01,4.10706e-02,0.00000e+00,6.46042e-01
1.12668e-01,6.76243e-02,0.00000e+00,6.06359e-01
1.00943e-01,9.65227e-02,0.00000e+00,5.78848e-01
9.38670e-02,1.22023e-01,0.00000e+00,5.64480e-01
8.72670e-02,1.47849e-01,0.00000e+00,5.67936e-01
8.30642e-02,1.73980e-01,0.00000e+00,5.76847e-01
7.63947e-02,1.98423e-01,0.00000e+00,5.85169e-01
7.17952e-02,2.25506e-01,0.00000e+00,5.97746e-01
6.48081e-02,2.55136e-01,0.00000e+00,6.13970e-01
5.80024e-02,2.81603e-01,0.00000e+00,6.29049e-01
5.36566e-02,3.07329e-01,0.00000e+00,6.45876e-01
5.12192e-02,3.36060e-01,0.00000e+00,6.52924e-01
4.79143e-02,3.65877e-01,0.00000e+00,6.50252e-01
4.52006e-02,3.90839e-01,0.00000e+00,6.52646e-01
4.25069e-02,4.13525e-01,0.00000e+00,6.45393e-01
4.15664e-02,4.42116e-01,0.00000e+00,6.33546e-01
3.78653e-02,4.68104e-01,0.00000e+00,6.14336e-01
3.46742e-02,4.85372e-01,0.00000e+00,5.99926e-01
3.11893e-02,5.03216e-01,0.00000e+00,5.85425e-01
2.90463e-02,5.21529e-01,0.00000e+00,5.71982e-01
2.78431e-02,5.38451e-01,0.00000e+00,5.59880e-01
2.68021e-02,5.55617e-01,0.00000e+00,5.48430e-01
2.54090e-02,5.72769e-01,0.00000e+00,5.34263e-01
2.32939e-02,5.84477e-01,0.00000e+00,5.21846e-01
2.28141e-02,5.93075e-01,0.00000e+00,5.07906e-01
2.16476e-02,6.02096e-01,0.00000e+00,4.94349e-01
1.94330e-02,6.14552e-01,0.00000e+00,4.77217e-01
1.81375e-02,6.25442e-01,0.00000e+00,4.62793e-01
1.65845e-02,6.35148e-01,0.00000e+00,4.44528e-01
1.61695e-02,6.39785e-01,0.00000e+00,4.29777e-01
1.54374e-02,6.42255e-01,0.00000e+00,4.14777e-01
1.47989e-02,6.43564e-01,0.00000e+00,3.98127e-01
1.40326e-02,6.46415e-01,0.00000e+00,3.85132e-01
1.33462e-02,6.42075e-01,0.00000e+00,3.73975e-01
1.23618e-02,6.38094e-01,0.00000e+00,3.65118e-01
1.14049e-02,6.35349e-01,0.00000e+00,3.58356e-01
1.04462e-02,6.28491e-01,0.00000e+00,3.51850e-01
9.65918e-03,6.20171e-01,0.00000e+00,3.47563e-01
9.06474e-03,6.13187e-01,0.00000e+00,3.46393e-01
8.92419e-03,6.05949e-01,0.00000e+00,3.50016e-01
8.86643e-03,6.00040e-01,0.00000e+00,3.55591e-01
8.02021e-03,5.94795e-01,0.00000e+00,3.59111e-01
7.80771e-03,5.99449e-01,0.00000e+00,3.62793e-01
7.10009e-03,6.05599e-01,0.00000e+00,3.69685e-01
6.68432e-03,6.09914e-01,0.00000e+00,3.75444e-01
6.03711e-03,6.06018e-01,0.00000e+00,3.79908e-01
5.88071e-03,6.10734e-01,0.00000e+00,3.80816e-01
5.53868e-03,6.17912e-01,0.00000e+00,3.83510e-01
5.48022e-03,6.19854e-01,0.00000e+00,3.84888e-01
5.30534e-03,6.23040e-01,0.00000e+00,3.83787e-01
4.87706e-03,6.29585e-01,0.00000e+00,3.83709e-01
4.62990e-03,6.37703e-01,0.00000e+00,3.83037e-01
4.36901e-03,6.51671e-01,0.00000e+00,3.81903e-01
4.12528e-03,6.66101e-01,0.00000e+00,3.78076e-01
3.67336e-03,6.77543e-01,0.00000e+00,3.70248e-01
3.64280e-03,6.85045e-01,0.00000e+00,3.65842e-01
3.49825e-03,6.88903e-01,0.00000e+00,3.60277e-01
3.33623e-03,6.95111e-01,0.00000e+00,3.52903e-01
3.36683e-03,7.02312e-01,0.00000e+00,3.46223e-01
3.21176e-03,7.13266e-01,0.00000e+00,3.39045e-01
2.91144e-03,7.22738e-01,0.00000e+00,3.31319e-01
2.64102e-03,7.30570e-01,0.00000e+00,3.22463e-01
2.45268e-03,7.36633e-01,0.00000e+00,3.18593e-01
2.23844e-03,7.40304e-01,0.00000e+00,3.12372e-01
2.01822e-03,7.35728e-01,0.00000e+00,3.09874e-01
2.00959e-03,7.32505e-01,5.51295e-03,3.07527e-01
1.95827e-03,7.24779e-01,4.06825e-02,3.03426e-01
1.89791e-03,7.17098e-01,4.01802e-02,3.00100e-01
1.87571e-03,7.09516e-01,4.01816e-02,2.98009e-01
1.87014e-03,7.05806e-01,3.96708e-02,2.94406e-01
1.69913e-03,7.01475e-01,3.94739e-02,2.93743e-01
1.49096e-03,6.94963e-01,5.26910e-02,2.95381e-01
1.42848e-03,6.85514e-01,5.32636e-02,2.95999e-01
1.29394e-03,6.79024e-01,5.31195e-02,2.91584e-01
1.21274e-03,6.63942e-01,5.24091e-02,2.94656e-01
1.20713e-03,6.58029e-01,5.17655e-02,2.94342e-01
1.20134e-03,6.53697e-01,5.14395e-02,2.96623e-01
1.15495e-03,6.42212e-01,5.09182e-02,2.93303e-01
1.16454e-03,6.23805e-01,5.47101e-02,2.92530e-01
1.12398e-03,6.25822e-01,5.51673e-02,2.91287e-01
1.03992e-03,6.21260e-01,5.50023e-02,2.90153e-01
8.82375e-04,6.15889e-01,5.42927e-02,2.89303e-01
8.31156e-04,6.10571e-01,5.35923e-02,2.86393e-01
8.13955e-04,6.10039e-01,5.73432e-02,2.84000e-01
7.87408e-04,6.06222e-01,5.65590e-02,2.80493e-01
7.11914e-04,6.04824e-01,5.71038e-02,2.77257e-01
7.13738e-04,6.09021e-01,5.63178e-02,2.74569e-01
6.75059e-04,6.13705e-01,6.00445e-02,2.69165e-01
6.54440e-04,6.18190e-01,6.11749e-02,2.64550e-01
6.65215e-04,6.20398e-01,6.35654e-02,2.58376e-01
6.16205e-04,6.25691e-01,6.27040e-02,2.55510e-01
5.36001e-04,6.32464e-01,6.28697e-02,2.51687e-01
4.88098e-04,6.28797e-01,6.41695e-02,2.47762e-01
4.84504e-04,6.31646e-01,6.50654e-02,2.43612e-01
4.56744e-04,6.35137e-01,6.42046e-02,2.41485e-01
4.21541e-04,6.39417e-01,6.40203e-02,2.37305e-01
4.29563e-04,6.39994e-01,6.63723e-02,2.36307e-01
3.97321e-04,6.42101e-01,6.88031e-02,2.33692e-01
3.98846e-04,6.42042e-01,6.78577e-02,2.31865e-01
4.11214e-04,6.37357e-01,7.01558e-02,2.30197e-01
3.85463e-04,6.37262e-01,7.18870e-02,2.29944e-01
3.36908e-04,6.35559e-01,7.09383e-02,2.29358e-01
3.05141e-04,6.33088e-01,7.07551e-02,2.29725e-01
2.91669e-04,6.35237e-01,7.23842e-02,2.31147e-01
2.82912e-04,6.36512e-01,7.35783e-02,2.32282e-01
2.57162e-04,6.29486e-01,7.32007e-02,2.32573e-01
2.59020e-04,6.29266e-01,7.24098e-02,2.32636e-01
2.53465e-04,6.25143e-01,7.48356e-02,2.33100e-01
2.41884e-04,6.22861e-01,7.89997e-02,2.32062e-01
2.47754e-04,6.17870e-01,7.79013e-02,2.31520e-01
2.46394e-04,6.14970e-01,7.79456e-02,2.30147e-01
2.10536e-04,6.10758e-01,7.96797e-02,2.30193e-01
1.80030e-04,6.07341e-01,8.01002e-02,2.29052e-01
1.73239e-04,6.03765e-01,7.89873e-02,2.27323e-01
1.73446e-04,5.93072e-01,7.78900e-02,2.25395e-01
1.62560e-04,5.83789e-01,7.71480e-02,2.24428e-01
1.61789e-04,5.73136e-01,8.09818e-02,2.22814e-01
1.56219e-04,5.71974e-01,7.98443e-02,2.21041e-01
1.46805e-04,5.76815e-01,8.04737e-02,2.19055e-01
1.47847e-04,5.81367e-01,7.93570e-02,2.18379e-01
1.47340e-04,5.80046e-01,7.89182e-02,2.16656e-01
1.35286e-04,5.73214e-01,8.01352e-02,2.14293e-01
1.21405e-04,5.68991e-01,8.18720e-02,2.09833e-01
1.07488e-04,5.69437e-01,8.10054e-02,2.06581e-01
1.04109e-04,5.72748e-01,8.02135e-02,2.03964e-01
9.78710e-05,5.75231e-01,8.11205e-02,2.01763e-01
9.33125e-05,5.75129e-01,8.04517e-02,2.01571e-01
1.01411e-04,5.73452e-01,8.37688e-02,2.00026e-01
9.06419e-05,5.69501e-01,8.28437e-02,1.97663e-01
9.22932e-05,5.68802e-01,8.32912e-02,1.95314e-01
9.40732e-05,5.68547e-01,8.42987e-02,1.93999e-01
8.98606e-05,5.67730e-01,8.31378e-02,1.94989e-01
8.21149e-05,5.68541e-01,8.22922e-02,1.94781e-01
7.43274e-05,5.67266e-01,8.52220e-02,1.94741e-01
6.84628e-05,5.63830e-01,8.74801e-02,1.95450e-01
6.55674e-05,5.59997e-01,8.72827e-02,1.96220e-01
6.52325e-05,5.55591e-01,8.62355e-02,1.95932e-01
6.33153e-05,5.55686e-01,8.64716e-02,1.93739e-01
5.81990e-05,5.54588e-01,8.80402e-02,1.95065e-01
5.90797e-05,5.48869e-01,8.90540e-02,1.95733e-01
5.89682e-05,5.41684e-01,8.77589e-02,1.93798e-01
5.68150e-05,5.37317e-01,8.79270e-02,1.92528e-01
5.59775e-05,5.32918e-01,8.66846e-02,1.89557e-01
5.22297e-05,5.28543e-01,8.75922e-02,1.87409e-01
4.84538e-05,5.25334e-01,8.75839e-02,1.86665e-01
4.52535e-05,5.21848e-01,8.72710e-02,1.85973e-01
4.37838e-05,5.20835e-01,8.73282e-02,1.84962e-01
4.18076e-05,5.19541e-01,8.77354e-02,1.83990e-01
3.99496e-05,5.15595e-01,8.65433e-02,1.82950e-01
3.98386e-05,5.10130e-01,8.68448e-02,1.82091e-01
3.81152e-05,5.06757e-01,8.64903e-02,1.80072e-01
3.51281e-05,5.09840e-01,8.52482e-02,1.78267e-01
3.41445e-05,5.11984e-01,8.45292e-02,1.76787e-01
3.23346e-05,5.07830e-01,8.48109e-02,1.76042e-01
2.95535e-05,5.01179e-01,8.57795e-02,1.75135e-01
2.71073e-05,4.96767e-01,8.50254e-02,1.74333e-01
2.65579e-05,4.94619e-01,8.46753e-02,1.73389e-01
2.53809e-05,4.91411e-01,8.34558e-02,1.71866e-01
2.50042e-05,4.89468e-01,8.22545e-02,1.70621e-01
2.44210e-05,4.90393e-01,8.27412e-02,1.68077e-01
2.36952e-05,4.88592e-01,8.21844e-02,1.66514e-01
2.17284e-05,4.86934e-01,8.20574e-02,1.66232e-01
2.03072e-05,4.87530e-01,8.20296e-02,1.66340e-01
2.03169e-05,4.86608e-01,8.19750e-02,1.65495e-01
2.06583e-05,4.84973e-01,8.20258e-02,1.64853e-01
1.85860e-05,4.77832e-01,8.29713e-02,1.64154e-01
1.66908e-05,4.76422e-01,8.37542e-02,1.63809e-01
1.64671e-05,4.73396e-01,8.25492e-02,1.63549e-01
1.66533e-05,4.73332e-01,8.14197e-02,1.62731e-01
1.52634e-05,4.72854e-01,8.04340e-02,1.62279e-01
1.54414e-05,4.65904e-01,7.99060e-02,1.61870e-01
1.44099e-05,4.67630e-01,7.90668e-02,1.61464e-01
1.32743e-05,4.69406e-01,8.04694e-02,1.60768e-01
1.28291e-05,4.68639e-01,8.15178e-02,1.60688e-01
1.27505e-05,4.66351e-01,8.09158e-02,1.59753e-01
1.20053e-05,4.66479e-01,7.98859e-02,1.58856e-01
1.04465e-05,4.65090e-01,8.09789e-02,1.57171e-01
9.66300e-06,4.65502e-01,8.10359e-02,1.55692e-01
1.00469e-05,4.61867e-01,8.03374e-02,1.54846e-01
9.46012e-06,4.57618e-01,7.92084e-02,1.54358e-01
8.93774e-06,4.54017e-01,7.91241e-02,1.54196e-01
8.56314e-06,4.50097e-01,7.98735e-02,1.53728e-01
7.76934e-06,4.53408e-01,8.02463e-02,1.52709e-01
7.90390e-06,4.52590e-01,7.97938e-02,1.52155e-01
7.80867e-06,4.43097e-01,7.90768e-02,1.51019e-01
7.42393e-06,4.38980e-01,7.96223e-02,1.49131e-01
6.73193e-06,4.36439e-01,7.96551e-02,1.48022e-01
6.07372e-06,4.36188e-01,7.92473e-02,1.47003e-01
6.02876e-06,4.33709e-01,7.85958e-02,1.46158e-01
5.65239e-06,4.26937e-01,7.77376e-02,1.46194e-01
5.58957e-06,4.26553e-01,7.81979e-02,1.45812e-01
5.33949e-06,4.25244e-01,7.74874e-02,1.44490e-01
4.86647e-06,4.30159e-01,7.75177e-02,1.43997e-01
4.72650e-06,4.32950e-01,7.78236e-02,1.42976e-01
4.62345e-06,4.28594e-01,7.76608e-02,1.42020e-01
4.57390e-06,4.22780e-01,7.72169e-02,1.41165e-01
4.21708e-06,4.21068e-01,7.67617e-02,1.40206e-01
3.86294e-06,4.20582e-01,7.63029e-02,1.40462e-01
3.51430e-06,4.19962e-01,7.60466e-02,1.39131e-01
3.43224e-06,4.19144e-01,7.65216e-02,1.38198e-01
3.44430e-06,4.17500e-01,7.69897e-02,1.37172e-01
3.22627e-06,4.16001e-01,7.63703e-02,1.36501e-01
3.07152e-06,4.13794e-01,7.57101e-02,1.36373e-01
2.88471e-06,4.08026e-01,7.57459e-02,1.36050e-01
2.89928e-06,4.06079e-01,7.52283e-02,1.35953e-01
2.82326e-06,4.02895e-01,7.41448e-02,1.35716e-01
2.67488e-06,3.99890e-01,7.36332e-02,1.35441e-01
2.47750e-06,3.97730e-01,7.28519e-02,1.35047e-01
2.17735e-06,3.96601e-01,7.31110e-02,1.33945e-01
2.15843e-06,3.95875e-01,7.32435e-02,1.32949e-01
2.12299e-06,3.94894e-01,7.37205e-02,1.31734e-01
2.06982e-06,3.93665e-01,7.30113e-02,1.30363e-01
1.93288e-06,3.91759e-01,7.19058e-02,1.29430e-01
1.74066e-06,3.91910e-01,7.09756e-02,1.28824e-01
2.02159e-06,3.91376e-01,7.04299e-02,1.28767e-01
1.84048e-06,3.89641e-01,7.06947e-02,1.28806e-01
1.85073e-06,3.87907e-01,6.97704e-02,1.28101e-01
1.59591e-06,3.87081e-01,6.98574e-02,1.26864e-01
1.40327e-06,3.83712e-01,6.88593e-02,1.26362e-01
1.82113e-06,3.81193e-01,6.86363e-02,1.26048e-01
1.66379e-06,3.77839e-01,6.80672e-02,1.26052e-01
1.58767e-06,3.74057e-01,6.70788e-02,1.25787e-01
1.45470e-06,3.73612e-01,6.83387e-02,1.25421e-01
1.48837e-06,3.73957e-01,6.89696e-02,1.25098e-01
1.44552e-06,3.73522e-01,6.86781e-02,1.24601e-01
1.31624e-06,3.71873e-01,6.82322e-02,1.24081e-01
1.20545e-06,3.69007e-01,6.86106e-02,1.23421e-01
1.17446e-06,3.67383e-01,6.77755e-02,1.22716e-01
1.19237e-06,3.66219e-01,6.73126e-02,1.22026e-01
1.16256e-06,3.66086e-01,6.73844e-02,1.21544e-01
1.08312e-06,3.65800e-01,6.71718e-02,1.21398e-01
9.96604e-07,3.65790e-01,6.62210e-02,1.21080e-01
9.40833e-07,3.69629e-01,6.57052e-02,1.20366e-01
9.14233e-07,3.69298e-01,6.51261e-02,1.19011e-01
9.18482e-07,3.67064e-01,6.47649e-02,1.17799e-01
8.62989e-07,3.62748e-01,6.47937e-02,1.16452e-01
7.57557e-07,3.58454e-01,6.38271e-02,1.14815e-01
7.20632e-07,3.53662e-01,6.37071e-02,1.13732e-01
7.36713e-07,3.53264e-01,6.34257e-02,1.12596e-01
7.33815e-07,3.54533e-01,6.26831e-02,1.11861e-01
6.98777e-07,3.49919e-01,6.20742e-02,1.11106e-01
6.36870e-07,3.47470e-01,6.13770e-02,1.10251e-01
5.96147e-07,3.46226e-01,6.09443e-02,1.09543e-01
5.59726e-07,3.42355e-01,6.05988e-02,1.08794e-01
5.72257e-07,3.41055e-01,6.24118e-02,1.08422e-01
5.56017e-07,3.40793e-01,6.19054e-02,1.08149e-01
5.04275e-07,3.41520e-01,6.09894e-02,1.07537e-01
4.40401e-07,3.40177e-01,6.12114e-02,1.06963e-01
4.50759e-07,3.41612e-01,6.06837e-02,1.07252e-01
4.58006e-07,3.41277e-01,6.09582e-02,1.07443e-01
4.45713e-07,3.39194e-01,6.05727e-02,1.07453e-01
4.15181e-07,3.37650e-01,6.05380e-02,1.07696e-01
3.71564e-07,3.34939e-01,6.05872e-02,1.07734e-01
3.57477e-07,3.36131e-01,5.99003e-02,1.07930e-01
3.48840e-07,3.33334e-01,5.97248e-02,1.08375e-01
3.51185e-07,3.31773e-01,5.94159e-02,1.08770e-01
3.29839e-07,3.30805e-01,5.90988e-02,1.08625e-01
2.88727e-07,3.26378e-01,6.00400e-02,1.08357e-01
2.73794e-07,3.24538e-01,5.91413e-02,1.07653e-01
2.82867e-07,3.23697e-01,5.87504e-02,1.07163e-01
2.81055e-07,3.20694e-01,5.86883e-02,1.06483e-01
2.67623e-07,3.18450e-01,5.77531e-02,1.06117e-01
2.44639e-07,3.14992e-01,5.69608e-02,1.05763e-01
2.23351e-07,3.13969e-01,5.65944e-02,1.05120e-01
2.15490e-07,3.10844e-01,5.65767e-02,1.04748e-01
2.17033e-07,3.08593e-01,5.68538e-02,1.03948e-01
2.11468e-07,3.05751e-01,5.61801e-02,1.03245e-01
1.92246e-07,3.03612e-01,5.57081e-02,1.02421e-01
1.71717e-07,3.03464e-01,5.51331e-02,1.01958e-01
1.73170e-07,3.01044e-01,5.49809e-02,1.01897e-01
1.75283e-07,2.98782e-01,5.44118e-02,1.01896e-01
1.70527e-07,2.99416e-01,5.43398e-02,1.01942e-01
1.59325e-07,3.01269e-01,5.40888e-02,1.01293e-01
1.43577e-07,2.99115e-01,5.39491e-02,1.00403e-01
1.35547e-07,2.97197e-01,5.41692e-02,9.98706e-02
1.30992e-07,2.97910e-01,5.43084e-02,9.96066e-02
1.32659e-07,2.95824e-01,5.38710e-02,9.94117e-02
1.25386e-07,2.93687e-01,5.38735e-02,9.91411e-02
1.13462e-07,2.92391e-01,5.44843e-02,9.86860e-02
1.05417e-07,2.91855e-01,5.38732e-02,9.84046e-02
1.08249e-07,2.91837e-01,5.32375e-02,9.80611e-02
1.07432e-07,2.91310e-01,5.24235e-02,9.76975e-02
1.02581e-07,2.89696e-01,5.25342e-02,9.68440e-02
9.43876e-08,2.89333e-01,5.29177e-02,9.73725e-02
8.43101e-08,2.90231e-01,5.28971e-02,9.79697e-02
8.27231e-08,2.89411e-01,5.26900e-02,9.83479e-02
8.12959e-08,2.88732e-01,5.22897e-02,9.88082e-02
7.99731e-08,2.87598e-01,5.21748e-02,9.84740e-02
7.43256e-08,2.85571e-01,5.14171e-02,9.80906e-02
6.85039e-08,2.85078e-01,5.08981e-02,9.77018e-02
6.63488e-08,2.85920e-01,5.12702e-02,9.71923e-02
6.69715e-08,2.85769e-01,5.07017e-02,9.65218e-02
6.52900e-08,2.83780e-01,5.05932e-02,9.57202e-02
6.13715e-08,2.81973e-01,5.01417e-02,9.47524e-02
5.58439e-08,2.81270e-01,4.97145e-02,9.37256e-02
5.12132e-08,2.80431e-01,4.99748e-02,9.23142e-02
5.07567e-08,2.79510e-01,4.94773e-02,9.11033e-02
4.98146e-08,2.78727e-01,4.91009e-02,8.96545e-02
4.77143e-08,2.77487e-01,4.88676e-02,8.87825e-02
4.48393e-08,2.77329e-01,4.84324e-02,8.80646e-02
4.17247e-08,2.76656e-01,4.81459e-02,8.72404e-02
4.13802e-08,2.75353e-01,4.83719e-02,8.65549e-02
4.10997e-08,2.73596e-01,4.79711e-02,8.59122e-02
3.94515e-08,2.71396e-01,4.79412e-02,8.50997e-02
3.66225e-08,2.69863e-01,4.75812e-02,8.43118e-02
3.30878e-08,2.70470e-01,4.75706e-02,8.34300e-02
3.16161e-08,2.69310e-01,4.72395e-02,8.30501e-02
3.12585e-08,2.67375e-01,4.72585e-02,8.27285e-02
3.02415e-08,2.65305e-01,4.66464e-02,8.22054e-02
2.91410e-08,2.63653e-01,4.65052e-02,8.24008e-02
2.73244e-08,2.62609e-01,4.66340e-02,8.25076e-02
2.54123e-08,2.60117e-01,4.68397e-02,8.24899e-02
2.56195e-08,2.57369e-01,4.63376e-02,8.24623e-02
2.50776e-08,2.55570e-01,4.65027e-02,8.24885e-02
2.37578e-08,2.55496e-01,4.61879e-02,8.26385e-02
2.18428e-08,2.54464e-01,4.60710e-02,8.28085e-02
1.96606e-08,2.53372e-01,4.59177e-02,8.29778e-02
1.95656e-08,2.50404e-01,4.54521e-02,8.29330e-02
1.92816e-08,2.47325e-01,4.50817e-02,8.23407e-02
1.86383e-08,2.46366e-01,4.45548e-02,8.20950e-02
1.77774e-08,2.45754e-01,4.43815e-02,8.18580e-02
1.66353e-08,2.44563e-01,4.46202e-02,8.15922e-02
1.58473e-08,2.42556e-01,4.44113e-02,8.16352e-02
1.57761e-08,2.40827e-01,4.45951e-02,8.19819e-02
1.52427e-08,2.39105e-01,4.44816e-02,8.23537e-02
1.42801e-08,2.39791e-01,4.40453e-02,8.22677e-02
1.30326e-08,2.38484e-01,4.36598e-02,8.22136e-02
1.20037e-08,2.38725e-01,4.37730e-02,8.21819e-02
1.21104e-08,2.37190e-01,4.31444e-02,8.19383e-02
1.18961e-08,2.34986e-01,4.31597e-02,8.17130e-02
1.14783e-08,2.35180e-01,4.31748e-02,8.11452e-02
1.08889e-08,2.34546e-01,4.28203e-02,8.08896e-02
1.00689e-08,2.33736e-01,4.30263e-02,8.01290e-02
9.83781e-09,2.32193e-01,4.28916e-02,7.92144e-02
9.67653e-09,2.32153e-01,4.27967e-02,7.84308e-02
9.23888e-09,2.31629e-01,4.22280e-02,7.80699e-02
8.57094e-09,2.30816e-01,4.23365e-02,7.78305e-02
7.77763e-09,2.30384e-01,4.23731e-02,7.74287e-02
7.46616e-09,2.29911e-01,4.17856e-02,7.68748e-02
7.48989e-09,2.29225e-01,4.15957e-02,7.63153e-02
7.33865e-09,2.28985e-01,4.15542e-02,7.56796e-02
7.06081e-09,2.28044e-01,4.11229e-02,7.49690e-02
6.64701e-09,2.28820e-01,4.10364e-02,7.44729e-02
6.09581e-09,2.30399e-01,4.07210e-02,7.40029e-02
6.08542e-09,2.31162e-01,4.01927e-02,7.35958e-02
5.91559e-09,2.29696e-01,3.99027e-02,7.32144e-02
5.58456e-09,2.28829e-01,3.95410e-02,7.31821e-02
5.13478e-09,2.27500e-01,3.92479e-02,7.31942e-02
4.64019e-09,2.26856e-01,3.89452e-02,7.32840e-02
4.63442e-09,2.26073e-01,3.84458e-02,7.34111e-02
4.63079e-09,2.23772e-01,3.86250e-02,7.34350e-02
4.52881e-09,2.23037e-01,3.88803e-02,7.33643e-02
4.33890e-09,2.22294e-01,3.85239e-02,7.33292e-02
4.04532e-09,2.21819e-01,3.84594e-02,7.32407e-02
3.79832e-09,2.20764e-01,3.80568e-02,7.29754e-02
3.75145e-09,2.19704e-01,3.78638e-02,7.25067e-02
3.60336e-09,2.19352e-01,3.82902e-02,7.22620e-02
3.36419e-09,2.19094e-01,3.82418e-02,7.19530e-02
3.06854e-09,2.18437e-01,3.81710e-02,7.16349e-02
2.81152e-09,2.17330e-01,3.78688e-02,7.09644e-02
2.87382e-09,2.15513e-01,3.75727e-02,7.01385e-02
2.86610e-09,2.14387e-01,3.74816e-02,6.93961e-02
2.79742e-09,2.12669e-01,3.71086e-02,6.85966e-02
2.66356e-09,2.10870e-01,3.68452e-02,6.78745e-02
2.45476e-09,2.09836e-01,3.63889e-02,6.72068e-02
2.35963e-09,2.09455e-01,3.59133e-02,6.66935e-02
2.30318e-09,2.06444e-01,3.62328e-02,6.62831e-02
2.18498e-09,2.05010e-01,3.61341e-02,6.60408e-02
2.01811e-09,2.03519e-01,3.60633e-02,6.57456e-02
1.82910e-09,2.02160e-01,3.58854e-02,6.50299e-02
1.74898e-09,2.00869e-01,3.55133e-02,6.48628e-02
1.78413e-09,1.98830e-01,3.58258e-02,6.47916e-02
1.77807e-09,1.97675e-01,3.60814e-02,6.48212e-02
1.72961e-09,1.96881e-01,3.57881e-02,6.47199e-02
1.63260e-09,1.96557e-01,3.53006e-02,6.48279e-02
1.48037e-09,1.97594e-01,3.48228e-02,6.49834e-02
1.42698e-09,1.97716e-01,3.46255e-02,6.50965e-02
1.40655e-09,1.98348e-01,3.44114e-02,6.52573e-02
1.31765e-09,1.97800e-01,3.42997e-02,6.52226e-02
1.20531e-09,1.96811e-01,3.45338e-02,6.51895e-02
1.08885e-09,1.96542e-01,3.44251e-02,6.51122e-02
1.08912e-09,1.95601e-01,3.45132e-02,6.48668e-02
1.11126e-09,1.95796e-01,3.46655e-02,6.45833e-02
1.10607e-09,1.95515e-01,3.43969e-02,6.45378e-02
1.06946e-09,1.94954e-01,3.41948e-02,6.44963e-02
9.40292e-10,1.94538e-01,3.42631e-02,6.43976e-02
8.40063e-10,1.95156e-01,3.40021e-02,6.42777e-02
8.95262e-10,1.95974e-01,3.41529e-02,6.40977e-02
8.53465e-10,1.95843e-01,3.37358e-02,6.40887e-02
7.89975e-10,1.95154e-01,3.35615e-02,6.40494e-02
7.17449e-10,1.94446e-01,3.32252e-02,6.40429e-02
6.50636e-10,1.94085e-01,3.30087e-02,6.40065e-02
6.80895e-10,1.92360e-01,3.30327e-02,6.38008e-02
6.95064e-10,1.91122e-01,3.26520e-02,6.34419e-02
6.87506e-10,1.89683e-01,3.25049e-02,6.31712e-02
5.76702e-10,1.88009e-01,3.22631e-02,6.29561e-02
5.72557e-10,1.86318e-01,3.20202e-02,6.27439e-02
5.29437e-10,1.84746e-01,3.19387e-02,6.25385e-02
5.48490e-10,1.83280e-01,3.17446e-02,6.22671e-02
5.14278e-10,1.83258e-01,3.14400e-02,6.19590e-02
4.71232e-10,1.83172e-01,3.12843e-02,6.14272e-02
4.26690e-10,1.83815e-01,3.09104e-02,6.08030e-02
4.07933e-10,1.83163e-01,3.06393e-02,6.00033e-02
4.28052e-10,1.81757e-01,3.05110e-02,5.93385e-02
4.36216e-10,1.80022e-01,3.04356e-02,5.90965e-02
3.60584e-10,1.79351e-01,3.05151e-02,5.88484e-02
3.59515e-10,1.79127e-01,3.01650e-02,5.83982e-02
3.47004e-10,1.78144e-01,3.00061e-02,5.81005e-02
3.50027e-10,1.77707e-01,2.98842e-02,5.78555e-02
3.32442e-10,1.77433e-01,2.96062e-02,5.75143e-02
3.07922e-10,1.76079e-01,2.94958e-02,5.72931e-02
2.80302e-10,1.76379e-01,2.94479e-02,5.73350e-02
2.54501e-10,1.76417e-01,2.96862e-02,5.73886e-02
2.57593e-10,1.76107e-01,2.98777e-02,5.74734e-02
2.70458e-10,1.75573e-01,2.98820e-02,5.76519e-02
2.29618e-10,1.74339e-01,3.04723e-02,5.75701e-02
2.24396e-10,1.73560e-01,3.01637e-02,5.72693e-02
2.25278e-10,1.72839e-01,3.01927e-02,5.69259e-02
2.13563e-10,1.71952e-01,2.98580e-02,5.65946e-02
2.13483e-10,1.71131e-01,2.96942e-02,5.59929e-02
2.00007e-10,1.71234e-01,2.93749e-02,5.55790e-02
1.83539e-10,1.70944e-01,2.93027e-02,5.56494e-02
1.66837e-10,1.70075e-01,2.92435e-02,5.57281e-02
1.52854e-10,1.69011e-01,2.89782e-02,5.57902e-02
1.63793e-10,1.68105e-01,2.93023e-02,5.58008e-02
1.48240e-10,1.66726e-01,2.93730e-02,5.57034e-02
1.40248e-10,1.66107e-01,2.91903e-02,5.55989e-02
1.41118e-10,1.65106e-01,2.88986e-02,5.54196e-02
1.40257e-10,1.63416e-01,2.85197e-02,5.52807e-02
1.36310e-10,1.61732e-01,2.81895e-02,5.51443e-02
1.29147e-10,1.60700e-01,2.84564e-02,5.49699e-02
1.19624e-10,1.60771e-01,2.83825e-02,5.47731e-02
1.09245e-10,1.60218e-01,2.85001e-02,5.45387e-02
9.97677e-11,1.60805e-01,2.86809e-02,5.42813e-02
9.65929e-11,1.60731e-01,2.87290e-02,5.39402e-02
9.64277e-11,1.60599e-01,2.93771e-02,5.35796e-02
8.79576e-11,1.60399e-01,2.91400e-02,5.34040e-02
8.83348e-11,1.60215e-01,2.88129e-02,5.34417e-02
8.82898e-11,1.59397e-01,2.86669e-02,5.35324e-02
8.96438e-11,1.59465e-01,2.83100e-02,5.36021e-02
8.29538e-11,1.59169e-01,2.80976e-02,5.35792e-02
7.75829e-11,1.58676e-01,2.77380e-02,5.36181e-02
7.13159e-11,1.56641e-01,2.79771e-02,5.34108e-02
6.51826e-11,1.56254e-01,2.82888e-02,5.34224e-02
6.01487e-11,1.55539e-01,2.79472e-02,5.34240e-02
6.15607e-11,1.54634e-01,2.75883e-02,5.33107e-02
5.54670e-11,1.54536e-01,2.75478e-02,5.31392e-02
5.53489e-11,1.54854e-01,2.71996e-02,5.30992e-02
5.54554e-11,1.54650e-01,2.73872e-02,5.30007e-02
5.58499e-11,1.53974e-01,2.70231e-02,5.29222e-02
5.30452e-11,1.53338e-01,2.74579e-02,5.28568e-02
5.00900e-11,1.51901e-01,2.76465e-02,5.27659e-02
4.63819e-11,1.51327e-01,2.75435e-02,5.26631e-02
4.25282e-11,1.50971e-01,2.73917e-02,5.25401e-02
3.91302e-11,1.49855e-01,2.74001e-02,5.23329e-02
3.66271e-11,1.48395e-01,2.72139e-02,5.21332e-02
3.52219e-11,1.48297e-01,2.72000e-02,5.18573e-02
3.47840e-11,1.47765e-01,2.75034e-02,5.15490e-02
3.47974e-11,1.46476e-01,2.72286e-02,5.10227e-02
3.46134e-11,1.45912e-01,2.70467e-02,5.03944e-02
3.65179e-11,1.45229e-01,2.68543e-02,4.98311e-02
3.22138e-11,1.44932e-01,2.72530e-02,4.92820e-02
3.00597e-11,1.45186e-01,2.73433e-02,4.87874e-02
2.76798e-11,1.44972e-01,2.71525e-02,4.82435e-02
2.54618e-11,1.45020e-01,2.69054e-02,4.77416e-02
2.36933e-11,1.44565e-01,2.66145e-02,4.73149e-02
2.06804e-11,1.43803e-01,2.62908e-02,4.69356e-02
2.19689e-11,1.43225e-01,2.61851e-02,4.66541e-02
2.18487e-11,1.41758e-01,2.61565e-02,4.64638e-02
2.17926e-11,1.39801e-01,2.65214e-02,4.63520e-02
2.31384e-11,1.38879e-01,2.63155e-02,4.63434e-02
2.16236e-11,1.37804e-01,2.61087e-02,4.63997e-02
1.94239e-11,1.36962e-01,2.64555e-02,4.64618e-02
1.79734e-11,1.36025e-01,2.61698e-02,4.63637e-02
1.65476e-11,1.35729e-01,2.59406e-02,4.63831e-02
1.53507e-11,1.35703e-01,2.58675e-02,4.64306e-02
1.24975e-11,1.36187e-01,2.56910e-02,4.65820e-02
1.32030e-11,1.37287e-01,2.55764e-02,4.64029e-02
1.37550e-11,1.36753e-01,2.55251e-02,4.61656e-02
1.37023e-11,1.36038e-01,2.59766e-02,4.61680e-02
1.41628e-11,1.35390e-01,2.58028e-02,4.61888e-02
1.36334e-11,1.34773e-01,2.62659e-02,4.62101e-02
1.28642e-11,1.33420e-01,2.62288e-02,4.61910e-02
1.16495e-11,1.32485e-01,2.61540e-02,4.59690e-02
1.00275e-11,1.31775e-01,2.59850e-02,4.58765e-02
9.94259e-12,1.30646e-01,2.57214e-02,4.58134e-02
8.59236e-12,1.30183e-01,2.56182e-02,4.57341e-02
7.63697e-12,1.30203e-01,2.53476e-02,4.57899e-02
8.43862e-12,1.29971e-01,2.50975e-02,4.58760e-02
8.61883e-12,1.29830e-01,2.48277e-02,4.59417e-02
8.73898e-12,1.29524e-01,2.46828e-02,4.60161e-02
8.52586e-12,1.29454e-01,2.43788e-02,4.60757e-02
8.05837e-12,1.29746e-01,2.41264e-02,4.60059e-02
7.67851e-12,1.30154e-01,2.39021e-02,4.57024e-02
6.28957e-12,1.30297e-01,2.40849e-02,4.53119e-02
6.25225e-12,1.29647e-01,2.38259e-02,4.50532e-02
5.77887e-12,1.28578e-01,2.35495e-02,4.48149e-02
4.47106e-12,1.27929e-01,2.36317e-02,4.45061e-02
4.90144e-12,1.26569e-01,2.33563e-02,4.42724e-02
5.39397e-12,1.25692e-01,2.32821e-02,4.40408e-02
5.39149e-12,1.24780e-01,2.29959e-02,4.38139e-02
5.48888e-12,1.23526e-01,2.29510e-02,4.35446e-02
5.15257e-12,1.22780e-01,2.28475e-02,4.33562e-02
4.92909e-12,1.22168e-01,2.27638e-02,4.31738e-02
4.19065e-12,1.22082e-01,2.24823e-02,4.29789e-02
3.65557e-12,1.21773e-01,2.22239e-02,4.28677e-02
3.72772e-12,1.21746e-01,2.22834e-02,4.27659e-02
2.95267e-12,1.21415e-01,2.20558e-02,4.25857e-02
2.79486e-12,1.20349e-01,2.22982e-02,4.23392e-02
3.14820e-12,1.19607e-01,2.23890e-02,4.21881e-02
3.39676e-12,1.19128e-01,2.21730e-02,4.19725e-02
3.51015e-12,1.19189e-01,2.19899e-02,4.17953e-02
3.28591e-12,1.19405e-01,2.22939e-02,4.17851e-02
3.14134e-12,1.19688e-01,2.25201e-02,4.18563e-02
2.93453e-12,1.19995e-01,2.22768e-02,4.19752e-02
2.37445e-12,1.19418e-01,2.20991e-02,4.21167e-02
2.40652e-12,1.18407e-01,2.18952e-02,4.21532e-02
1.94614e-12,1.17564e-01,2.16451e-02,4.21106e-02
1.75618e-12,1.17254e-01,2.16541e-02,4.19073e-02
1.80282e-12,1.17759e-01,2.16921e-02,4.17943e-02
2.02175e-12,1.18276e-01,2.16690e-02,4.16253e-02
2.22503e-12,1.17451e-01,2.14682e-02,4.14813e-02
2.05857e-12,1.16170e-01,2.14385e-02,4.13662e-02
2.01630e-12,1.15534e-01,2.13919e-02,4.11318e-02
1.87817e-12,1.14938e-01,2.11383e-02,4.08726e-02
1.72740e-12,1.14309e-01,2.11600e-02,4.05377e-02
1.45625e-12,1.13566e-01,2.11870e-02,4.01927e-02
1.26402e-12,1.13114e-01,2.11689e-02,3.98538e-02
1.09749e-12,1.12559e-01,2.10674e-02,3.96273e-02
1.07323e-12,1.12155e-01,2.12499e-02,3.94107e-02
1.16382e-12,1.11832e-01,2.13326e-02,3.91970e-02
1.31243e-12,1.11715e-01,2.12956e-02,3.89805e-02
1.35296e-12,1.11181e-01,2.10377e-02,3.87348e-02
1.28755e-12,1.10451e-01,2.08401e-02,3.85988e-02
1.22929e-12,1.10575e-01,2.07364e-02,3.84606e-02
1.07750e-12,1.10876e-01,2.08339e-02,3.83836e-02
9.82847e-13,1.10665e-01,2.06527e-02,3.82291e-02
8.24587e-13,1.10237e-01,2.04024e-02,3.81327e-02
6.60173e-13,1.09790e-01,2.01678e-02,3.80943e-02
6.92144e-13,1.09107e-01,2.01803e-02,3.80496e-02
6.56331e-13,1.08728e-01,2.00111e-02,3.79672e-02
7.50878e-13,1.08361e-01,1.97779e-02,3.79139e-02
9.03351e-13,1.07470e-01,1.95487e-02,3.77826e-02
7.93122e-13,1.07586e-01,1.93281e-02,3.76522e-02
7.90610e-13,1.07295e-01,1.95432e-02,3.75907e-02
6.41444e-13,1.06640e-01,1.94685e-02,3.75444e-02
6.76179e-13,1.06006e-01,1.92570e-02,3.75086e-02
5.71516e-13,1.04991e-01,1.91603e-02,3.74870e-02
4.30395e-13,1.04241e-01,1.89451e-02,3.74759e-02
4.13337e-13,1.03501e-01,1.88820e-02,3.74466e-02
4.23330e-13,1.03054e-01,1.88817e-02,3.74090e-02
4.26480e-13,1.02835e-01,1.86859e-02,3.73885e-02
5.09070e-13,1.02564e-01,1.89044e-02,3.73550e-02
5.16866e-13,1.02374e-01,1.90890e-02,3.72617e-02
4.99863e-13,1.01896e-01,1.90642e-02,3.73731e-02
4.22443e-13,1.01724e-01,1.91788e-02,3.73785e-02
4.04171e-13,1.01742e-01,1.90147e-02,3.74301e-02
3.80068e-13,1.01631e-01,1.88838e-02,3.75450e-02
3.12216e-13,1.01204e-01,1.89448e-02,3.76510e-02
2.38806e-13,1.00886e-01,1.90835e-02,3.76861e-02
2.68451e-13,1.00221e-01,1.89489e-02,3.77587e-02
2.57669e-13,9.96620e-02,1.87626e-02,3.77859e-02
2.76862e-13,9.92963e-02,1.86095e-02,3.77738e-02
3.45487e-13,9.90529e-02,1.86567e-02,3.77818e-02
3.01222e-13,9.84613e-02,1.85583e-02,3.77389e-02
2.74290e-13,9.81841e-02,1.88419e-02,3.76213e-02
2.35410e-13,9.78634e-02,1.87926e-02,3.73900e-02
2.45232e-13,9.69728e-02,1.89268e-02,3.71443e-02
2.30541e-13,9.68823e-02,1.87118e-02,3.69862e-02
1.75933e-13,9.69960e-02,1.87280e-02,3.68208e-02
1.55422e-13,9.74369e-02,1.91257e-02,3.66054e-02
1.67787e-13,9.77092e-02,1.92164e-02,3.64129e-02
1.62558e-13,9.75849e-02,1.90821e-02,3.62102e-02
1.92508e-13,9.81225e-02,1.88677e-02,3.58880e-02
2.00102e-13,9.83207e-02,1.86360e-02,3.55887e-02
1.77897e-13,9.72111e-02,1.84242e-02,3.53791e-02
1.49333e-13,9.69464e-02,1.82378e-02,3.51762e-02
1.54394e-13,9.65994e-02,1.83554e-02,3.47648e-02
1.55844e-13,9.61528e-02,1.82040e-02,3.45160e-02
1.30597e-13,9.57049e-02,1.82660e-02,3.42835e-02
1.00136e-13,9.48586e-02,1.84249e-02,3.40913e-02
1.02295e-13,9.48263e-02,1.82917e-02,3.38867e-02
1.02727e-13,9.45083e-02,1.81571e-02,3.36326e-02
1.06965e-13,9.41128e-02,1.81983e-02,3.34597e-02
1.29564e-13,9.38721e-02,1.79957e-02,3.33326e-02
1.13812e-13,9.34880e-02,1.78322e-02,3.30917e-02
9.54683e-14,9.27351e-02,1.76309e-02,3.29502e-02
9.06680e-14,9.25706e-02,1.76009e-02,3.28497e-02
9.81975e-14,9.22273e-02,1.74867e-02,3.27902e-02
9.61939e-14,9.19346e-02,1.74203e-02,3.27113e-02
7.48752e-14,9.15511e-02,1.73319e-02,3.26819e-02
5.94185e-14,9.10367e-02,1.74419e-02,3.26153e-02
6.77542e-14,9.09056e-02,1.73962e-02,3.25289e-02
6.74476e-14,9.04948e-02,1.72892e-02,3.25121e-02
7.17036e-14,9.05552e-02,1.71293e-02,3.24575e-02
7.95184e-14,9.00804e-02,1.71012e-02,3.23452e-02
6.22569e-14,8.96294e-02,1.73914e-02,3.22410e-02
5.80002e-14,8.93541e-02,1.72053e-02,3.21511e-02
5.82726e-14,8.92314e-02,1.71093e-02,3.20854e-02
6.45468e-14,8.90661e-02,1.69295e-02,3.21235e-02
5.60741e-14,8.88639e-02,1.70700e-02,3.22303e-02
4.44753e-14,8.87416e-02,1.68880e-02,3.23356e-02
4.04067e-14,8.87475e-02,1.67091e-02,3.24260e-02
4.39978e-14,8.85518e-02,1.65430e-02,3.25165e-02
4.44062e-14,8.83584e-02,1.63709e-02,3.25488e-02
4.93128e-14,8.79891e-02,1.62167e-02,3.25806e-02
4.28323e-14,8.73593e-02,1.60488e-02,3.26139e-02
3.72957e-14,8.67155e-02,1.58989e-02,3.26136e-02
3.75813e-14,8.62583e-02,1.57956e-02,3.26293e-02
4.14233e-14,8.61457e-02,1.58042e-02,3.26334e-02
3.98642e-14,8.51559e-02,1.58399e-02,3.26205e-02
3.41029e-14,8.44796e-02,1.57498e-02,3.25036e-02
2.80492e-14,8.39711e-02,1.61779e-02,3.24236e-02
2.86894e-14,8.35236e-02,1.60210e-02,3.23663e-02
2.98220e-14,8.32969e-02,1.59347e-02,3.22598e-02
2.95618e-14,8.30009e-02,1.60659e-02,3.21298e-02
3.12035e-14,8.28910e-02,1.60885e-02,3.20323e-02
2.59269e-14,8.24733e-02,1.60720e-02,3.18899e-02
2.55672e-14,8.22750e-02,1.62002e-02,3.15459e-02
2.66652e-14,8.15785e-02,1.60242e-02,3.13354e-02
2.84041e-14,8.10094e-02,1.59260e-02,3.11417e-02
2.58168e-14,8.11877e-02,1.61285e-02,3.09737e-02
2.21712e-14,8.10795e-02,1.59751e-02,3.08276e-02
1.94072e-14,8.08631e-02,1.58033e-02,3.06853e-02
2.10996e-14,8.06585e-02,1.56343e-02,3.05909e-02
2.08333e-14,8.08384e-02,1.55485e-02,3.05417e-02
2.16359e-14,8.06188e-02,1.53889e-02,3.05170e-02
2.02504e-14,8.03972e-02,1.52542e-02,3.05032e-02
1.85128e-14,8.06230e-02,1.52085e-02,3.05270e-02
1.85677e-14,8.08313e-02,1.50339e-02,3.05166e-02
1.97080e-14,8.08963e-02,1.50012e-02,3.04377e-02
1.92573e-14,8.09498e-02,1.48417e-02,3.03648e-02
1.83026e-14,8.07445e-02,1.50104e-02,3.02608e-02
1.64485e-14,8.02196e-02,1.48656e-02,3.01437e-02
1.58151e-14,7.98270e-02,1.48418e-02,3.00819e-02
1.64369e-14,7.89546e-02,1.47582e-02,3.00601e-02
1.59416e-14,7.82729e-02,1.46165e-02,3.00090e-02
1.54681e-14,7.79088e-02,1.47155e-02,2.99988e-02
1.52889e-14,7.78403e-02,1.46616e-02,2.99631e-02
1.46329e-14,7.78364e-02,1.48201e-02,2.98824e-02
1.50329e-14,7.75322e-02,1.46586e-02,2.97869e-02
1.55100e-14,7.70649e-02,1.44918e-02,2.96979e-02
1.51408e-14,7.63155e-02,1.44478e-02,2.96037e-02
1.45236e-14,7.57121e-02,1.44493e-02,2.95058e-02
1.39084e-14,7.51549e-02,1.42828e-02,2.94211e-02
1.38175e-14,7.47138e-02,1.44315e-02,2.93309e-02
1.35826e-14,7.47076e-02,1.45972e-02,2.92136e-02
1.34924e-14,7.48908e-02,1.44737e-02,2.90994e-02
1.31591e-14,7.48454e-02,1.44725e-02,2.89830e-02
1.29858e-14,7.49718e-02,1.44661e-02,2.88663e-02
1.29135e-14,7.50536e-02,1.43079e-02,2.87530e-02
1.30380e-14,7.51214e-02,1.41526e-02,2.86358e-02
1.34861e-14,7.49219e-02,1.40449e-02,2.84990e-02
1.31718e-14,7.41697e-02,1.42663e-02,2.83698e-02
1.29275e-14,7.39462e-02,1.41873e-02,2.82484e-02
1.28135e-14,7.40173e-02,1.41880e-02,2.81269e-02
1.23691e-14,7.38219e-02,1.40371e-02,2.79912e-02
1.25375e-14,7.36836e-02,1.41456e-02,2.78829e-02
1.24456e-14,7.35192e-02,1.42096e-02,2.77845e-02
1.22602e-14,7.36058e-02,1.41613e-02,2.76958e-02
1.22816e-14,7.34087e-02,1.41793e-02,2.76182e-02
1.22996e-14,7.35708e-02,1.41535e-02,2.75529e-02
1.22057e-14,7.33188e-02,1.40798e-02,2.75007e-02
1.22357e-14,7.29229e-02,1.39280e-02,2.74328e-02
1.21635e-14,7.25006e-02,1.41299e-02,2.73223e-02
1.19963e-14,7.20845e-02,1.42784e-02,2.72855e-02
1.20605e-14,7.15424e-02,1.41814e-02,2.71300e-02
1.19717e-14,7.09169e-02,1.40314e-02,2.70717e-02
1.19739e-14,7.02859e-02,1.40047e-02,2.70561e-02
1.20657e-14,6.96580e-02,1.41833e-02,2.70496e-02
1.20843e-14,6.91909e-02,1.43024e-02,2.70507e-02
1.19372e-14,6.93651e-02,1.43006e-02,2.70394e-02
1.19116e-14,6.93802e-02,1.42747e-02,2.70441e-02
1.21221e-14,6.94083e-02,1.44767e-02,2.70552e-02
1.19152e-14,6.87886e-02,1.43346e-02,2.70668e-02
1.19066e-14,6.88998e-02,1.43951e-02,2.70721e-02
1.20620e-14,6.90068e-02,1.43332e-02,2.70756e-02
1.19218e-14,6.87317e-02,1.45953e-02,2.70776e-02
1.19339e-14,6.83096e-02,1.44359e-02,2.70746e-02
1.19918e-14,6.77260e-02,1.46926e-02,2.70536e-02
1.20004e-14,6.71159e-02,1.47547e-02,2.70359e-02
1.20126e-14,6.65328e-02,1.46134e-02,2.70067e-02
1.19207e-14,6.62421e-02,1.46238e-02,2.69334e-02
1.18208e-14,6.58066e-02,1.44678e-02,2.68829e-02
1.19349e-14,6.55509e-02,1.43107e-02,2.68286e-02
1.20283e-14,6.56110e-02,1.42287e-02,2.67332e-02
1.19065e-14,6.57877e-02,1.41690e-02,2.66733e-02
1.17747e-14,6.57940e-02,1.40117e-02,2.66110e-02
1.18103e-14,6.52105e-02,1.38616e-02,2.65458e-02
1.18689e-14,6.47251e-02,1.39007e-02,2.64789e-02
1.18517e-14,6.41439e-02,1.38174e-02,2.64114e-02
1.17614e-14,6.39013e-02,1.36787e-02,2.63443e-02
1.16495e-14,6.36763e-02,1.37562e-02,2.62790e-02
1.17495e-14,6.31337e-02,1.36917e-02,2.62055e-02
1.18478e-14,6.31865e-02,1.36005e-02,2.61505e-02
1.18653e-14,6.33802e-02,1.34960e-02,2.60997e-02
1.18288e-14,6.35319e-02,1.34326e-02,2.60432e-02
1.17417e-14,6.36146e-02,1.33299e-02,2.59897e-02
1.18896e-14,6.34230e-02,1.32627e-02,2.59218e-02
1.19768e-14,6.31688e-02,1.35977e-02,2.58941e-02
1.18427e-14,6.34450e-02,1.34902e-02,2.57952e-02
1.18459e-14,6.31022e-02,1.34128e-02,2.56763e-02
1.16661e-14,6.25654e-02,1.33688e-02,2.55658e-02
1.17029e-14,6.23415e-02,1.34428e-02,2.54631e-02
1.18797e-14,6.21190e-02,1.34846e-02,2.53688e-02
1.19352e-14,6.19394e-02,1.33439e-02,2.52770e-02
1.18052e-14,6.18392e-02,1.33142e-02,2.51904e-02
1.16958e-14,6.16880e-02,1.31692e-02,2.51171e-02
1.17674e-14,6.14861e-02,1.30387e-02,2.50533e-02
1.16680e-14,6.11978e-02,1.30988e-02,2.49818e-02
1.17981e-14,6.10689e-02,1.29594e-02,2.49120e-02
1.17672e-14,6.08832e-02,1.28201e-02,2.48658e-02
1.17996e-14,6.08008e-02,1.27509e-02,2.48243e-02
1.18720e-14,6.06481e-02,1.26229e-02,2.47866e-02
1.18264e-14,6.06816e-02,1.25173e-02,2.47514e-02
1.17616e-14,6.03891e-02,1.28528e-02,2.47170e-02
1.18159e-14,6.01343e-02,1.28215e-02,2.46805e-02
1.16839e-14,5.99471e-02,1.27694e-02,2.46012e-02
1.17613e-14,5.98687e-02,1.27730e-02,2.45648e-02
1.17386e-14,5.96898e-02,1.28774e-02,2.44734e-02
1.18084e-14,5.95092e-02,1.27441e-02,2.43960e-02
1.18581e-14,5.95462e-02,1.27857e-02,2.42195e-02
1.16698e-14,5.91769e-02,1.27406e-02,2.40602e-02
1.18748e-14,5.82640e-02,1.26364e-02,2.38992e-02
1.18586e-14,5.75772e-02,1.26713e-02,2.37729e-02
1.18744e-14,5.71873e-02,1.25606e-02,2.36651e-02
1.16895e-14,5.69954e-02,1.24819e-02,2.35572e-02
1.17572e-14,5.69551e-02,1.23967e-02,2.34665e-02
1.17078e-14,5.67807e-02,1.22652e-02,2.34477e-02
1.17092e-14,5.63824e-02,1.23066e-02,2.34400e-02
1.17452e-14,5.63364e-02,1.23450e-02,2.34267e-02
1.18931e-14,5.63471e-02,1.23817e-02,2.31915e-02
1.17360e-14,5.62050e-02,1.24744e-02,2.30102e-02
1.17564e-14,5.61177e-02,1.23445e-02,2.29295e-02
1.16627e-14,5.58190e-02,1.22724e-02,2.28675e-02
1.16922e-14,5.54977e-02,1.21456e-02,2.28172e-02
1.17950e-14,5.48886e-02,1.20247e-02,2.27500e-02
1.17852e-14,5.45604e-02,1.21733e-02,2.26981e-02
1.15697e-14,5.42585e-02,1.20628e-02,2.26737e-02
1.17774e-14,5.39600e-02,1.19570e-02,2.26606e-02
1.17459e-14,5.38127e-02,1.18956e-02,2.26563e-02
1.18527e-14,5.36405e-02,1.18014e-02,2.26422e-02
1.19892e-14,5.34028e-02,1.18519e-02,2.26456e-02
1.16916e-14,5.34713e-02,1.18923e-02,2.26405e-02
1.18727e-14,5.36085e-02,1.17738e-02,2.26329e-02
1.16820e-14,5.34494e-02,1.17391e-02,2.26837e-02
1.16554e-14,5.34670e-02,1.16392e-02,2.27642e-02
1.17568e-14,5.35395e-02,1.15288e-02,2.28509e-02
1.17397e-14,5.34765e-02,1.14645e-02,2.29252e-02
1.17817e-14,5.35303e-02,1.14271e-02,2.29846e-02
1.17467e-14,5.32130e-02,1.16742e-02,2.30197e-02
1.17853e-14,5.34031e-02,1.15968e-02,2.30459e-02
1.18397e-14,5.36324e-02,1.16975e-02,2.30466e-02
1.17372e-14,5.37269e-02,1.16072e-02,2.30327e-02
1.16538e-14,5.36228e-02,1.16874e-02,2.29560e-02
1.17443e-14,5.35861e-02,1.16222e-02,2.29914e-02
1.16537e-14,5.35786e-02,1.15509e-02,2.29364e-02
1.17152e-14,5.36851e-02,1.14474e-02,2.28777e-02
1.17736e-14,5.34211e-02,1.13277e-02,2.28242e-02
1.17679e-14,5.30033e-02,1.13993e-02,2.27648e-02
1.16292e-14,5.29687e-02,1.12825e-02,2.26917e-02
1.17193e-14,5.30452e-02,1.15125e-02,2.26200e-02
1.17046e-14,5.30025e-02,1.15641e-02,2.25487e-02
1.16254e-14,5.31432e-02,1.15402e-02,2.24721e-02
1.17341e-14,5.32992e-02,1.14208e-02,2.23894e-02
1.18793e-14,5.34634e-02,1.13710e-02,2.23157e-02
1.17192e-14,5.35393e-02,1.14496e-02,2.22119e-02
1.17637e-14,5.33595e-02,1.14934e-02,2.21400e-02
1.17027e-14,5.32157e-02,1.14098e-02,2.20560e-02
1.17626e-14,5.30818e-02,1.14431e-02,2.19725e-02
1.16722e-14,5.29474e-02,1.14830e-02,2.18742e-02
1.18219e-14,5.26852e-02,1.13565e-02,2.17630e-02
1.17198e-14,5.23248e-02,1.12875e-02,2.17010e-02
1.17475e-14,5.20618e-02,1.13118e-02,2.16398e-02
1.17558e-14,5.17928e-02,1.12644e-02,2.14517e-02
1.18433e-14,5.13601e-02,1.14677e-02,2.12195e-02
1.16916e-14,5.10425e-02,1.13500e-02,2.10242e-02
1.17759e-14,5.06622e-02,1.13615e-02,2.08659e-02
1.17985e-14,5.05665e-02,1.12601e-02,2.07753e-02
1.18019e-14,5.01838e-02,1.13289e-02,2.06778e-02
1.18164e-14,4.99109e-02,1.12062e-02,2.05769e-02
1.16995e-14,4.94773e-02,1.10856e-02,2.04745e-02
1.17694e-14,4.94676e-02,1.09671e-02,2.03695e-02
1.17572e-14,4.94565e-02,1.08512e-02,2.03927e-02
1.16290e-14,4.95782e-02,1.08081e-02,2.04187e-02
1.18644e-14,4.94640e-02,1.07893e-02,2.04437e-02
1.17355e-14,4.91917e-02,1.06811e-02,2.04498e-02
1.16474e-14,4.90331e-02,1.06028e-02,2.04320e-02
1.17285e-14,4.88934e-02,1.06137e-02,2.04304e-02
1.16877e-14,4.86949e-02,1.08083e-02,2.04349e-02
1.17333e-14,4.82044e-02,1.06916e-02,2.03276e-02
1.16806e-14,4.77992e-02,1.06532e-02,2.02236e-02
1.17233e-14,4.74559e-02,1.05908e-02,2.01228e-02
1.17207e-14,4.71314e-02,1.04821e-02,2.00275e-02
1.16397e-14,4.67533e-02,1.05863e-02,1.99368e-02
1.16809e-14,4.65300e-02,1.05176e-02,1.98513e-02
1.16731e-14,4.63231e-02,1.04635e-02,1.97716e-02
1.16617e-14,4.60734e-02,1.03548e-02,1.96978e-02
1.16216e-14,4.61057e-02,1.03666e-02,1.96315e-02
1.18517e-14,4.61307e-02,1.02592e-02,1.95851e-02
1.17803e-14,4.61740e-02,1.01570e-02,1.96304e-02
1.16025e-14,4.62047e-02,1.03248e-02,1.96719e-02
1.15211e-14,4.61855e-02,1.03158e-02,1.97071e-02
1.16231e-14,4.61628e-02,1.04349e-02,1.97312e-02
1.17372e-14,4.60553e-02,1.05022e-02,1.97548e-02
1.15709e-14,4.59055e-02,1.06019e-02,1.97608e-02
1.16227e-14,4.56231e-02,1.06525e-02,1.97622e-02
1.15768e-14,4.53703e-02,1.05439e-02,1.97908e-02
1.17223e-14,4.53269e-02,1.05450e-02,1.98164e-02
1.15713e-14,4.52714e-02,1.04437e-02,1.98365e-02
1.17372e-14,4.51087e-02,1.03626e-02,1.98116e-02
1.17789e-14,4.49894e-02,1.03562e-02,1.97164e-02
1.17688e-14,4.46348e-02,1.05839e-02,1.95933e-02
1.18663e-14,4.45050e-02,1.05643e-02,1.95703e-02
1.18397e-14,4.43567e-02,1.05200e-02,1.95520e-02
1.18575e-14,4.40448e-02,1.08148e-02,1.95548e-02
1.16745e-14,4.39253e-02,1.07054e-02,1.95902e-02
1.17000e-14,4.38577e-02,1.08290e-02,1.96335e-02
1.16829e-14,4.36851e-02,1.07202e-02,1.96736e-02
1.16259e-14,4.34581e-02,1.06764e-02,1.97160e-02
1.15456e-14,4.32830e-02,1.06071e-02,1.97218e-02
1.17413e-14,4.30477e-02,1.07254e-02,1.97716e-02
1.17767e-14,4.28639e-02,1.06180e-02,1.98209e-02
1.17683e-14,4.27594e-02,1.06179e-02,1.98685e-02
1.17891e-14,4.25363e-02,1.06544e-02,1.99132e-02
1.17987e-14,4.23445e-02,1.06127e-02,1.99239e-02
1.17417e-14,4.22349e-02,1.05062e-02,1.98532e-02
1.17030e-14,4.20903e-02,1.04016e-02,1.97507e-02
1.17126e-14,4.19891e-02,1.02988e-02,1.96627e-02
1.16438e-14,4.20433e-02,1.05056e-02,1.95900e-02
1.17119e-14,4.20655e-02,1.05052e-02,1.95262e-02
1.17791e-14,4.19693e-02,1.05149e-02,1.94657e-02
1.16371e-14,4.19942e-02,1.06199e-02,1.94228e-02
1.15918e-14,4.20674e-02,1.05489e-02,1.93548e-02
1.17195e-14,4.22463e-02,1.04508e-02,1.91996e-02
1.17037e-14,4.20988e-02,1.03545e-02,1.90457e-02
1.16705e-14,4.21457e-02,1.02910e-02,1.88751e-02
1.15101e-14,4.16918e-02,1.03752e-02,1.87430e-02
1.17439e-14,4.12950e-02,1.03661e-02,1.86223e-02
1.17184e-14,4.08899e-02,1.02699e-02,1.84932e-02
1.18593e-14,4.08567e-02,1.04511e-02,1.83928e-02
1.17576e-14,4.09362e-02,1.03584e-02,1.82914e-02
1.15700e-14,4.09442e-02,1.04689e-02,1.81817e-02
1.16112e-14,4.09682e-02,1.03974e-02,1.81335e-02
1.16313e-14,4.07231e-02,1.04555e-02,1.81245e-02
1.16811e-14,4.06625e-02,1.03541e-02,1.81328e-02
1.15612e-14,4.05227e-02,1.02545e-02,1.81349e-02
1.15159e-14,4.03455e-02,1.03812e-02,1.81196e-02
1.17730e-14,4.02647e-02,1.02818e-02,1.79771e-02
1.16552e-14,4.02186e-02,1.02342e-02,1.78685e-02
1.17236e-14,3.99097e-02,1.01599e-02,1.77506e-02
1.16180e-14,3.95311e-02,1.01730e-02,1.76671e-02
1.16349e-14,3.92635e-02,1.01349e-02,1.75986e-02
1.16309e-14,3.88965e-02,1.00837e-02,1.75418e-02
1.17387e-14,3.87095e-02,1.00106e-02,1.74966e-02
1.17385e-14,3.86984e-02,9.96707e-03,1.74475e-02
1.16994e-14,3.87479e-02,9.86667e-03,1.74199e-02
1.17250e-14,3.87509e-02,9.76663e-03,1.74237e-02
1.17325e-14,3.89215e-02,9.66830e-03,1.74242e-02
1.16398e-14,3.90164e-02,9.75039e-03,1.74201e-02
1.16549e-14,3.90914e-02,9.74288e-03,1.74116e-02
1.17169e-14,3.92417e-02,9.70623e-03,1.73344e-02
1.17087e-14,3.93545e-02,9.66717e-03,1.72508e-02
1.17335e-14,3.92636e-02,9.76486e-03,1.71797e-02
1.17194e-14,3.90786e-02,9.67235e-03,1.71252e-02
1.16382e-14,3.87074e-02,9.83203e-03,1.70818e-02
1.16836e-14,3.80211e-02,9.76674e-03,1.70714e-02
1.16177e-14,3.76724e-02,9.73450e-03,1.70722e-02
1.17258e-14,3.72066e-02,9.66630e-03,1.70825e-02
1.18323e-14,3.70430e-02,9.57247e-03,1.71005e-02
1.17596e-14,3.68699e-02,9.53662e-03,1.71231e-02
1.17971e-14,3.66886e-02,9.59999e-03,1.71396e-02
1.17803e-14,3.67200e-02,9.75855e-03,1.71816e-02
1.15698e-14,3.66903e-02,9.75139e-03,1.72283e-02
1.16615e-14,3.68278e-02,9.64290e-03,1.72385e-02
1.16983e-14,3.69757e-02,9.63415e-03,1.72777e-02
1.18618e-14,3.66852e-02,9.53716e-03,1.73312e-02
1.16923e-14,3.63461e-02,9.44219e-03,1.73923e-02
1.16305e-14,3.62725e-02,9.36227e-03,1.74550e-02
1.16438e-14,3.63748e-02,9.28367e-03,1.75116e-02
1.16901e-14,3.64658e-02,9.31197e-03,1.75638e-02
1.16129e-14,3.65401e-02,9.23583e-03,1.76247e-02
1.16374e-14,3.61743e-02,9.14148e-03,1.76700e-02
1.15846e-14,3.60710e-02,9.04881e-03,1.77124e-02
1.16170e-14,3.59016e-02,8.97573e-03,1.77560e-02
1.16537e-14,3.57303e-02,9.09291e-03,1.77742e-02
1.17196e-14,3.55974e-02,9.00676e-03,1.77762e-02
1.15708e-14,3.55344e-02,8.92210e-03,1.77241e-02
1.16527e-14,3.54877e-02,8.85264e-03,1.77300e-02
1.16740e-14,3.54440e-02,8.84738e-03,1.76644e-02
1.16641e-14,3.53190e-02,8.75997e-03,1.75363e-02
1.16236e-14,3.51143e-02,8.70641e-03,1.74136e-02
1.16950e-14,3.52524e-02,8.69368e-03,1.73236e-02
1.16763e-14,3.53604e-02,8.89579e-03,1.71996e-02
1.16638e-14,3.53975e-02,8.81475e-03,1.70574e-02
1.15902e-14,3.53673e-02,8.79305e-03,1.69640e-02
1.16810e-14,3.53699e-02,8.73805e-03,1.68079e-02
1.16724e-14,3.53523e-02,8.65090e-03,1.67369e-02
1.15179e-14,3.52884e-02,8.56526e-03,1.66708e-02
1.16736e-14,3.50458e-02,8.48179e-03,1.66080e-02
1.15989e-14,3.48927e-02,8.50171e-03,1.65488e-02
1.15993e-14,3.47874e-02,8.42087e-03,1.64940e-02
1.16297e-14,3.45810e-02,8.33894e-03,1.64413e-02
1.17563e-14,3.43820e-02,8.48774e-03,1.63948e-02
1.15969e-14,3.41980e-02,8.63557e-03,1.63555e-02
1.15254e-14,3.41300e-02,8.81859e-03,1.63221e-02
1.16763e-14,3.40281e-02,8.73293e-03,1.62944e-02
1.16679e-14,3.38237e-02,8.65736e-03,1.62726e-02
1.17328e-14,3.38190e-02,8.68204e-03,1.62563e-02
1.13621e-14,3.37081e-02,8.87083e-03,1.62451e-02
1.15032e-14,3.37342e-02,9.03065e-03,1.62372e-02
1.14981e-14,3.36089e-02,8.94119e-03,1.61584e-02
1.16137e-14,3.36117e-02,8.85326e-03,1.60823e-02
1.17012e-14,3.36762e-02,8.76684e-03,1.60093e-02
1.16727e-14,3.36642e-02,8.68189e-03,1.59397e-02
1.15625e-14,3.35755e-02,8.59838e-03,1.58726e-02
1.16277e-14,3.35384e-02,8.51626e-03,1.58097e-02
1.17128e-14,3.35252e-02,8.43552e-03,1.57504e-02
1.17031e-14,3.35403e-02,8.36538e-03,1.56944e-02
1.16817e-14,3.35381e-02,8.38094e-03,1.55778e-02
1.16097e-14,3.34347e-02,8.43434e-03,1.54689e-02
1.16512e-14,3.33820e-02,8.52101e-03,1.54105e-02
1.15453e-14,3.34802e-02,8.44096e-03,1.53591e-02
1.15712e-14,3.35934e-02,8.46728e-03,1.53080e-02
1.15500e-14,3.36928e-02,8.38571e-03,1.52526e-02
1.16508e-14,3.37006e-02,8.30546e-03,1.52013e-02
1.16341e-14,3.35686e-02,8.22699e-03,1.51666e-02
1.15333e-14,3.34181e-02,8.21736e-03,1.51369e-02
1.15530e-14,3.31717e-02,8.36377e-03,1.51104e-02
1.15899e-14,3.29984e-02,8.33319e-03,1.50481e-02
1.17050e-14,3.27758e-02,8.57883e-03,1.50253e-02
1.16006e-14,3.25546e-02,8.64888e-03,1.49949e-02
1.16525e-14,3.23410e-02,8.58792e-03,1.49928e-02
1.16269e-14,3.22472e-02,8.67477e-03,1.49963e-02
1.15550e-14,3.21575e-02,8.60777e-03,1.49977e-02
1.16195e-14,3.20269e-02,8.55331e-03,1.50095e-02
1.16055e-14,3.17272e-02,8.66882e-03,1.50071e-02
1.15405e-14,3.13451e-02,8.59024e-03,1.50268e-02
1.16150e-14,3.12443e-02,8.51415e-03,1.50461e-02
1.17300e-14,3.09419e-02,8.42944e-03,1.50722e-02
1.15646e-14,3.08432e-02,8.35957e-03,1.51003e-02
1.14915e-14,3.07888e-02,8.32609e-03,1.51214e-02
1.17782e-14,3.07567e-02,8.24861e-03,1.51451e-02
1.16670e-14,3.06935e-02,8.22084e-03,1.51734e-02
1.16047e-14,3.05108e-02,8.17159e-03,1.52018e-02
1.16044e-14,3.03967e-02,8.14726e-03,1.52293e-02
1.15811e-14,3.03549e-02,8.53834e-03,1.52551e-02
1.16055e-14,3.02405e-02,8.51833e-03,1.52786e-02
1.16119e-14,3.00836e-02,8.47759e-03,1.52921e-02
1.17620e-14,2.99143e-02,8.47678e-03,1.52217e-02
1.16395e-14,2.98180e-02,8.57667e-03,1.51700e-02
1.16632e-14,2.97483e-02,8.58702e-03,1.51170e-02
1.16897e-14,2.95607e-02,8.50313e-03,1.50981e-02
1.17231e-14,2.94520e-02,8.42303e-03,1.50941e-02
1.15744e-14,2.92990e-02,8.40769e-03,1.51046e-02
1.14731e-14,2.92733e-02,8.33356e-03,1.51293e-02
1.15912e-14,2.92466e-02,8.35909e-03,1.51667e-02
1.17409e-14,2.91132e-02,8.39620e-03,1.52172e-02
1.16264e-14,2.90436e-02,8.49635e-03,1.51894e-02
1.16113e-14,2.90048e-02,8.41737e-03,1.51552e-02
1.16936e-14,2.89876e-02,8.50170e-03,1.51166e-02
1.16335e-14,2.89754e-02,8.42745e-03,1.50692e-02
1.16069e-14,2.89548e-02,8.43534e-03,1.49621e-02
1.17907e-14,2.87137e-02,8.56922e-03,1.48099e-02
1.15905e-14,2.87539e-02,8.52591e-03,1.47016e-02
1.15134e-14,2.88051e-02,8.44147e-03,1.45983e-02
1.16344e-14,2.89185e-02,8.35973e-03,1.44799e-02
1.16413e-14,2.89941e-02,8.28518e-03,1.43838e-02
1.16475e-14,2.91791e-02,8.20559e-03,1.42467e-02
1.16250e-14,2.93255e-02,8.12725e-03,1.41480e-02
1.16244e-14,2.92086e-02,8.05004e-03,1.40671e-02
1.15573e-14,2.91681e-02,8.00916e-03,1.39805e-02
1.16424e-14,2.91758e-02,7.93267e-03,1.39010e-02
1.16364e-14,2.92501e-02,7.95754e-03,1.38259e-02
1.15160e-14,2.93626e-02,7.88218e-03,1.37746e-02
1.16065e-14,2.93243e-02,7.80806e-03,1.37273e-02
1.16166e-14,2.92044e-02,7.91592e-03,1.37001e-02
1.15911e-14,2.93181e-02,7.84038e-03,1.36803e-02
1.13546e-14,2.94756e-02,8.08813e-03,1.36390e-02
1.15515e-14,2.96175e-02,8.02124e-03,1.36162e-02
1.16428e-14,2.95842e-02,8.00576e-03,1.36073e-02
1.16764e-14,2.95463e-02,8.06427e-03,1.36141e-02
1.16298e-14,2.93656e-02,8.02337e-03,1.36189e-02
1.17378e-14,2.91349e-02,7.98817e-03,1.36408e-02
1.14870e-14,2.87775e-02,7.92596e-03,1.36780e-02
1.15157e-14,2.84988e-02,7.95011e-03,1.37257e-02
1.15772e-14,2.82251e-02,7.94814e-03,1.37634e-02
1.15638e-14,2.79874e-02,7.88989e-03,1.37346e-02
1.17012e-14,2.77562e-02,7.82521e-03,1.37126e-02
1.15024e-14,2.75672e-02,7.87847e-03,1.36903e-02
1.15523e-14,2.75187e-02,7.82145e-03,1.36295e-02
1.16245e-14,2.75108e-02,7.77202e-03,1.35892e-02
1.16004e-14,2.74363e-02,7.70772e-03,1.35722e-02
1.15661e-14,2.74434e-02,7.72632e-03,1.35557e-02
1.14607e-14,2.74117e-02,7.66100e-03,1.35389e-02
1.16328e-14,2.74112e-02,7.60618e-03,1.35215e-02
1.16883e-14,2.73700e-02,7.58285e-03,1.35031e-02
1.16576e-14,2.71433e-02,7.51962e-03,1.34834e-02
1.17529e-14,2.68807e-02,7.45738e-03,1.34408e-02
1.15853e-14,2.65943e-02,7.39610e-03,1.33842e-02
1.17018e-14,2.65356e-02,7.43310e-03,1.33572e-02
1.17045e-14,2.64723e-02,7.36755e-03,1.33281e-02
1.15930e-14,2.64035e-02,7.36541e-03,1.32978e-02
1.15832e-14,2.62526e-02,7.38607e-03,1.32692e-02
1.15933e-14,2.60836e-02,7.34798e-03,1.32409e-02
1.16106e-14,2.58461e-02,7.46793e-03,1.32132e-02
1.16465e-14,2.57228e-02,7.54470e-03,1.32021e-02
1.17348e-14,2.56276e-02,7.47054e-03,1.31899e-02
1.16939e-14,2.55916e-02,7.40657e-03,1.31730e-02
1.16400e-14,2.55857e-02,7.33568e-03,1.31478e-02
1.15768e-14,2.56124e-02,7.26520e-03,1.31145e-02
1.15402e-14,2.56100e-02,7.21892e-03,1.30682e-02
1.17039e-14,2.57672e-02,7.15589e-03,1.30409e-02
1.16572e-14,2.59240e-02,7.09389e-03,1.30227e-02
1.16373e-14,2.60083e-02,7.08069e-03,1.29963e-02
1.15560e-14,2.61431e-02,7.10507e-03,1.29897e-02
1.15362e-14,2.61606e-02,7.04749e-03,1.29803e-02
1.17153e-14,2.61894e-02,7.05777e-03,1.29811e-02
1.15836e-14,2.61562e-02,7.27098e-03,1.29852e-02
1.15754e-14,2.62528e-02,7.37438e-03,1.29922e-02
1.17331e-14,2.62534e-02,7.34542e-03,1.30010e-02
1.18578e-14,2.62649e-02,7.32988e-03,1.29226e-02
1.15842e-14,2.63003e-02,7.28227e-03,1.28261e-02
1.16100e-14,2.62809e-02,7.21491e-03,1.27344e-02
1.16621e-14,2.62660e-02,7.17702e-03,1.26482e-02
1.16773e-14,2.62513e-02,7.11312e-03,1.25682e-02
1.16095e-14,2.63395e-02,7.07301e-03,1.24503e-02
1.16708e-14,2.64865e-02,7.14947e-03,1.23810e-02
1.17471e-14,2.65850e-02,7.17121e-03,1.23193e-02
1.15539e-14,2.67210e-02,7.10713e-03,1.22665e-02
1.16086e-14,2.67054e-02,7.08966e-03,1.21890e-02
1.17832e-14,2.66694e-02,7.02751e-03,1.21546e-02
1.15922e-14,2.66125e-02,7.02328e-03,1.21295e-02
1.15886e-14,2.65345e-02,6.99325e-03,1.21145e-02
1.17409e-14,2.63457e-02,6.99656e-03,1.20973e-02
1.14809e-14,2.59909e-02,6.92655e-03,1.20875e-02
1.15017e-14,2.55615e-02,6.85778e-03,1.20900e-02
1.14626e-14,2.53044e-02,6.88916e-03,1.21017e-02
1.14922e-14,2.51339e-02,6.85243e-03,1.21060e-02
1.15564e-14,2.50980e-02,6.79316e-03,1.21343e-02
1.16420e-14,2.50438e-02,6.73480e-03,1.21711e-02
1.16017e-14,2.49207e-02,6.78687e-03,1.22132e-02
1.16415e-14,2.48497e-02,6.92528e-03,1.22445e-02
1.16880e-14,2.47494e-02,6.91096e-03,1.22946e-02
1.15289e-14,2.47492e-02,6.88130e-03,1.23438e-02
1.13808e-14,2.46507e-02,6.82431e-03,1.23880e-02
1.15749e-14,2.46879e-02,6.76825e-03,1.24378e-02
1.15294e-14,2.45802e-02,6.76797e-03,1.24868e-02
1.15623e-14,2.44216e-02,6.70678e-03,1.25382e-02
1.16313e-14,2.43177e-02,6.67998e-03,1.25380e-02
1.16076e-14,2.41216e-02,6.62313e-03,1.24727e-02
1.15971e-14,2.38158e-02,6.58099e-03,1.24027e-02
1.14659e-14,2.35543e-02,6.64914e-03,1.23301e-02
1.15886e-14,2.33115e-02,6.65580e-03,1.22549e-02
1.17299e-14,2.31902e-02,6.61524e-03,1.21706e-02
1.17478e-14,2.30135e-02,6.61289e-03,1.20870e-02
1.15802e-14,2.28102e-02,6.59996e-03,1.20043e-02
1.15166e-14,2.27427e-02,6.54761e-03,1.19232e-02
1.16391e-14,2.26868e-02,6.49153e-03,1.18432e-02
1.17539e-14,2.26410e-02,6.46775e-03,1.17685e-02
1.16973e-14,2.26474e-02,6.41489e-03,1.17469e-02
1.14913e-14,2.27050e-02,6.38876e-03,1.17171e-02
1.16255e-14,2.27049e-02,6.33033e-03,1.16871e-02
1.15275e-14,2.26646e-02,6.31690e-03,1.16519e-02
1.17601e-14,2.27142e-02,6.26884e-03,1.16070e-02
1.17428e-14,2.26785e-02,6.26072e-03,1.15423e-02
1.16661e-14,2.25703e-02,6.32027e-03,1.14683e-02
1.16360e-14,2.25102e-02,6.27874e-03,1.14014e-02
1.16856e-14,2.25362e-02,6.50133e-03,1.13471e-02
1.16078e-14,2.26487e-02,6.59842e-03,1.12911e-02
1.16642e-14,2.28257e-02,6.54137e-03,1.12353e-02
1.16734e-14,2.28394e-02,6.48929e-03,1.11685e-02
1.17079e-14,2.26732e-02,6.51470e-03,1.11583e-02
1.15725e-14,2.25614e-02,6.50524e-03,1.11677e-02
1.14940e-14,2.24578e-02,6.61008e-03,1.11852e-02
1.13416e-14,2.24248e-02,6.65480e-03,1.12101e-02
1.14987e-14,2.24570e-02,6.70436e-03,1.12322e-02
1.15692e-14,2.24950e-02,6.63704e-03,1.12692e-02
1.15279e-14,2.23950e-02,6.64938e-03,1.12691e-02
1.16518e-14,2.23661e-02,6.61907e-03,1.12821e-02
1.16238e-14,2.23415e-02,6.55935e-03,1.12171e-02
1.15618e-14,2.23243e-02,6.56294e-03,1.11773e-02
1.15990e-14,2.22954e-02,6.51764e-03,1.11115e-02
1.15495e-14,2.21920e-02,6.48632e-03,1.10802e-02
1.15923e-14,2.22007e-02,6.43500e-03,1.10582e-02
1.16972e-14,2.20891e-02,6.38319e-03,1.10399e-02
1.17885e-14,2.19211e-02,6.33227e-03,1.10200e-02
1.16888e-14,2.17317e-02,6.28877e-03,1.09148e-02
1.17306e-14,2.18028e-02,6.24496e-03,1.08983e-02
1.16165e-14,2.18864e-02,6.25297e-03,1.08915e-02
1.16498e-14,2.19165e-02,6.27056e-03,1.08968e-02
1.16559e-14,2.19904e-02,6.23962e-03,1.08828e-02
1.16655e-14,2.19728e-02,6.18656e-03,1.08508e-02
1.15894e-14,2.20121e-02,6.13853e-03,1.08515e-02
1.16108e-14,2.19693e-02,6.08148e-03,1.08706e-02
1.15202e-14,2.19229e-02,6.07246e-03,1.08922e-02
1.15784e-14,2.18465e-02,6.04212e-03,1.09172e-02
1.17559e-14,2.18498e-02,6.38577e-03,1.09409e-02
1.16649e-14,2.18432e-02,6.46096e-03,1.09534e-02
1.14806e-14,2.18298e-02,6.58981e-03,1.09693e-02
1.15684e-14,2.18012e-02,6.66746e-03,1.09909e-02
1.16417e-14,2.17228e-02,6.61003e-03,1.09957e-02
1.16821e-14,2.16293e-02,6.55605e-03,1.10179e-02
1.16637e-14,2.14789e-02,6.49606e-03,1.10403e-02
1.16099e-14,2.15144e-02,6.46246e-03,1.10645e-02
1.16250e-14,2.15475e-02,6.40604e-03,1.10897e-02
1.16686e-14,2.14883e-02,6.41034e-03,1.11108e-02
1.16635e-14,2.13748e-02,6.39475e-03,1.11304e-02
1.16490e-14,2.12895e-02,6.33978e-03,1.11468e-02
1.15557e-14,2.11307e-02,6.28546e-03,1.11469e-02
1.15405e-14,2.09558e-02,6.23169e-03,1.11507e-02
1.15596e-14,2.10178e-02,6.25553e-03,1.11284e-02
1.16880e-14,2.09817e-02,6.24692e-03,1.10388e-02
1.16776e-14,2.09027e-02,6.19501e-03,1.09525e-02
1.16321e-14,2.08297e-02,6.59828e-03,1.08628e-02
1.15469e-14,2.07621e-02,6.57978e-03,1.07616e-02
1.15171e-14,2.07686e-02,6.52081e-03,1.06727e-02
1.16058e-14,2.07396e-02,6.46270e-03,1.05962e-02
1.16810e-14,2.07174e-02,6.40599e-03,1.05214e-02
1.16393e-14,2.06386e-02,6.35184e-03,1.04471e-02
1.15379e-14,2.04867e-02,6.30518e-03,1.03709e-02
1.15594e-14,2.02693e-02,6.25197e-03,1.02777e-02
1.13948e-14,2.00957e-02,6.29510e-03,1.02091e-02
1.15765e-14,2.00569e-02,6.24109e-03,1.01507e-02
1.15036e-14,2.01361e-02,6.18935e-03,1.01017e-02
1.15861e-14,2.02869e-02,6.19801e-03,1.00591e-02
1.16128e-14,2.02778e-02,6.18394e-03,1.00227e-02
1.15857e-14,2.01020e-02,6.14138e-03,9.98693e-03
1.16074e-14,2.00539e-02,6.08852e-03,9.96335e-03
1.15999e-14,1.99165e-02,6.03656e-03,9.93989e-03
1.15870e-14,1.96774e-02,6.01679e-03,9.91340e-03
1.15122e-14,1.95847e-02,5.97163e-03,9.88585e-03
1.15985e-14,1.97057e-02,5.91953e-03,9.87889e-03
1.15220e-14,1.98565e-02,5.92362e-03,9.88479e-03
1.15081e-14,2.00704e-02,5.91499e-03,9.89648e-03
1.14466e-14,2.01716e-02,5.88951e-03,9.89437e-03
1.14476e-14,2.00804e-02,6.15337e-03,9.86348e-03
1.15465e-14,2.00527e-02,6.12531e-03,9.80813e-03
1.15652e-14,1.99739e-02,6.07230e-03,9.76373e-03
1.16363e-14,1.99339e-02,6.02014e-03,9.72399e-03
1.16147e-14,1.99992e-02,5.96883e-03,9.68922e-03
1.15787e-14,2.00456e-02,5.93108e-03,9.65242e-03
1.14052e-14,1.99650e-02,5.90307e-03,9.60292e-03
1.17371e-14,1.98860e-02,5.94823e-03,9.58308e-03
1.15847e-14,1.97470e-02,5.92710e-03,9.56858e-03
1.15747e-14,1.96349e-02,6.17973e-03,9.56004e-03
1.15974e-14,1.94831e-02,6.12211e-03,9.55227e-03
1.16884e-14,1.94373e-02,6.06553e-03,9.56598e-03
1.15183e-14,1.93702e-02,6.01066e-03,9.58193e-03
1.14426e-14,1.92678e-02,5.98767e-03,9.59102e-03
1.16252e-14,1.92145e-02,5.93377e-03,9.59128e-03
1.15472e-14,1.92322e-02,5.88081e-03,9.60054e-03
1.15630e-14,1.92651e-02,5.82733e-03,9.62326e-03
1.15714e-14,1.92891e-02,5.77619e-03,9.63811e-03
1.16628e-14,1.93835e-02,5.84180e-03,9.63716e-03
1.16451e-14,1.95163e-02,5.82084e-03,9.66567e-03
1.14169e-14,1.96506e-02,5.76862e-03,9.70454e-03
1.17360e-14,1.96958e-02,5.71722e-03,9.75758e-03
1.16422e-14,1.96108e-02,5.72530e-03,9.78611e-03
1.15996e-14,1.95874e-02,5.68525e-03,9.81493e-03
1.15304e-14,1.95822e-02,5.63471e-03,9.84676e-03
1.16641e-14,1.94598e-02,5.63406e-03,9.87762e-03
1.15624e-14,1.92032e-02,5.64671e-03,9.90416e-03
1.16426e-14,1.89998e-02,5.61244e-03,9.92745e-03
1.16782e-14,1.86712e-02,5.57684e-03,9.95051e-03
1.15342e-14,1.85691e-02,5.53734e-03,9.94445e-03
1.15297e-14,1.86335e-02,5.48814e-03,9.94614e-03
1.16517e-14,1.87087e-02,5.52925e-03,9.95756e-03
1.15462e-14,1.87830e-02,5.67765e-03,9.96881e-03
1.16105e-14,1.88356e-02,5.63191e-03,9.96002e-03
1.17174e-14,1.88645e-02,5.61032e-03,9.95009e-03
1.16747e-14,1.88389e-02,5.57433e-03,9.90126e-03
1.16660e-14,1.88224e-02,5.54097e-03,9.85164e-03
1.15453e-14,1.87928e-02,5.56648e-03,9.80977e-03
1.16444e-14,1.87545e-02,5.70072e-03,9.76319e-03
1.16924e-14,1.86379e-02,5.64899e-03,9.72121e-03
1.15670e-14,1.85407e-02,5.59827e-03,9.67641e-03
1.16490e-14,1.84922e-02,5.55676e-03,9.62090e-03
1.16519e-14,1.84404e-02,5.53447e-03,9.57737e-03
1.16309e-14,1.83729e-02,5.55361e-03,9.48958e-03
1.15626e-14,1.82754e-02,5.74617e-03,9.44852e-03
1.14527e-14,1.81828e-02,5.71525e-03,9.41705e-03
1.15648e-14,1.80472e-02,5.73337e-03,9.38325e-03
1.17862e-14,1.79060e-02,5.68708e-03,9.33229e-03
1.15924e-14,1.78143e-02,5.64883e-03,9.30847e-03
1.17334e-14,1.77174e-02,5.82233e-03,9.27326e-03
1.15208e-14,1.76414e-02,5.77047e-03,9.22702e-03
1.16312e-14,1.76147e-02,5.71948e-03,9.17332e-03
1.15489e-14,1.76031e-02,5.66934e-03,9.10966e-03
1.16712e-14,1.77152e-02,5.66930e-03,9.04891e-03
1.15915e-14,1.78291e-02,5.63431e-03,8.98749e-03
1.15246e-14,1.78453e-02,5.59005e-03,8.93928e-03
1.15051e-14,1.77993e-02,5.54086e-03,8.89592e-03
1.15342e-14,1.77084e-02,5.49252e-03,8.84374e-03
1.16498e-14,1.76468e-02,5.44502e-03,8.78811e-03
1.15051e-14,1.75842e-02,5.51714e-03,8.73174e-03
1.15250e-14,1.75143e-02,5.56355e-03,8.68178e-03
1.16628e-14,1.74590e-02,5.51644e-03,8.62870e-03
1.16246e-14,1.73539e-02,5.63318e-03,8.58835e-03
1.16883e-14,1.73306e-02,5.82992e-03,8.56498e-03
1.15689e-14,1.73531e-02,5.81600e-03,8.54748e-03
1.15242e-14,1.74110e-02,5.92207e-03,8.51592e-03
1.16127e-14,1.74527e-02,5.87275e-03,8.49673e-03
1.18437e-14,1.74894e-02,5.82836e-03,8.48801e-03
1.17288e-14,1.75104e-02,5.79340e-03,8.48965e-03
1.16472e-14,1.75049e-02,5.74776e-03,8.49024e-03
1.13222e-14,1.74651e-02,5.73911e-03,8.49081e-03
1.17068e-14,1.74719e-02,5.77745e-03,8.49079e-03
1.15909e-14,1.74795e-02,5.75173e-03,8.47413e-03
1.15794e-14,1.74123e-02,5.69841e-03,8.46573e-03
1.16547e-14,1.73610e-02,5.78662e-03,8.45871e-03
1.16803e-14,1.73246e-02,5.96446e-03,8.45499e-03
1.14514e-14,1.73799e-02,5.91121e-03,8.44514e-03
1.15362e-14,1.75421e-02,5.88710e-03,8.44007e-03
1.15580e-14,1.77904e-02,5.87936e-03,8.43185e-03
1.15115e-14,1.79397e-02,5.82808e-03,8.42440e-03
1.15549e-14,1.80939e-02,5.77457e-03,8.41578e-03
1.15134e-14,1.82197e-02,5.72101e-03,8.43033e-03
1.16454e-14,1.82409e-02,5.66924e-03,8.44637e-03
1.15979e-14,1.83607e-02,5.67951e-03,8.45635e-03
1.15840e-14,1.84599e-02,5.81657e-03,8.47342e-03
1.16711e-14,1.83232e-02,5.83801e-03,8.49320e-03
1.15670e-14,1.81688e-02,5.84050e-03,8.51486e-03
1.16774e-14,1.80833e-02,5.80508e-03,8.52619e-03
1.15705e-14,1.80447e-02,5.83001e-03,8.53781e-03
1.16022e-14,1.79300e-02,5.97524e-03,8.55944e-03
1.16629e-14,1.79157e-02,5.93422e-03,8.57546e-03
1.17228e-14,1.79420e-02,5.90279e-03,8.59124e-03
1.15876e-14,1.79081e-02,5.96487e-03,8.60379e-03
1.15881e-14,1.77462e-02,5.90988e-03,8.62037e-03
1.15452e-14,1.76036e-02,5.86527e-03,8.63488e-03
1.14672e-14,1.75918e-02,5.82476e-03,8.63928e-03
1.16941e-14,1.75724e-02,5.77443e-03,8.62910e-03
1.15619e-14,1.75245e-02,5.72630e-03,8.61129e-03
1.15968e-14,1.74965e-02,5.68068e-03,8.58193e-03
1.14967e-14,1.74330e-02,5.63671e-03,8.57841e-03
1.15321e-14,1.73467e-02,5.68132e-03,8.57445e-03
1.15230e-14,1.74619e-02,5.62956e-03,8.56765e-03
1.14992e-14,1.75605e-02,5.59284e-03,8.55669e-03
1.17371e-14,1.74893e-02,5.64266e-03,8.53977e-03
1.16661e-14,1.73185e-02,5.59939e-03,8.51659e-03
1.16537e-14,1.71209e-02,5.55679e-03,8.49023e-03
1.16265e-14,1.68966e-02,5.50612e-03,8.45867e-03
1.15731e-14,1.67272e-02,5.47664e-03,8.40135e-03
1.16625e-14,1.66137e-02,5.56179e-03,8.36938e-03
1.16481e-14,1.64943e-02,5.54637e-03,8.33715e-03
1.15480e-14,1.63524e-02,5.51644e-03,8.29452e-03
1.14755e-14,1.62463e-02,5.51767e-03,8.25329e-03
1.15118e-14,1.61865e-02,5.55546e-03,8.19180e-03
1.14631e-14,1.60889e-02,5.56452e-03,8.14393e-03
1.16642e-14,1.60112e-02,5.55275e-03,8.09226e-03
1.16570e-14,1.59711e-02,5.54682e-03,8.03756e-03
1.14973e-14,1.59696e-02,5.56099e-03,7.96606e-03
1.15036e-14,1.59904e-02,5.52929e-03,7.91405e-03
1.15550e-14,1.59983e-02,5.58143e-03,7.86441e-03
1.15539e-14,1.59843e-02,5.54399e-03,7.81532e-03
1.16247e-14,1.59230e-02,5.63940e-03,7.75429e-03
1.15346e-14,1.58493e-02,5.59911e-03,7.64838e-03
1.16049e-14,1.58056e-02,5.56664e-03,7.63524e-03
1.14980e-14,1.57711e-02,5.54711e-03,7.61753e-03
1.17151e-14,1.57594e-02,5.50018e-03,7.60100e-03
1.16273e-14,1.56575e-02,5.46072e-03,7.58296e-03
1.16848e-14,1.55272e-02,5.41541e-03,7.55178e-03
1.16315e-14,1.54810e-02,5.37108e-03,7.53012e-03
1.14791e-14,1.54890e-02,5.32754e-03,7.50726e-03
1.15085e-14,1.54775e-02,5.30327e-03,7.47930e-03
1.15861e-14,1.55217e-02,5.25867e-03,7.42304e-03
1.15832e-14,1.55597e-02,5.21508e-03,7.39651e-03
1.15619e-14,1.54940e-02,5.17221e-03,7.36955e-03
1.15725e-14,1.54770e-02,5.15425e-03,7.33344e-03
1.15855e-14,1.54743e-02,5.32927e-03,7.30866e-03
1.15792e-14,1.54872e-02,5.28297e-03,7.28793e-03
1.13988e-14,1.55309e-02,5.23751e-03,7.27636e-03
1.14385e-14,1.55555e-02,5.28388e-03,7.26825e-03
1.16097e-14,1.55955e-02,5.26112e-03,7.25589e-03
1.15176e-14,1.56015e-02,5.21033e-03,7.24911e-03
1.14884e-14,1.55920e-02,5.16052e-03,7.23080e-03
1.15145e-14,1.56044e-02,5.11168e-03,7.21958e-03
1.13642e-14,1.55695e-02,5.10913e-03,7.22029e-03
1.15724e-14,1.55627e-02,5.11932e-03,7.22282e-03
1.14274e-14,1.55835e-02,5.08975e-03,7.22429e-03
1.15418e-14,1.55778e-02,5.05333e-03,7.23560e-03
1.15500e-14,1.55716e-02,5.04396e-03,7.27742e-03
1.15578e-14,1.55992e-02,5.00491e-03,7.32072e-03
1.16859e-14,1.55506e-02,4.96650e-03,7.36466e-03
1.16167e-14,1.54627e-02,5.04041e-03,7.40933e-03
1.15425e-14,1.53664e-02,5.01511e-03,7.45341e-03
1.14629e-14,1.53352e-02,5.00477e-03,7.49638e-03
1.15534e-14,1.52854e-02,4.97131e-03,7.52107e-03
1.13884e-14,1.52702e-02,4.97642e-03,7.55825e-03
1.15666e-14,1.52623e-02,4.99902e-03,7.59037e-03
1.15791e-14,1.52318e-02,5.03662e-03,7.62220e-03
1.16332e-14,1.51980e-02,5.02771e-03,7.64961e-03
1.16012e-14,1.50663e-02,4.98396e-03,7.67675e-03
1.14560e-14,1.50570e-02,5.00336e-03,7.68427e-03
1.16578e-14,1.49666e-02,4.98295e-03,7.68845e-03
1.15268e-14,1.48645e-02,4.99123e-03,7.69452e-03
1.15352e-14,1.47370e-02,4.95954e-03,7.70021e-03
1.16156e-14,1.46406e-02,4.94518e-03,7.70432e-03
1.15151e-14,1.45048e-02,4.93180e-03,7.70672e-03
1.15449e-14,1.44181e-02,5.03549e-03,7.69455e-03
1.13966e-14,1.43722e-02,5.07044e-03,7.67200e-03
1.15787e-14,1.42548e-02,5.03442e-03,7.64898e-03
1.14312e-14,1.41052e-02,5.04907e-03,7.61777e-03
1.15560e-14,1.40099e-02,5.00343e-03,7.57995e-03
1.15809e-14,1.40325e-02,4.95714e-03,7.53395e-03
1.14726e-14,1.41666e-02,4.94583e-03,7.48277e-03
1.15793e-14,1.42746e-02,4.90400e-03,7.42994e-03
1.14166e-14,1.42974e-02,4.86158e-03,7.37302e-03
1.14046e-14,1.43221e-02,4.82096e-03,7.31146e-03
1.15701e-14,1.43445e-02,4.78119e-03,7.23877e-03
1.13362e-14,1.43685e-02,4.89978e-03,7.16453e-03
1.13755e-14,1.43107e-02,5.04651e-03,7.08098e-03
1.13366e-14,1.42319e-02,5.00728e-03,7.00442e-03
1.16153e-14,1.41855e-02,4.96618e-03,6.92499e-03
1.15289e-14,1.41382e-02,4.92757e-03,6.83803e-03
1.14858e-14,1.40802e-02,4.91322e-03,6.79272e-03
1.14973e-14,1.41323e-02,4.89534e-03,6.75709e-03
1.15573e-14,1.42087e-02,4.84817e-03,6.72480e-03
1.16935e-14,1.42555e-02,4.79932e-03,6.68698e-03
1.14684e-14,1.42531e-02,4.75099e-03,6.65463e-03
1.14586e-14,1.42686e-02,4.87270e-03,6.62440e-03
1.13149e-14,1.42858e-02,4.88644e-03,6.59548e-03
1.14862e-14,1.43261e-02,4.95534e-03,6.56579e-03
1.15582e-14,1.43925e-02,4.92306e-03,6.53730e-03
1.15245e-14,1.44330e-02,5.07451e-03,6.51359e-03
1.16717e-14,1.43837e-02,5.03654e-03,6.46999e-03
1.15206e-14,1.43194e-02,4.99923e-03,6.44701e-03
1.14662e-14,1.42996e-02,4.96501e-03,6.43019e-03
1.13175e-14,1.41717e-02,4.96161e-03,6.41651e-03
1.15050e-14,1.40847e-02,4.96777e-03,6.40478e-03
1.15862e-14,1.39912e-02,4.92780e-03,6.37904e-03
1.13834e-14,1.38952e-02,4.88850e-03,6.36282e-03
1.14647e-14,1.39439e-02,4.84987e-03,6.36003e-03
1.14368e-14,1.39919e-02,4.81188e-03,6.36039e-03
1.16882e-14,1.40149e-02,4.77451e-03,6.33146e-03
1.14932e-14,1.39817e-02,4.74620e-03,6.32794e-03
1.16184e-14,1.39691e-02,4.78172e-03,6.33206e-03
1.14886e-14,1.39549e-02,4.76583e-03,6.33861e-03
1.15187e-14,1.39154e-02,4.74225e-03,6.34118e-03
1.15916e-14,1.38518e-02,4.71450e-03,6.36729e-03
1.15032e-14,1.37678e-02,4.70268e-03,6.41202e-03
1.15517e-14,1.37328e-02,4.66811e-03,6.44718e-03
1.14429e-14,1.36665e-02,4.68706e-03,6.47924e-03
1.14950e-14,1.36567e-02,4.72497e-03,6.51603e-03
1.14837e-14,1.36365e-02,4.68705e-03,6.55418e-03
1.15898e-14,1.36263e-02,4.65045e-03,6.59411e-03
1.16462e-14,1.35651e-02,4.61510e-03,6.63312e-03
1.15871e-14,1.35753e-02,4.58035e-03,6.65638e-03
1.14745e-14,1.36062e-02,4.69088e-03,6.68867e-03
1.15160e-14,1.36202e-02,4.65216e-03,6.71130e-03
1.14155e-14,1.36576e-02,4.61459e-03,6.73997e-03
1.14573e-14,1.36685e-02,4.60994e-03,6.76565e-03
1.14376e-14,1.36435e-02,4.57137e-03,6.78763e-03
1.14205e-14,1.36269e-02,4.53442e-03,6.80329e-03
1.14346e-14,1.36033e-02,4.49807e-03,6.81751e-03
1.15224e-14,1.35427e-02,4.46629e-03,6.82753e-03
1.15792e-14,1.35218e-02,4.43630e-03,6.82829e-03
1.14106e-14,1.35027e-02,4.44253e-03,6.82825e-03
1.15355e-14,1.34952e-02,4.48882e-03,6.82476e-03
1.15080e-14,1.33650e-02,4.46104e-03,6.81631e-03
1.15241e-14,1.33702e-02,4.42411e-03,6.80275e-03
1.15202e-14,1.33534e-02,4.38781e-03,6.77696e-03
1.15854e-14,1.33365e-02,4.36996e-03,6.72974e-03
1.14646e-14,1.32630e-02,4.35772e-03,6.69828e-03
1.13530e-14,1.31330e-02,4.36740e-03,6.66309e-03
1.14930e-14,1.31017e-02,4.35582e-03,6.62088e-03
1.14221e-14,1.31266e-02,4.33572e-03,6.56760e-03
1.14752e-14,1.30797e-02,4.29971e-03,6.51801e-03
1.13972e-14,1.30251e-02,4.29728e-03,6.45483e-03
1.15032e-14,1.29687e-02,4.33659e-03,6.39461e-03
1.16664e-14,1.29122e-02,4.29991e-03,6.33627e-03
1.15043e-14,1.27605e-02,4.29469e-03,6.26943e-03
1.15421e-14,1.26047e-02,4.26068e-03,6.19785e-03
1.14023e-14,1.25659e-02,4.22720e-03,6.12236e-03
1.15158e-14,1.25449e-02,4.19426e-03,6.05401e-03
1.15492e-14,1.25299e-02,4.16184e-03,5.98077e-03
1.15833e-14,1.25113e-02,4.16588e-03,5.91319e-03
1.15589e-14,1.24321e-02,4.14469e-03,5.86580e-03
1.15589e-14,1.24494e-02,4.11221e-03,5.82569e-03
1.15075e-14,1.24478e-02,4.18145e-03,5.78712e-03
1.16894e-14,1.24235e-02,4.16104e-03,5.75467e-03
1.14668e-14,1.23746e-02,4.14255e-03,5.72830e-03
1.16404e-14,1.23089e-02,4.28374e-03,5.70396e-03
1.16177e-14,1.22798e-02,4.25046e-03,5.67957e-03
1.14997e-14,1.22724e-02,4.21908e-03,5.66167e-03
1.15005e-14,1.22747e-02,4.18771e-03,5.64719e-03
1.15543e-14,1.23018e-02,4.21366e-03,5.63618e-03
1.15397e-14,1.23937e-02,4.39087e-03,5.62867e-03
1.13859e-14,1.24714e-02,4.39141e-03,5.62462e-03
1.15419e-14,1.24794e-02,4.43027e-03,5.62394e-03
1.15314e-14,1.24506e-02,4.39724e-03,5.62558e-03
1.16234e-14,1.24243e-02,4.36478e-03,5.63027e-03
1.16425e-14,1.23973e-02,4.37278e-03,5.63888e-03
1.15001e-14,1.23734e-02,4.35641e-03,5.65035e-03
1.14120e-14,1.23526e-02,4.33064e-03,5.66435e-03
1.15024e-14,1.23567e-02,4.32736e-03,5.68054e-03
1.15308e-14,1.23495e-02,4.36034e-03,5.69855e-03
1.14515e-14,1.23517e-02,4.41091e-03,5.71786e-03
1.13488e-14,1.23721e-02,4.37482e-03,5.73830e-03
1.15058e-14,1.23945e-02,4.33933e-03,5.75940e-03
1.14968e-14,1.23391e-02,4.30443e-03,5.77968e-03
1.15631e-14,1.23290e-02,4.49900e-03,5.80015e-03
1.15054e-14,1.23002e-02,4.45890e-03,5.82044e-03
1.15564e-14,1.22960e-02,4.43926e-03,5.83975e-03
1.15468e-14,1.22791e-02,4.47309e-03,5.85775e-03
1.16436e-14,1.22285e-02,4.47053e-03,5.87407e-03
1.16688e-14,1.21883e-02,4.43355e-03,5.88839e-03
1.13246e-14,1.21536e-02,4.48662e-03,5.89938e-03
1.14989e-14,1.21058e-02,4.44729e-03,5.90762e-03
1.15693e-14,1.21049e-02,4.40899e-03,5.91372e-03
1.15088e-14,1.21072e-02,4.46843e-03,5.91776e-03
1.15946e-14,1.20839e-02,4.57718e-03,5.93198e-03
1.15705e-14,1.20018e-02,4.66016e-03,5.95396e-03
1.15422e-14,1.19168e-02,4.61894e-03,5.97284e-03
1.16311e-14,1.19064e-02,4.57857e-03,5.99059e-03
1.15255e-14,1.18753e-02,4.57012e-03,6.00423e-03
1.16082e-14,1.18662e-02,4.60611e-03,6.01173e-03
1.14291e-14,1.18976e-02,4.56899e-03,6.01613e-03
1.14338e-14,1.18523e-02,4.53252e-03,6.01039e-03
1.16256e-14,1.17905e-02,4.50337e-03,5.99912e-03
1.15607e-14,1.18473e-02,4.50031e-03,5.97800e-03
1.14265e-14,1.19013e-02,4.46318e-03,5.93149e-03
1.14688e-14,1.19623e-02,4.42668e-03,5.88380e-03
1.15917e-14,1.20274e-02,4.39080e-03,5.84076e-03
1.15746e-14,1.20960e-02,4.35552e-03,5.79986e-03
1.15860e-14,1.21674e-02,4.32082e-03,5.76002e-03
1.15602e-14,1.21522e-02,4.28670e-03,5.71725e-03
1.15328e-14,1.20955e-02,4.31069e-03,5.67976e-03
1.17852e-14,1.21196e-02,4.35720e-03,5.64453e-03
1.15905e-14,1.21458e-02,4.34025e-03,5.60347e-03
1.13597e-14,1.21754e-02,4.30071e-03,5.57023e-03
1.17139e-14,1.22059e-02,4.32522e-03,5.54715e-03
1.15023e-14,1.22337e-02,4.32246e-03,5.52387e-03
1.14704e-14,1.22560e-02,4.30402e-03,5.47715e-03
1.16178e-14,1.22847e-02,4.26485e-03,5.42638e-03
1.16118e-14,1.23036e-02,4.22639e-03,5.37525e-03
1.16121e-14,1.23057e-02,4.18865e-03,5.33700e-03
1.15566e-14,1.23266e-02,4.15243e-03,5.31526e-03
1.15051e-14,1.23011e-02,4.13458e-03,5.29532e-03
1.15237e-14,1.22809e-02,4.10331e-03,5.27720e-03
1.16416e-14,1.22713e-02,4.17845e-03,5.25969e-03
1.14875e-14,1.22463e-02,4.14541e-03,5.23995e-03
1.15520e-14,1.22119e-02,4.28172e-03,5.22601e-03
1.15504e-14,1.21935e-02,4.34091e-03,5.21482e-03
1.15159e-14,1.21560e-02,4.30602e-03,5.20542e-03
1.16231e-14,1.21114e-02,4.27178e-03,5.19778e-03
1.15562e-14,1.20837e-02,4.23816e-03,5.19106e-03
1.15627e-14,1.20638e-02,4.20515e-03,5.17859e-03
1.12887e-14,1.20328e-02,4.25816e-03,5.16377e-03
1.14866e-14,1.19918e-02,4.25136e-03,5.16177e-03
1.15842e-14,1.19111e-02,4.22656e-03,5.16138e-03
1.15165e-14,1.18677e-02,4.27307e-03,5.15547e-03
1.16539e-14,1.18181e-02,4.25340e-03,5.15694e-03
1.17228e-14,1.17760e-02,4.28509e-03,5.15648e-03
1.14755e-14,1.17121e-02,4.25755e-03,5.15737e-03
1.13065e-14,1.16090e-02,4.28866e-03,5.16231e-03
1.16259e-14,1.15853e-02,4.27019e-03,5.16816e-03
1.14601e-14,1.15500e-02,4.23531e-03,5.17475e-03
1.16307e-14,1.14567e-02,4.41160e-03,5.17676e-03
1.16033e-14,1.14197e-02,4.42008e-03,5.18401e-03
1.17684e-14,1.13734e-02,4.39246e-03,5.19146e-03
1.15333e-14,1.13009e-02,4.37891e-03,5.19658e-03
1.14281e-14,1.12820e-02,4.34702e-03,5.20370e-03
1.15306e-14,1.12680e-02,4.33045e-03,5.21001e-03
1.13285e-14,1.12564e-02,4.29182e-03,5.21517e-03
1.15932e-14,1.11550e-02,4.40653e-03,5.21740e-03
1.14977e-14,1.10710e-02,4.37348e-03,5.22156e-03
1.14712e-14,1.10555e-02,4.33785e-03,5.22573e-03
1.15749e-14,1.10448e-02,4.30145e-03,5.23381e-03
1.14596e-14,1.10306e-02,4.31041e-03,5.26534e-03
1.15005e-14,1.10115e-02,4.31247e-03,5.30403e-03
1.16348e-14,1.10871e-02,4.27913e-03,5.33870e-03
1.15043e-14,1.10628e-02,4.28481e-03,5.36703e-03
1.15378e-14,1.10508e-02,4.25535e-03,5.39063e-03
1.15214e-14,1.10463e-02,4.24882e-03,5.40827e-03
1.15295e-14,1.10589e-02,4.24037e-03,5.41945e-03
1.16796e-14,1.10559e-02,4.25492e-03,5.42994e-03
1.14354e-14,1.10489e-02,4.21824e-03,5.37155e-03
1.15755e-14,1.10478e-02,4.17901e-03,5.31947e-03
1.14787e-14,1.10598e-02,4.14049e-03,5.27792e-03
1.15665e-14,1.10888e-02,4.10485e-03,5.23279e-03
1.15620e-14,1.11704e-02,4.09681e-03,5.18218e-03
1.14823e-14,1.12433e-02,4.06618e-03,5.13406e-03
1.14615e-14,1.12032e-02,4.07954e-03,5.09496e-03
1.14786e-14,1.11816e-02,4.04465e-03,5.06016e-03
1.15952e-14,1.10646e-02,4.00918e-03,5.02268e-03
1.16214e-14,1.09231e-02,3.97434e-03,4.99432e-03
1.15428e-14,1.08095e-02,3.94011e-03,4.96710e-03
1.13994e-14,1.06870e-02,3.90648e-03,4.94537e-03
1.14004e-14,1.06782e-02,3.87365e-03,4.92933e-03
1.14737e-14,1.07569e-02,3.88477e-03,4.92765e-03
1.15995e-14,1.08628e-02,3.90695e-03,4.95033e-03
1.14540e-14,1.09237e-02,3.87399e-03,4.97755e-03
1.15711e-14,1.09142e-02,3.92942e-03,4.98782e-03
1.16284e-14,1.09074e-02,3.91116e-03,4.96739e-03
1.14992e-14,1.08839e-02,3.88260e-03,4.94651e-03
1.15328e-14,1.08637e-02,3.88861e-03,4.92462e-03
1.16121e-14,1.08031e-02,3.91522e-03,4.89970e-03
1.15929e-14,1.08173e-02,3.88550e-03,4.87744e-03
1.14909e-14,1.08272e-02,3.85627e-03,4.85527e-03
1.14139e-14,1.08426e-02,3.86945e-03,4.83147e-03
1.14457e-14,1.08399e-02,3.83696e-03,4.80979e-03
1.15772e-14,1.08410e-02,3.81818e-03,4.78775e-03
1.14539e-14,1.08503e-02,3.81074e-03,4.76612e-03
1.15435e-14,1.08592e-02,3.78418e-03,4.74676e-03
1.13631e-14,1.08535e-02,3.75807e-03,4.72861e-03
1.14983e-14,1.08445e-02,3.73240e-03,4.71185e-03
1.13287e-14,1.08157e-02,3.77540e-03,4.69265e-03
1.15733e-14,1.08370e-02,3.74528e-03,4.67531e-03
1.14779e-14,1.08704e-02,3.71840e-03,4.66252e-03
1.16270e-14,1.08639e-02,3.72010e-03,4.65143e-03
1.15025e-14,1.08508e-02,3.72586e-03,4.64113e-03
1.13739e-14,1.09193e-02,3.69026e-03,4.63246e-03
1.14726e-14,1.09296e-02,3.66421e-03,4.62194e-03
1.16243e-14,1.08890e-02,3.64449e-03,4.61651e-03
1.16831e-14,1.08322e-02,3.61919e-03,4.61271e-03
1.15459e-14,1.07256e-02,3.62031e-03,4.61028e-03
1.17066e-14,1.06205e-02,3.62528e-03,4.60911e-03
1.15507e-14,1.05534e-02,3.67960e-03,4.60911e-03
1.15475e-14,1.05378e-02,3.66814e-03,4.61016e-03
1.14574e-14,1.05253e-02,3.63607e-03,4.61218e-03
1.16824e-14,1.05137e-02,3.62787e-03,4.61506e-03
1.14255e-14,1.04870e-02,3.59961e-03,4.61873e-03
1.13673e-14,1.04725e-02,3.60539e-03,4.62312e-03
1.15104e-14,1.04120e-02,3.57284e-03,4.62818e-03
1.15322e-14,1.03543e-02,3.69950e-03,4.63384e-03
1.13748e-14,1.03133e-02,3.71743e-03,4.64003e-03
1.14386e-14,1.03200e-02,3.74641e-03,4.64666e-03
1.14885e-14,1.03357e-02,3.71379e-03,4.65366e-03
1.16317e-14,1.02749e-02,3.68181e-03,4.66094e-03
1.15703e-14,1.01903e-02,3.65046e-03,4.67014e-03
1.16270e-14,1.01710e-02,3.61972e-03,4.68566e-03
1.15979e-14,1.00873e-02,3.69767e-03,4.69530e-03
1.16188e-14,1.00350e-02,3.67206e-03,4.65760e-03
1.15714e-14,9.99707e-03,3.64686e-03,4.62437e-03
1.15000e-14,9.97093e-03,3.63212e-03,4.59855e-03
1.14436e-14,9.97431e-03,3.66512e-03,4.58264e-03
1.15633e-14,1.00404e-02,3.78086e-03,4.57976e-03
1.15716e-14,1.01541e-02,3.75564e-03,4.57599e-03
1.14634e-14,1.02614e-02,3.72773e-03,4.57605e-03
1.16431e-14,1.03121e-02,3.70033e-03,4.57491e-03
1.16076e-14,1.02963e-02,3.70468e-03,4.57666e-03
1.13535e-14,1.01945e-02,3.68335e-03,4.57396e-03
1.14741e-14,1.01263e-02,3.65983e-03,4.58965e-03
1.15791e-14,1.01490e-02,3.64195e-03,4.61101e-03
1.15041e-14,1.01819e-02,3.63921e-03,4.63002e-03
1.15228e-14,1.02052e-02,3.61124e-03,4.64180e-03
1.16759e-14,1.01957e-02,3.58379e-03,4.65929e-03
1.15567e-14,1.01635e-02,3.60172e-03,4.65674e-03
1.14848e-14,1.01554e-02,3.60891e-03,4.64172e-03
1.13745e-14,1.01308e-02,3.58217e-03,4.62505e-03
1.15085e-14,1.01249e-02,3.64413e-03,4.60672e-03
1.14742e-14,1.01060e-02,3.61689e-03,4.58688e-03
1.12952e-14,1.00590e-02,3.59049e-03,4.56567e-03
1.15493e-14,1.00238e-02,3.56454e-03,4.54328e-03
1.16066e-14,9.95627e-03,3.53904e-03,4.51849e-03
1.14838e-14,9.88490e-03,3.51407e-03,4.49086e-03
1.16402e-14,9.81645e-03,3.48958e-03,4.46549e-03
1.16344e-14,9.80150e-03,3.46479e-03,4.43989e-03
1.15178e-14,9.78292e-03,3.44091e-03,4.41434e-03
1.14484e-14,9.75971e-03,3.43956e-03,4.38915e-03
1.13533e-14,9.69789e-03,3.41272e-03,4.36461e-03
1.14930e-14,9.66379e-03,3.38636e-03,4.34100e-03
1.16341e-14,9.73542e-03,3.37867e-03,4.31859e-03
1.14148e-14,9.80787e-03,3.36331e-03,4.29762e-03
1.14272e-14,9.81439e-03,3.37406e-03,4.27830e-03
1.14737e-14,9.74718e-03,3.35136e-03,4.26077e-03
1.13570e-14,9.68665e-03,3.32901e-03,4.24520e-03
1.15123e-14,9.61512e-03,3.30700e-03,4.23167e-03
1.14809e-14,9.52993e-03,3.31865e-03,4.22024e-03
1.14576e-14,9.46421e-03,3.43321e-03,4.21087e-03
1.16012e-14,9.38871e-03,3.62261e-03,4.20351e-03
1.15813e-14,9.31270e-03,3.59239e-03,4.19808e-03
1.15484e-14,9.37088e-03,3.56271e-03,4.19446e-03
1.14858e-14,9.43856e-03,3.65912e-03,4.19250e-03
1.15856e-14,9.53425e-03,3.62424e-03,4.19206e-03
1.15375e-14,9.66907e-03,3.60027e-03,4.19298e-03
1.15547e-14,9.80126e-03,3.59334e-03,4.19511e-03
1.15111e-14,9.91319e-03,3.56271e-03,4.19828e-03
1.13346e-14,9.90705e-03,3.53262e-03,4.20236e-03
1.15032e-14,9.88600e-03,3.49996e-03,4.20720e-03
1.15668e-14,9.88808e-03,3.46877e-03,4.21202e-03
1.15844e-14,9.87363e-03,3.44766e-03,4.21772e-03
1.15106e-14,9.86068e-03,3.41926e-03,4.22390e-03
1.15865e-14,9.84012e-03,3.41652e-03,4.23030e-03
1.15797e-14,9.79611e-03,3.48030e-03,4.23697e-03
1.15045e-14,9.76975e-03,3.47683e-03,4.24370e-03
1.14438e-14,9.81641e-03,3.65463e-03,4.25041e-03
1.15375e-14,9.87594e-03,3.62171e-03,4.25699e-03
1.14611e-14,9.93115e-03,3.58986e-03,4.26333e-03
1.15799e-14,9.96631e-03,3.55860e-03,4.26934e-03
1.16548e-14,9.88353e-03,3.53132e-03,4.25201e-03
1.16213e-14,9.79733e-03,3.50394e-03,4.23531e-03
1.15477e-14,9.69948e-03,3.47410e-03,4.22265e-03
1.16381e-14,9.53523e-03,3.44479e-03,4.21397e-03
1.14868e-14,9.43569e-03,3.41599e-03,4.20408e-03
1.14810e-14,9.38612e-03,3.38768e-03,4.20117e-03
1.15511e-14,9.33442e-03,3.40507e-03,4.20338e-03
1.16131e-14,9.23578e-03,3.39282e-03,4.20887e-03
1.15132e-14,9.17017e-03,3.37491e-03,4.21728e-03
1.14919e-14,9.04281e-03,3.34748e-03,4.22824e-03
1.15235e-14,9.02149e-03,3.32053e-03,4.23832e-03
1.16443e-14,8.98758e-03,3.34979e-03,4.22859e-03
1.15611e-14,8.97504e-03,3.46027e-03,4.23939e-03
1.15252e-14,8.98448e-03,3.43386e-03,4.25454e-03
1.14890e-14,9.00650e-03,3.44333e-03,4.24247e-03
1.15652e-14,9.02041e-03,3.42803e-03,4.22440e-03
1.14436e-14,9.04084e-03,3.40186e-03,4.20886e-03
1.15686e-14,9.06922e-03,3.39372e-03,4.19153e-03
1.15307e-14,9.09625e-03,3.37587e-03,4.17385e-03
1.16191e-14,9.14836e-03,3.35034e-03,4.15513e-03
1.15607e-14,9.15979e-03,3.32523e-03,4.13557e-03
1.14928e-14,9.16927e-03,3.30051e-03,4.11536e-03
1.14714e-14,9.15105e-03,3.27619e-03,4.09472e-03
1.15548e-14,9.06473e-03,3.25225e-03,4.07389e-03
1.16116e-14,8.96583e-03,3.22868e-03,4.05213e-03
1.16507e-14,8.89410e-03,3.20548e-03,4.03085e-03
1.13971e-14,8.89508e-03,3.18570e-03,4.01060e-03
1.14079e-14,8.93336e-03,3.16039e-03,3.99111e-03
1.15539e-14,8.98372e-03,3.18023e-03,3.97258e-03
1.15789e-14,8.96911e-03,3.23064e-03,3.95522e-03
1.17116e-14,8.94749e-03,3.20767e-03,3.93920e-03
1.14223e-14,8.94970e-03,3.18506e-03,3.92466e-03
1.14467e-14,8.93848e-03,3.22807e-03,3.91143e-03
1.14683e-14,8.94230e-03,3.20494e-03,3.90009e-03
1.14564e-14,8.98580e-03,3.21566e-03,3.89048e-03
1.15482e-14,9.06107e-03,3.27512e-03,3.88184e-03
1.13927e-14,9.14307e-03,3.25141e-03,3.87530e-03
1.16025e-14,9.20031e-03,3.24905e-03,3.86945e-03
1.16031e-14,9.16947e-03,3.28030e-03,3.86620e-03
1.16094e-14,9.14276e-03,3.26663e-03,3.86440e-03
1.13377e-14,9.10671e-03,3.28250e-03,3.86396e-03
1.16468e-14,9.08838e-03,3.25057e-03,3.86475e-03
1.15039e-14,9.05609e-03,3.21924e-03,3.86664e-03
1.15211e-14,8.99867e-03,3.18851e-03,3.86951e-03
1.14663e-14,9.00384e-03,3.15836e-03,3.87323e-03
1.14245e-14,8.99890e-03,3.12972e-03,3.87767e-03
1.13729e-14,8.98685e-03,3.10730e-03,3.88272e-03
1.14015e-14,8.97261e-03,3.08360e-03,3.88604e-03
1.16215e-14,8.91230e-03,3.11550e-03,3.89111e-03
1.15761e-14,8.88963e-03,3.24259e-03,3.89699e-03
1.15234e-14,8.90503e-03,3.39959e-03,3.90070e-03
1.15190e-14,8.88515e-03,3.40873e-03,3.90667e-03
1.14339e-14,8.89215e-03,3.46191e-03,3.91256e-03
1.15449e-14,8.90246e-03,3.43102e-03,3.91827e-03
1.14641e-14,8.94011e-03,3.42040e-03,3.92371e-03
1.17124e-14,8.90671e-03,3.49006e-03,3.92876e-03
1.15074e-14,8.84925e-03,3.53653e-03,3.93332e-03
1.15206e-14,8.81383e-03,3.62028e-03,3.93727e-03
1.15065e-14,8.76917e-03,3.58481e-03,3.94050e-03
1.14388e-14,8.74762e-03,3.55008e-03,3.94291e-03
1.15712e-14,8.73245e-03,3.59409e-03,3.94438e-03
1.14869e-14,8.72787e-03,3.55978e-03,3.94485e-03
1.15513e-14,8.72680e-03,3.52796e-03,3.94422e-03
1.15277e-14,8.72576e-03,3.50510e-03,3.94101e-03
1.15976e-14,8.70837e-03,3.47218e-03,3.93514e-03
1.15314e-14,8.65175e-03,3.45730e-03,3.92924e-03
1.15823e-14,8.58831e-03,3.48535e-03,3.92272e-03
1.15439e-14,8.54697e-03,3.47510e-03,3.91485e-03
1.14680e-14,8.51791e-03,3.48207e-03,3.90568e-03
1.15197e-14,8.51295e-03,3.45352e-03,3.89524e-03
1.14474e-14,8.51843e-03,3.45174e-03,3.88358e-03
1.17064e-14,8.52333e-03,3.42423e-03,3.86915e-03
1.16871e-14,8.52738e-03,3.40425e-03,3.85483e-03
1.14341e-14,8.53037e-03,3.37948e-03,3.83972e-03
1.15117e-14,8.53201e-03,3.35974e-03,3.82372e-03
1.14576e-14,8.51629e-03,3.33097e-03,3.80695e-03
1.15247e-14,8.50939e-03,3.32762e-03,3.78953e-03
1.14832e-14,8.50750e-03,3.32995e-03,3.77160e-03
1.14306e-14,8.50488e-03,3.33469e-03,3.75329e-03
1.13874e-14,8.50057e-03,3.44940e-03,3.73362e-03
1.15261e-14,8.48466e-03,3.44186e-03,3.71381e-03
1.15822e-14,8.45312e-03,3.41626e-03,3.69438e-03
1.15160e-14,8.43801e-03,3.40115e-03,3.67598e-03
1.14793e-14,8.42547e-03,3.45027e-03,3.65797e-03
1.14539e-14,8.40905e-03,3.58414e-03,3.64051e-03
1.14461e-14,8.39976e-03,3.55754e-03,3.62375e-03
1.15202e-14,8.39259e-03,3.53115e-03,3.60782e-03
1.15915e-14,8.38511e-03,3.50565e-03,3.59001e-03
1.14391e-14,8.37738e-03,3.48060e-03,3.57565e-03
1.15645e-14,8.36961e-03,3.50273e-03,3.56260e-03
1.15533e-14,8.36216e-03,3.50138e-03,3.55089e-03
1.15687e-14,8.35526e-03,3.47653e-03,3.54061e-03
1.15266e-14,8.36694e-03,3.45210e-03,3.53185e-03
1.14963e-14,8.44338e-03,3.56031e-03,3.52465e-03
1.14610e-14,8.52248e-03,3.54757e-03,3.51905e-03
1.14480e-14,8.59302e-03,3.55577e-03,3.51329e-03
1.14737e-14,8.63816e-03,3.52634e-03,3.51049e-03
1.15849e-14,8.62512e-03,3.49743e-03,3.50937e-03
1.14156e-14,8.60912e-03,3.47327e-03,3.50934e-03
1.14737e-14,8.53779e-03,3.48064e-03,3.51105e-03
1.16383e-14,8.47568e-03,3.45233e-03,3.51413e-03
1.14496e-14,8.41047e-03,3.44253e-03,3.51847e-03
1.15621e-14,8.32999e-03,3.41441e-03,3.52253e-03
1.15862e-14,8.25979e-03,3.38685e-03,3.52656e-03
1.15907e-14,8.23858e-03,3.35973e-03,3.53345e-03
1.17017e-14,8.22120e-03,3.42721e-03,3.54112e-03
1.14555e-14,8.20840e-03,3.39757e-03,3.54943e-03
1.13696e-14,8.19547e-03,3.36846e-03,3.55823e-03
1.13263e-14,8.16488e-03,3.34610e-03,3.56737e-03
1.14928e-14,8.14294e-03,3.34857e-03,3.57667e-03
1.13834e-14,8.12450e-03,3.32009e-03,3.58599e-03
1.16478e-14,8.10395e-03,3.29211e-03,3.59511e-03
1.13644e-14,8.08123e-03,3.29969e-03,3.60303e-03
1.14211e-14,8.05630e-03,3.37205e-03,3.61128e-03
1.15598e-14,8.02004e-03,3.34502e-03,3.61891e-03
1.14812e-14,7.97786e-03,3.31845e-03,3.62578e-03
1.14501e-14,7.88837e-03,3.29232e-03,3.63174e-03
1.15513e-14,7.81875e-03,3.27300e-03,3.63626e-03
1.16667e-14,7.75524e-03,3.29376e-03,3.63979e-03
1.15435e-14,7.69803e-03,3.26660e-03,3.64127e-03
1.16200e-14,7.67841e-03,3.23993e-03,3.64051e-03
1.15028e-14,7.66396e-03,3.21521e-03,3.64002e-03
1.15341e-14,7.65161e-03,3.20806e-03,3.63808e-03
1.14163e-14,7.64248e-03,3.18913e-03,3.63464e-03
1.15904e-14,7.63140e-03,3.16394e-03,3.62969e-03
1.15207e-14,7.59244e-03,3.17831e-03,3.62321e-03
1.14365e-14,7.59767e-03,3.17154e-03,3.61522e-03
1.14310e-14,7.64610e-03,3.23372e-03,3.60571e-03
1.15421e-14,7.68695e-03,3.33056e-03,3.59168e-03
1.14671e-14,7.72021e-03,3.39306e-03,3.57799e-03
1.15530e-14,7.70081e-03,3.37011e-03,3.56384e-03
1.15668e-14,7.72828e-03,3.33841e-03,3.54851e-03
1.15747e-14,7.74337e-03,3.30730e-03,3.53211e-03
1.15672e-14,7.74114e-03,3.27565e-03,3.51466e-03
1.14895e-14,7.72588e-03,3.24541e-03,3.49644e-03
1.13975e-14,7.70997e-03,3.21595e-03,3.46821e-03
1.15808e-14,7.69336e-03,3.18703e-03,3.44007e-03
1.15933e-14,7.65553e-03,3.16524e-03,3.41594e-03
1.14679e-14,7.62701e-03,3.14173e-03,3.39379e-03
1.13215e-14,7.62462e-03,3.17159e-03,3.37366e-03
1.13507e-14,7.62462e-03,3.15076e-03,3.35578e-03
1.12753e-14,7.62815e-03,3.13291e-03,3.34035e-03
1.13632e-14,7.63105e-03,3.17450e-03,3.32752e-03
1.13076e-14,7.61644e-03,3.15205e-03,3.31660e-03
1.14533e-14,7.61074e-03,3.13006e-03,3.29808e-03
1.14781e-14,7.61821e-03,3.10844e-03,3.28040e-03
1.16429e-14,7.62320e-03,3.08524e-03,3.26369e-03
1.14960e-14,7.62500e-03,3.06386e-03,3.24638e-03
1.15637e-14,7.61721e-03,3.04313e-03,3.23115e-03
1.14448e-14,7.60580e-03,3.02269e-03,3.21774e-03
1.15006e-14,7.58236e-03,3.00254e-03,3.20417e-03
1.14911e-14,7.55848e-03,2.98845e-03,3.19199e-03
1.14969e-14,7.57287e-03,3.00852e-03,3.18286e-03
1.14473e-14,7.58751e-03,3.06140e-03,3.17536e-03
1.14348e-14,7.55190e-03,3.03958e-03,3.16952e-03
1.15519e-14,7.49061e-03,3.04609e-03,3.16536e-03
1.15991e-14,7.42869e-03,3.04653e-03,3.16288e-03
1.15227e-14,7.35412e-03,3.03339e-03,3.16189e-03
1.16314e-14,7.33404e-03,3.02642e-03,3.16258e-03
1.14711e-14,7.32503e-03,3.02975e-03,3.16484e-03
1.14513e-14,7.31944e-03,3.00855e-03,3.16857e-03
1.15697e-14,7.31028e-03,2.98651e-03,3.17367e-03
1.16121e-14,7.31789e-03,3.03885e-03,3.17755e-03
1.13738e-14,7.31989e-03,3.11686e-03,3.18452e-03
1.14140e-14,7.32020e-03,3.17697e-03,3.19289e-03
1.12446e-14,7.31597e-03,3.15407e-03,3.20216e-03
1.15071e-14,7.29692e-03,3.13158e-03,3.21217e-03
1.14733e-14,7.26396e-03,3.11064e-03,3.22277e-03
1.15605e-14,7.25412e-03,3.15169e-03,3.23380e-03
1.15326e-14,7.24226e-03,3.15988e-03,3.24508e-03
1.15550e-14,7.24475e-03,3.13645e-03,3.25482e-03
1.15295e-14,7.24899e-03,3.11344e-03,3.26501e-03
1.14899e-14,7.25766e-03,3.09085e-03,3.27582e-03
1.15505e-14,7.22002e-03,3.14666e-03,3.28623e-03
1.14237e-14,7.22234e-03,3.16533e-03,3.29608e-03
1.15285e-14,7.19029e-03,3.13865e-03,3.30519e-03
1.14894e-14,7.13660e-03,3.13241e-03,3.31342e-03
1.16125e-14,7.08025e-03,3.13760e-03,3.32010e-03
1.14973e-14,7.04657e-03,3.17292e-03,3.32408e-03
1.14846e-14,7.01229e-03,3.15147e-03,3.32864e-03
1.15903e-14,6.97771e-03,3.13038e-03,3.33184e-03
1.15056e-14,6.97941e-03,3.11526e-03,3.33361e-03
1.14749e-14,6.99037e-03,3.11899e-03,3.33388e-03
1.15683e-14,7.03750e-03,3.09541e-03,3.33262e-03
1.13850e-14,7.05517e-03,3.07184e-03,3.32980e-03
1.13402e-14,7.04107e-03,3.05953e-03,3.32542e-03
1.13603e-14,7.01313e-03,3.05627e-03,3.30823e-03
1.14731e-14,6.98937e-03,3.03423e-03,3.27153e-03
1.14297e-14,6.96500e-03,3.01256e-03,3.23588e-03
1.14762e-14,6.93700e-03,2.99123e-03,3.20133e-03
1.14328e-14,6.90315e-03,2.98289e-03,3.16763e-03
1.13474e-14,6.86336e-03,3.01525e-03,3.13515e-03
1.15244e-14,6.82770e-03,2.99059e-03,3.10426e-03
1.14719e-14,6.79291e-03,2.96805e-03,3.07536e-03
1.14259e-14,6.76074e-03,2.96226e-03,3.04879e-03
1.15736e-14,6.72917e-03,2.98392e-03,3.02493e-03
1.14783e-14,6.72373e-03,2.96232e-03,3.00008e-03
1.14946e-14,6.72050e-03,2.93873e-03,2.98190e-03
1.14515e-14,6.71624e-03,2.91522e-03,2.96773e-03
1.14483e-14,6.71224e-03,2.89212e-03,2.95406e-03
1.15186e-14,6.70335e-03,2.88327e-03,2.94685e-03
1.17110e-14,6.69317e-03,2.86320e-03,2.94332e-03
1.16308e-14,6.69387e-03,2.91352e-03,2.94340e-03
1.15212e-14,6.70639e-03,2.92864e-03,2.94697e-03
1.16365e-14,6.71345e-03,2.95714e-03,2.95286e-03
1.15365e-14,6.72662e-03,2.96870e-03,2.96098e-03
1.15242e-14,6.74788e-03,2.95039e-03,2.97156e-03
1.15786e-14,6.76023e-03,2.95947e-03,2.98296e-03
1.14208e-14,6.74693e-03,2.94069e-03,2.97604e-03
1.13796e-14,6.73470e-03,2.92100e-03,2.96184e-03
1.16395e-14,6.72305e-03,2.90279e-03,2.94862e-03
1.14421e-14,6.68735e-03,2.88488e-03,2.93648e-03
1.15828e-14,6.64777e-03,2.86726e-03,2.92547e-03
1.15081e-14,6.58872e-03,2.85487e-03,2.91567e-03
1.15834e-14,6.54188e-03,2.85715e-03,2.90714e-03
1.13764e-14,6.50508e-03,2.88308e-03,2.89992e-03
1.16481e-14,6.46735e-03,2.86430e-03,2.89403e-03
1.16531e-14,6.43518e-03,2.84235e-03,2.88952e-03
1.14464e-14,6.39706e-03,2.82080e-03,2.88638e-03
1.15650e-14,6.36333e-03,2.79965e-03,2.88460e-03
1.15031e-14,6.34335e-03,2.78307e-03,2.88415e-03
1.15552e-14,6.32227e-03,2.77155e-03,2.88496e-03
1.14035e-14,6.33344e-03,2.77676e-03,2.88696e-03
1.14119e-14,6.34507e-03,2.80196e-03,2.89008e-03
1.15811e-14,6.36238e-03,2.78369e-03,2.89420e-03
1.15417e-14,6.37539e-03,2.75850e-03,2.89924e-03
1.15987e-14,6.37733e-03,2.73385e-03,2.90506e-03
1.14660e-14,6.36792e-03,2.80921e-03,2.91046e-03
1.15807e-14,6.35922e-03,2.79232e-03,2.91681e-03
1.15650e-14,6.34762e-03,2.77568e-03,2.92401e-03
1.15583e-14,6.32776e-03,2.76176e-03,2.93147e-03
1.16649e-14,6.30110e-03,2.74379e-03,2.93905e-03
1.16640e-14,6.26969e-03,2.73900e-03,2.94610e-03
1.16564e-14,6.23883e-03,2.71909e-03,2.95346e-03
1.17440e-14,6.20809e-03,2.70343e-03,2.95688e-03
1.13847e-14,6.28444e-03,2.69969e-03,2.96307e-03
1.15420e-14,6.33516e-03,2.68445e-03,2.96917e-03
1.14187e-14,6.32994e-03,2.70447e-03,2.97482e-03
1.15358e-14,6.32497e-03,2.71029e-03,2.97994e-03
1.15138e-14,6.31879e-03,2.69462e-03,2.98448e-03
1.16236e-14,6.31971e-03,2.67533e-03,2.98842e-03
1.15156e-14,6.30469e-03,2.65601e-03,2.99170e-03
1.15201e-14,6.30533e-03,2.68908e-03,2.99431e-03
1.15559e-14,6.31780e-03,2.67190e-03,2.99621e-03
1.15120e-14,6.33003e-03,2.65681e-03,2.99682e-03
1.16472e-14,6.33440e-03,2.64090e-03,2.96959e-03
1.15348e-14,6.33736e-03,2.62444e-03,2.94472e-03
1.16803e-14,6.36881e-03,2.60823e-03,2.92092e-03
1.14886e-14,6.40536e-03,2.59229e-03,2.89849e-03
1.14990e-14,6.42888e-03,2.63558e-03,2.87338e-03
1.13991e-14,6.42544e-03,2.67748e-03,2.84534e-03
1.12807e-14,6.40482e-03,2.65451e-03,2.82664e-03
1.14730e-14,6.38916e-03,2.63196e-03,2.80861e-03
1.16272e-14,6.36339e-03,2.60983e-03,2.79235e-03
1.16309e-14,6.33506e-03,2.82185e-03,2.78012e-03
1.13649e-14,6.31301e-03,2.80121e-03,2.77017e-03
1.16123e-14,6.28125e-03,2.78092e-03,2.76254e-03
1.15350e-14,6.25413e-03,2.76844e-03,2.74823e-03
1.14515e-14,6.22084e-03,2.74951e-03,2.74500e-03
1.15270e-14,6.18033e-03,2.76350e-03,2.74405e-03
1.16100e-14,6.13238e-03,2.75246e-03,2.74524e-03
1.14365e-14,6.09991e-03,2.75932e-03,2.74687e-03
1.15463e-14,6.05081e-03,2.85508e-03,2.75100e-03
1.14900e-14,5.99769e-03,2.93207e-03,2.75758e-03
1.13556e-14,5.95094e-03,2.91125e-03,2.75867e-03
1.16489e-14,5.90963e-03,2.89022e-03,2.75930e-03
1.15250e-14,5.89752e-03,2.87004e-03,2.75754e-03
1.15417e-14,5.89750e-03,2.85020e-03,2.75700e-03
1.14938e-14,5.89338e-03,2.83457e-03,2.75854e-03
1.13382e-14,5.89433e-03,2.86167e-03,2.75983e-03
1.14656e-14,5.88715e-03,2.84356e-03,2.76343e-03
1.14444e-14,5.89122e-03,2.82571e-03,2.75332e-03
1.14536e-14,5.87620e-03,2.80811e-03,2.73405e-03
1.15262e-14,5.89869e-03,2.79074e-03,2.71666e-03
1.14991e-14,5.92502e-03,2.77360e-03,2.70129e-03
1.14575e-14,5.95220e-03,2.75670e-03,2.68478e-03
1.15652e-14,5.98572e-03,2.77149e-03,2.67349e-03
1.14358e-14,6.03340e-03,2.75185e-03,2.66300e-03
1.15069e-14,6.06638e-03,2.90769e-03,2.65026e-03
1.16614e-14,6.03199e-03,2.89215e-03,2.64409e-03
1.15360e-14,6.02739e-03,2.88324e-03,2.64190e-03
1.14730e-14,6.00446e-03,2.86600e-03,2.63352e-03
1.14523e-14,5.97653e-03,2.84904e-03,2.63426e-03
1.14697e-14,5.96596e-03,2.82682e-03,2.63812e-03
1.16269e-14,5.95725e-03,2.81591e-03,2.64266e-03
1.15148e-14,5.95452e-03,2.80332e-03,2.64104e-03
1.15622e-14,5.94687e-03,2.90171e-03,2.63622e-03
1.14249e-14,5.94302e-03,2.87970e-03,2.63287e-03
1.14524e-14,5.93426e-03,2.85993e-03,2.63035e-03
1.13391e-14,5.97161e-03,2.83295e-03,2.62855e-03
1.16572e-14,5.95975e-03,2.80650e-03,2.62746e-03
1.17084e-14,5.94181e-03,2.79120e-03,2.62682e-03
1.15344e-14,5.92666e-03,2.83435e-03,2.62704e-03
1.15156e-14,5.91646e-03,2.81405e-03,2.62797e-03
1.15105e-14,5.90322e-03,2.79522e-03,2.62955e-03
1.16152e-14,5.88753e-03,2.84471e-03,2.63174e-03
1.15593e-14,5.86994e-03,2.86697e-03,2.63452e-03
1.16355e-14,5.85606e-03,2.84643e-03,2.63784e-03
1.15671e-14,5.85900e-03,2.82595e-03,2.64166e-03
1.14997e-14,5.86151e-03,2.80556e-03,2.64590e-03
1.14450e-14,5.85200e-03,2.78607e-03,2.65053e-03
1.14930e-14,5.85075e-03,2.79807e-03,2.65547e-03
1.15448e-14,5.84874e-03,2.83877e-03,2.66065e-03
1.15242e-14,5.84202e-03,2.99017e-03,2.66602e-03
1.14091e-14,5.82770e-03,3.10593e-03,2.67148e-03
1.14397e-14,5.80192e-03,3.08416e-03,2.67696e-03
1.15691e-14,5.78018e-03,3.06277e-03,2.68237e-03
1.16406e-14,5.78594e-03,3.04174e-03,2.68486e-03
1.15243e-14,5.86109e-03,3.02014e-03,2.67420e-03
1.14094e-14,5.94374e-03,3.02357e-03,2.66399e-03
1.14197e-14,6.02221e-03,3.00153e-03,2.65425e-03
1.15242e-14,6.01145e-03,3.00829e-03,2.64502e-03
1.13218e-14,6.00592e-03,3.04561e-03,2.63527e-03
1.15812e-14,5.99857e-03,3.02305e-03,2.62089e-03
1.16421e-14,5.99049e-03,2.99911e-03,2.61322e-03
1.16972e-14,5.98096e-03,2.98540e-03,2.60624e-03
1.15942e-14,5.97025e-03,2.96643e-03,2.59995e-03
1.15810e-14,5.95815e-03,2.94780e-03,2.59432e-03
1.16058e-14,5.94549e-03,2.92983e-03,2.58932e-03
1.15621e-14,5.92550e-03,2.94201e-03,2.58184e-03
1.16440e-14,5.90984e-03,2.93662e-03,2.57716e-03
1.13941e-14,5.89696e-03,2.96690e-03,2.57134e-03
1.16423e-14,5.88700e-03,2.95438e-03,2.56699e-03
1.16665e-14,5.86334e-03,2.95595e-03,2.56552e-03
1.15470e-14,5.84885e-03,2.93141e-03,2.56690e-03
1.13821e-14,5.84119e-03,2.91105e-03,2.56588e-03
1.14612e-14,5.83682e-03,2.88712e-03,2.56500e-03
1.14462e-14,5.83700e-03,2.87610e-03,2.56237e-03
1.14899e-14,5.84816e-03,2.85192e-03,2.56229e-03
1.17022e-14,5.87935e-03,2.82786e-03,2.56258e-03
1.16319e-14,5.90550e-03,2.84253e-03,2.56077e-03
1.14745e-14,5.93302e-03,2.83726e-03,2.56025e-03
1.14533e-14,5.93861e-03,2.81327e-03,2.56153e-03
1.14503e-14,5.95391e-03,2.78972e-03,2.56295e-03
1.16840e-14,5.95845e-03,2.76658e-03,2.56406e-03
1.14773e-14,5.96936e-03,2.74386e-03,2.55976e-03
1.14536e-14,5.98018e-03,2.72123e-03,2.54607e-03
1.15298e-14,5.98329e-03,2.69909e-03,2.53244e-03
1.17186e-14,5.98340e-03,2.71909e-03,2.51986e-03
1.14910e-14,5.96005e-03,2.76051e-03,2.50745e-03
1.14317e-14,5.92394e-03,2.75170e-03,2.49527e-03
1.14265e-14,5.89983e-03,2.73106e-03,2.48342e-03
1.14350e-14,5.87190e-03,2.71077e-03,2.47195e-03
1.15355e-14,5.84023e-03,2.69084e-03,2.46094e-03
1.15711e-14,5.81717e-03,2.67125e-03,2.44922e-03
1.15403e-14,5.79767e-03,2.65253e-03,2.43868e-03
1.16062e-14,5.77801e-03,2.72268e-03,2.42553e-03
1.15489e-14,5.74443e-03,2.70479e-03,2.41509e-03
1.13582e-14,5.72587e-03,2.68657e-03,2.40581e-03
1.17499e-14,5.70929e-03,2.66739e-03,2.39658e-03
1.16512e-14,5.69324e-03,2.70063e-03,2.38912e-03
1.16085e-14,5.67784e-03,2.68211e-03,2.38293e-03
1.14113e-14,5.66316e-03,2.66387e-03,2.37799e-03
1.14633e-14,5.65500e-03,2.66829e-03,2.37441e-03
1.15372e-14,5.65750e-03,2.64878e-03,2.37222e-03
1.13992e-14,5.66081e-03,2.63162e-03,2.37144e-03
1.13964e-14,5.66480e-03,2.66020e-03,2.37206e-03
1.17318e-14,5.61555e-03,2.66297e-03,2.37407e-03
1.16574e-14,5.57958e-03,2.63977e-03,2.37698e-03
1.15144e-14,5.55685e-03,2.61682e-03,2.37949e-03
1.14683e-14,5.53697e-03,2.59446e-03,2.38136e-03
1.15143e-14,5.51944e-03,2.57252e-03,2.38388e-03
1.15706e-14,5.48716e-03,2.57059e-03,2.38697e-03
1.14972e-14,5.48008e-03,2.55327e-03,2.39057e-03
1.15423e-14,5.47435e-03,2.53149e-03,2.39460e-03
1.14979e-14,5.46486e-03,2.60080e-03,2.39901e-03
1.15989e-14,5.46087e-03,2.57832e-03,2.40369e-03
1.16137e-14,5.45766e-03,2.55624e-03,2.40857e-03
1.14975e-14,5.44993e-03,2.53468e-03,2.41313e-03
1.14738e-14,5.44673e-03,2.54658e-03,2.41748e-03
1.15534e-14,5.43818e-03,2.54858e-03,2.42241e-03
1.15111e-14,5.43072e-03,2.54111e-03,2.42706e-03
1.15073e-14,5.39711e-03,2.56191e-03,2.42319e-03
1.13756e-14,5.36331e-03,2.53961e-03,2.41639e-03
1.14307e-14,5.32965e-03,2.66253e-03,2.41001e-03
1.15704e-14,5.29644e-03,2.64128e-03,2.39677e-03
1.16337e-14,5.26154e-03,2.62043e-03,2.38770e-03


==> results/bp-viol-plots.csv <==
1.21194e-15,4.40468e-01,4.40468e-01,4.40468e-01
8.56603e-16,4.40468e-01,4.40468e-01,4.40468e-01
8.26006e-16,4.40468e-01,4.40468e-01,4.40468e-01
8.20648e-16,4.40468e-01,4.40468e-01,4.40468e-01
8.22023e-16,4.40468e-01,4.40468e-01,4.40429e-01
8.13513e-16,4.40468e-01,4.40468e-01,4.40087e-01
8.21891e-16,4.40468e-01,4.40468e-01,4.39073e-01
8.26789e-16,4.40468e-01,4.40468e-01,4.37051e-01
8.21803e-16,4.40468e-01,4.40468e-01,4.33188e-01
8.20683e-16,4.40468e-01,4.40468e-01,4.26811e-01
8.24192e-16,4.40468e-01,4.40468e-01,4.18122e-01
8.34480e-16,4.40468e-01,4.40468e-01,4.07870e-01
8.22777e-16,4.40468e-01,4.40468e-01,3.95559e-01
8.30695e-16,4.40468e-01,4.40468e-01,3.77802e-01
8.34368e-16,4.40468e-01,4.40468e-01,3.57242e-01
8.44238e-16,4.40468e-01,4.40468e-01,3.35276e-01
8.43470e-16,4.40468e-01,4.40468e-01,3.09874e-01
8.43452e-16,4.40468e-01,4.40468e-01,2.83883e-01
8.40935e-16,4.40468e-01,4.40468e-01,2.56094e-01
8.42505e-16,4.40468e-01,4.40468e-01,2.31087e-01
8.36377e-16,4.40468e-01,4.40468e-01,2.08555e-01
8.37874e-16,4.40468e-01,4.40468e-01,1.92309e-01
8.35356e-16,4.40468e-01,4.40468e-01,1.84455e-01
8.35675e-16,4.40468e-01,4.40468e-01,1.83538e-01
8.38004e-16,4.40468e-01,4.40468e-01,1.91788e-01
8.35488e-16,4.40468e-01,4.40468e-01,2.06244e-01
8.21887e-16,4.40468e-01,4.40468e-01,2.24400e-01
8.19181e-16,4.40468e-01,4.40468e-01,2.44020e-01
8.15183e-16,4.40468e-01,4.40468e-01,2.63553e-01
8.01359e-16,4.40369e-01,4.40468e-01,2.80751e-01
8.17416e-16,4.40141e-01,4.40468e-01,2.94728e-01
8.07916e-16,4.39791e-01,4.40468e-01,3.05073e-01
8.05134e-16,4.39329e-01,4.40468e-01,3.11579e-01
7.98273e-16,4.38733e-01,4.40468e-01,3.14313e-01
7.80155e-16,4.37392e-01,4.40468e-01,3.14483e-01
7.82067e-16,4.35624e-01,4.40468e-01,3.10665e-01
7.90688e-16,4.33446e-01,4.40468e-01,3.01396e-01
8.00734e-16,4.31513e-01,4.40468e-01,2.90102e-01
8.07745e-16,4.30021e-01,4.40468e-01,2.77842e-01
8.05568e-16,4.28237e-01,4.40468e-01,2.62475e-01
7.98004e-16,4.25087e-01,4.40468e-01,2.48252e-01
8.08914e-16,4.21269e-01,4.40468e-01,2.34636e-01
7.97178e-16,4.17236e-01,4.40468e-01,2.21335e-01
8.03127e-16,4.14144e-01,4.40468e-01,2.08428e-01
7.98582e-16,4.10758e-01,4.40468e-01,1.95313e-01
7.96641e-16,4.07155e-01,4.40468e-01,1.83158e-01
8.07088e-16,4.01844e-01,4.40468e-01,1.71678e-01
8.02566e-16,3.96650e-01,4.40468e-01,1.62067e-01
7.95470e-16,3.91965e-01,4.40468e-01,1.55176e-01
8.03145e-16,3.87839e-01,4.40468e-01,1.48675e-01
7.97500e-16,3.84345e-01,4.40468e-01,1.42916e-01
8.06443e-16,3.81104e-01,4.40468e-01,1.39972e-01
8.01423e-16,3.78333e-01,4.40468e-01,1.37689e-01
8.02624e-16,3.75597e-01,4.40468e-01,1.38650e-01
7.94771e-16,3.72654e-01,4.40468e-01,1.39888e-01
8.01664e-16,3.70960e-01,4.40468e-01,1.41696e-01
7.98481e-16,3.69671e-01,4.40468e-01,1.43285e-01
8.04966e-16,3.67859e-01,4.40468e-01,1.45978e-01
7.95200e-16,3.65517e-01,4.40468e-01,1.48714e-01
7.97134e-16,3.64626e-01,4.40468e-01,1.52141e-01
8.03494e-16,3.64691e-01,4.40468e-01,1.55354e-01
8.12057e-16,3.62586e-01,4.40468e-01,1.58119e-01
7.94164e-16,3.60633e-01,4.40468e-01,1.61141e-01
8.06065e-16,3.59031e-01,4.40468e-01,1.62296e-01
8.09115e-16,3.57788e-01,4.40468e-01,1.63641e-01
7.95436e-16,3.58403e-01,4.40468e-01,1.63869e-01
7.93548e-16,3.59296e-01,4.40468e-01,1.62919e-01
7.96772e-16,3.59514e-01,4.40468e-01,1.61397e-01
8.02361e-16,3.59086e-01,4.40468e-01,1.59299e-01
8.04362e-16,3.58372e-01,4.40468e-01,1.57164e-01
7.99344e-16,3.57982e-01,4.40468e-01,1.54670e-01
8.02855e-16,3.59198e-01,4.40468e-01,1.52504e-01
8.03922e-16,3.60265e-01,4.40468e-01,1.49534e-01
8.02860e-16,3.60883e-01,4.40468e-01,1.46287e-01
8.05083e-16,3.59249e-01,4.40468e-01,1.42536e-01
7.97963e-16,3.57374e-01,4.40468e-01,1.38530e-01
8.04315e-16,3.56357e-01,4.40468e-01,1.33998e-01
8.16355e-16,3.56462e-01,4.40468e-01,1.29877e-01
7.95616e-16,3.53241e-01,4.40468e-01,1.26571e-01
7.98823e-16,3.49477e-01,4.40468e-01,1.23358e-01
8.01656e-16,3.45452e-01,4.40468e-01,1.20901e-01
7.99186e-16,3.41828e-01,4.40468e-01,1.19510e-01
8.07703e-16,3.37850e-01,4.40468e-01,1.18873e-01
8.03165e-16,3.35475e-01,4.40468e-01,1.18329e-01
8.06815e-16,3.32483e-01,4.40468e-01,1.18432e-01
8.01567e-16,3.29407e-01,4.40468e-01,1.18968e-01
7.92238e-16,3.26978e-01,4.40468e-01,1.19723e-01
8.09127e-16,3.23645e-01,4.40468e-01,1.19923e-01
8.13962e-16,3.19590e-01,4.40468e-01,1.20495e-01
8.03119e-16,3.15059e-01,4.40468e-01,1.22029e-01
8.00679e-16,3.12242e-01,4.40468e-01,1.22612e-01
8.08025e-16,3.08846e-01,4.40468e-01,1.23638e-01
7.85503e-16,3.05400e-01,4.40468e-01,1.24001e-01
8.14418e-16,3.02092e-01,4.40384e-01,1.23615e-01
7.97770e-16,2.98320e-01,4.40125e-01,1.22824e-01
8.04184e-16,2.97431e-01,4.39872e-01,1.22493e-01
8.05877e-16,2.96870e-01,4.39625e-01,1.22146e-01
7.99739e-16,2.96815e-01,4.39385e-01,1.21503e-01
8.01638e-16,2.97629e-01,4.39150e-01,1.20314e-01
8.05790e-16,2.96110e-01,4.38921e-01,1.18653e-01
7.92279e-16,2.95554e-01,4.38818e-01,1.16426e-01
8.07887e-16,2.95402e-01,4.38593e-01,1.14376e-01
8.09537e-16,2.95605e-01,4.38142e-01,1.12175e-01
8.09853e-16,2.95089e-01,4.37616e-01,1.09573e-01
7.99668e-16,2.95112e-01,4.37106e-01,1.06938e-01
8.12764e-16,2.95956e-01,4.36607e-01,1.04294e-01
8.08472e-16,2.96860e-01,4.36120e-01,1.01676e-01
7.99758e-16,2.96449e-01,4.35559e-01,9.94540e-02
8.09091e-16,2.96516e-01,4.34999e-01,9.73613e-02
8.03311e-16,2.97445e-01,4.34363e-01,9.53394e-02
8.07491e-16,2.97086e-01,4.33734e-01,9.38521e-02
8.08873e-16,2.96544e-01,4.33119e-01,9.25192e-02
8.10530e-16,2.95200e-01,4.32475e-01,9.16021e-02
8.00395e-16,2.94843e-01,4.31956e-01,9.10474e-02
8.10687e-16,2.95265e-01,4.31680e-01,9.09336e-02
8.14202e-16,2.95441e-01,4.31363e-01,9.07317e-02
8.00103e-16,2.92670e-01,4.31054e-01,9.07427e-02
8.08217e-16,2.89471e-01,4.30690e-01,9.09872e-02
7.95013e-16,2.86160e-01,4.30318e-01,9.08530e-02
8.03984e-16,2.82910e-01,4.29908e-01,9.11078e-02
7.98125e-16,2.80083e-01,4.29429e-01,9.14012e-02
8.10863e-16,2.78243e-01,4.28883e-01,9.16190e-02
8.05176e-16,2.76271e-01,4.28256e-01,9.23570e-02
7.99848e-16,2.74173e-01,4.27626e-01,9.23482e-02
8.05411e-16,2.71512e-01,4.27012e-01,9.20672e-02
8.04351e-16,2.69105e-01,4.26379e-01,9.16081e-02
8.07749e-16,2.67791e-01,4.25683e-01,9.09604e-02
8.00935e-16,2.66094e-01,4.24976e-01,9.08110e-02
8.03444e-16,2.64104e-01,4.24263e-01,9.05150e-02
8.12714e-16,2.60582e-01,4.23520e-01,9.00207e-02
8.07803e-16,2.57646e-01,4.22795e-01,8.93538e-02
7.96215e-16,2.56243e-01,4.22036e-01,8.87710e-02
8.01065e-16,2.56199e-01,4.21280e-01,8.86120e-02
8.07826e-16,2.56454e-01,4.20290e-01,8.83960e-02
7.95237e-16,2.56736e-01,4.19155e-01,8.73198e-02
8.10768e-16,2.55769e-01,4.17936e-01,8.59326e-02
8.08893e-16,2.54804e-01,4.16653e-01,8.39590e-02
8.07327e-16,2.53955e-01,4.15296e-01,8.20819e-02
8.08843e-16,2.53285e-01,4.13886e-01,8.08241e-02
7.99039e-16,2.53054e-01,4.12692e-01,7.99481e-02
7.98831e-16,2.52488e-01,4.11682e-01,7.92580e-02
8.14646e-16,2.51702e-01,4.10697e-01,7.87546e-02
8.14711e-16,2.52030e-01,4.09737e-01,7.84721e-02
8.02095e-16,2.52182e-01,4.08760e-01,7.80311e-02
8.12931e-16,2.52177e-01,4.07783e-01,7.77655e-02
7.99913e-16,2.51526e-01,4.06573e-01,7.76250e-02
8.02930e-16,2.50146e-01,4.05137e-01,7.76252e-02
8.17989e-16,2.48758e-01,4.03683e-01,7.77283e-02
8.08939e-16,2.47643e-01,4.02576e-01,7.76882e-02
8.00971e-16,2.46528e-01,4.01466e-01,7.73498e-02
8.04123e-16,2.45430e-01,4.00363e-01,7.70609e-02
8.06395e-16,2.43664e-01,3.99283e-01,7.68021e-02
8.09920e-16,2.41900e-01,3.98184e-01,7.68540e-02
8.01876e-16,2.39423e-01,3.97093e-01,7.73805e-02
8.01606e-16,2.37089e-01,3.95925e-01,7.66792e-02
7.96696e-16,2.35167e-01,3.94726e-01,7.61299e-02
8.04096e-16,2.34064e-01,3.93526e-01,7.57657e-02
8.08781e-16,2.32410e-01,3.92309e-01,7.53133e-02
8.02040e-16,2.30438e-01,3.91184e-01,7.47826e-02
7.95208e-16,2.28739e-01,3.90202e-01,7.42334e-02
8.05443e-16,2.27291e-01,3.89233e-01,7.36345e-02
8.04448e-16,2.26053e-01,3.88266e-01,7.34019e-02
8.04596e-16,2.25215e-01,3.87332e-01,7.32075e-02
8.02161e-16,2.24985e-01,3.86451e-01,7.22108e-02
8.05258e-16,2.23277e-01,3.85498e-01,7.12677e-02
8.04843e-16,2.21351e-01,3.84187e-01,7.06832e-02
8.06313e-16,2.18900e-01,3.82800e-01,7.01019e-02
8.01440e-16,2.16507e-01,3.81440e-01,6.93732e-02
7.92426e-16,2.16065e-01,3.80110e-01,6.85687e-02
8.07543e-16,2.15624e-01,3.78737e-01,6.76938e-02
8.14481e-16,2.14400e-01,3.77387e-01,6.67486e-02
7.98062e-16,2.13301e-01,3.76044e-01,6.62547e-02
8.06111e-16,2.13761e-01,3.74697e-01,6.57449e-02
7.98333e-16,2.14424e-01,3.73362e-01,6.51915e-02
8.06580e-16,2.14940e-01,3.72003e-01,6.47068e-02
7.98278e-16,2.14660e-01,3.70679e-01,6.42741e-02
8.04794e-16,2.14263e-01,3.69385e-01,6.40160e-02
8.05640e-16,2.12494e-01,3.68069e-01,6.39402e-02
8.03809e-16,2.10331e-01,3.66761e-01,6.38719e-02
8.06638e-16,2.08536e-01,3.65236e-01,6.38054e-02
8.06520e-16,2.07984e-01,3.63606e-01,6.37360e-02
8.03649e-16,2.07898e-01,3.61994e-01,6.36649e-02
8.00701e-16,2.07495e-01,3.60564e-01,6.34319e-02
8.00963e-16,2.06506e-01,3.59197e-01,6.31626e-02
8.02025e-16,2.05458e-01,3.57784e-01,6.29389e-02
8.04453e-16,2.04552e-01,3.56597e-01,6.27140e-02
7.95038e-16,2.04043e-01,3.55454e-01,6.27071e-02
8.06557e-16,2.03398e-01,3.54300e-01,6.28325e-02
8.04994e-16,2.03075e-01,3.53135e-01,6.26324e-02
8.07791e-16,2.02811e-01,3.51926e-01,6.22454e-02
8.10509e-16,2.02281e-01,3.50696e-01,6.17959e-02
8.02147e-16,2.01383e-01,3.49464e-01,6.13005e-02
8.01743e-16,2.00268e-01,3.48257e-01,6.07991e-02
8.10935e-16,1.99284e-01,3.47082e-01,6.03926e-02
8.00317e-16,1.98301e-01,3.45927e-01,5.99802e-02
7.90047e-16,1.97029e-01,3.44750e-01,5.95659e-02
7.96693e-16,1.96213e-01,3.43563e-01,5.91604e-02
7.95314e-16,1.94221e-01,3.42406e-01,5.87634e-02
8.16105e-16,1.92634e-01,3.41277e-01,5.84325e-02
7.92366e-16,1.91269e-01,3.40150e-01,5.82124e-02
8.10235e-16,1.89968e-01,3.39047e-01,5.79684e-02
8.12190e-16,1.89254e-01,3.37938e-01,5.76615e-02
8.06430e-16,1.89106e-01,3.36859e-01,5.72153e-02
8.03598e-16,1.88753e-01,3.35773e-01,5.69255e-02
8.05369e-16,1.87682e-01,3.34692e-01,5.66390e-02
7.93689e-16,1.86165e-01,3.33609e-01,5.61422e-02
8.06496e-16,1.85702e-01,3.32529e-01,5.57107e-02
8.15892e-16,1.85808e-01,3.31466e-01,5.54309e-02
8.09577e-16,1.85149e-01,3.30431e-01,5.51387e-02
8.14425e-16,1.83849e-01,3.29423e-01,5.49018e-02
7.99069e-16,1.82936e-01,3.28410e-01,5.47506e-02
7.96413e-16,1.82639e-01,3.27389e-01,5.45414e-02
7.99753e-16,1.81957e-01,3.26394e-01,5.42129e-02
8.03760e-16,1.80666e-01,3.25396e-01,5.41938e-02
8.10319e-16,1.80071e-01,3.24422e-01,5.40388e-02
8.01538e-16,1.79153e-01,3.23473e-01,5.38863e-02
8.04674e-16,1.78003e-01,3.22549e-01,5.37400e-02
8.03824e-16,1.76887e-01,3.21625e-01,5.35663e-02
8.03755e-16,1.75236e-01,3.20720e-01,5.34976e-02
8.03684e-16,1.73689e-01,3.19838e-01,5.32473e-02
8.06087e-16,1.72543e-01,3.18946e-01,5.29474e-02
8.00950e-16,1.71699e-01,3.18076e-01,5.26068e-02
7.94325e-16,1.71430e-01,3.17230e-01,5.22268e-02
8.10513e-16,1.71450e-01,3.16405e-01,5.17901e-02
7.94847e-16,1.71107e-01,3.15563e-01,5.13218e-02
8.08325e-16,1.70047e-01,3.14703e-01,5.10171e-02
8.04350e-16,1.68493e-01,3.13865e-01,5.07182e-02
8.00905e-16,1.67737e-01,3.13043e-01,5.04224e-02
8.09024e-16,1.68022e-01,3.12202e-01,5.01338e-02
7.99411e-16,1.66568e-01,3.11379e-01,4.98076e-02
8.02867e-16,1.65600e-01,3.10554e-01,4.93985e-02
8.13434e-16,1.65640e-01,3.09339e-01,4.90003e-02
7.97219e-16,1.64789e-01,3.08131e-01,4.87480e-02
8.03888e-16,1.63625e-01,3.06944e-01,4.85642e-02
8.06565e-16,1.62387e-01,3.05737e-01,4.84948e-02
8.05195e-16,1.61339e-01,3.04413e-01,4.85278e-02
7.95643e-16,1.60118e-01,3.03092e-01,4.84058e-02
8.05747e-16,1.58956e-01,3.01779e-01,4.82665e-02
8.03961e-16,1.57914e-01,3.00500e-01,4.81070e-02
8.05997e-16,1.57559e-01,2.99254e-01,4.79151e-02
8.10571e-16,1.57290e-01,2.98009e-01,4.76873e-02
8.01638e-16,1.56987e-01,2.96780e-01,4.74307e-02
8.02580e-16,1.56412e-01,2.95551e-01,4.71341e-02
8.08121e-16,1.56613e-01,2.94321e-01,4.67986e-02
8.11694e-16,1.57074e-01,2.93093e-01,4.65618e-02
8.08538e-16,1.56326e-01,2.91859e-01,4.61770e-02
8.09226e-16,1.55120e-01,2.90652e-01,4.56738e-02
8.19624e-16,1.54964e-01,2.89425e-01,4.51739e-02
8.10147e-16,1.54952e-01,2.88179e-01,4.47281e-02
7.90553e-16,1.54311e-01,2.86929e-01,4.42896e-02
8.13145e-16,1.54062e-01,2.85697e-01,4.38715e-02
7.85418e-16,1.54104e-01,2.84475e-01,4.36099e-02
8.20131e-16,1.53491e-01,2.83230e-01,4.34810e-02
8.04668e-16,1.52160e-01,2.82133e-01,4.33485e-02
8.02237e-16,1.50582e-01,2.81151e-01,4.32199e-02
8.25199e-16,1.49330e-01,2.80196e-01,4.30843e-02
8.04387e-16,1.49030e-01,2.79264e-01,4.29468e-02
7.97922e-16,1.48803e-01,2.78354e-01,4.28170e-02
8.07463e-16,1.48584e-01,2.77429e-01,4.26860e-02
8.08350e-16,1.48311e-01,2.76520e-01,4.25533e-02
8.05884e-16,1.47689e-01,2.75596e-01,4.24195e-02
7.95441e-16,1.47012e-01,2.74683e-01,4.22965e-02
8.02860e-16,1.45658e-01,2.73780e-01,4.21763e-02
8.05164e-16,1.45364e-01,2.72899e-01,4.20570e-02
8.10813e-16,1.44973e-01,2.72040e-01,4.20744e-02
8.08788e-16,1.44065e-01,2.70981e-01,4.20709e-02
8.07889e-16,1.43672e-01,2.69868e-01,4.18331e-02
8.13233e-16,1.43378e-01,2.68768e-01,4.15892e-02
8.07420e-16,1.42532e-01,2.67687e-01,4.13969e-02
7.96618e-16,1.41437e-01,2.66628e-01,4.13084e-02
7.95615e-16,1.40723e-01,2.65578e-01,4.12037e-02
8.06267e-16,1.39740e-01,2.64542e-01,4.10842e-02
8.17056e-16,1.38794e-01,2.63519e-01,4.09591e-02
7.94331e-16,1.37795e-01,2.62469e-01,4.07555e-02
7.94638e-16,1.36748e-01,2.61391e-01,4.04850e-02
8.10440e-16,1.35678e-01,2.60283e-01,4.02636e-02
7.99231e-16,1.34583e-01,2.59188e-01,4.00952e-02
7.97692e-16,1.33931e-01,2.58117e-01,3.99801e-02
8.00754e-16,1.32808e-01,2.57069e-01,3.98853e-02
8.06608e-16,1.32103e-01,2.56032e-01,3.97406e-02
7.97087e-16,1.31527e-01,2.55000e-01,3.96231e-02
8.07114e-16,1.31043e-01,2.53975e-01,3.96415e-02
7.99230e-16,1.30201e-01,2.52922e-01,3.94761e-02
8.09574e-16,1.29341e-01,2.51875e-01,3.92235e-02
8.04738e-16,1.29090e-01,2.50843e-01,3.89735e-02
8.06755e-16,1.28706e-01,2.49821e-01,3.87261e-02
8.00109e-16,1.28512e-01,2.48822e-01,3.84835e-02
8.05221e-16,1.28446e-01,2.47920e-01,3.82497e-02
8.11971e-16,1.27948e-01,2.47058e-01,3.80265e-02
8.01352e-16,1.28122e-01,2.46218e-01,3.78176e-02
8.03362e-16,1.28040e-01,2.45375e-01,3.76112e-02
7.96610e-16,1.28002e-01,2.44543e-01,3.73992e-02
8.06121e-16,1.27982e-01,2.43719e-01,3.71878e-02
8.02437e-16,1.27951e-01,2.42879e-01,3.69766e-02
8.07661e-16,1.27255e-01,2.42046e-01,3.67611e-02
7.94530e-16,1.27176e-01,2.41219e-01,3.65656e-02
8.05254e-16,1.27290e-01,2.40403e-01,3.66193e-02
7.91404e-16,1.27175e-01,2.39609e-01,3.65872e-02
8.02964e-16,1.26880e-01,2.38802e-01,3.65461e-02
8.04154e-16,1.26408e-01,2.38013e-01,3.65087e-02
7.92455e-16,1.25484e-01,2.37246e-01,3.64718e-02
7.88521e-16,1.24279e-01,2.36493e-01,3.64274e-02
8.01747e-16,1.23336e-01,2.35744e-01,3.63625e-02
8.10128e-16,1.23498e-01,2.34945e-01,3.62135e-02
8.13656e-16,1.23603e-01,2.34050e-01,3.60607e-02
8.04681e-16,1.22783e-01,2.33166e-01,3.59096e-02
7.99869e-16,1.22099e-01,2.32267e-01,3.57540e-02
8.07886e-16,1.22083e-01,2.31377e-01,3.55912e-02
7.98045e-16,1.21988e-01,2.30498e-01,3.53886e-02
7.98741e-16,1.21384e-01,2.29633e-01,3.50431e-02
8.00467e-16,1.20623e-01,2.28772e-01,3.46707e-02
8.04197e-16,1.19601e-01,2.27896e-01,3.42867e-02
8.05032e-16,1.18436e-01,2.27025e-01,3.39023e-02
8.12227e-16,1.17289e-01,2.26160e-01,3.35276e-02
7.97937e-16,1.16174e-01,2.25294e-01,3.31676e-02
7.98918e-16,1.15424e-01,2.24439e-01,3.28325e-02
8.08999e-16,1.15099e-01,2.23587e-01,3.25732e-02
8.01047e-16,1.14704e-01,2.22731e-01,3.25638e-02
7.97558e-16,1.13892e-01,2.21869e-01,3.25283e-02
7.99680e-16,1.13123e-01,2.21018e-01,3.23506e-02
8.00747e-16,1.12557e-01,2.20188e-01,3.22981e-02
8.08483e-16,1.11729e-01,2.19351e-01,3.22617e-02
8.06619e-16,1.11107e-01,2.18532e-01,3.21396e-02
8.08617e-16,1.10246e-01,2.17719e-01,3.19936e-02
8.13015e-16,1.09589e-01,2.16894e-01,3.18335e-02
8.08969e-16,1.09583e-01,2.16079e-01,3.16625e-02
8.03096e-16,1.09405e-01,2.15285e-01,3.15693e-02
8.04378e-16,1.09163e-01,2.14504e-01,3.16047e-02
8.12993e-16,1.09034e-01,2.13727e-01,3.16505e-02
8.00752e-16,1.08679e-01,2.12959e-01,3.16964e-02
8.08650e-16,1.07831e-01,2.12184e-01,3.17384e-02
7.98583e-16,1.07214e-01,2.11415e-01,3.18128e-02
8.03520e-16,1.06517e-01,2.10648e-01,3.18742e-02
7.92743e-16,1.05997e-01,2.09882e-01,3.19669e-02
7.98016e-16,1.05416e-01,2.09180e-01,3.20794e-02
8.01878e-16,1.05023e-01,2.08501e-01,3.22063e-02
8.02546e-16,1.04954e-01,2.07816e-01,3.23478e-02
7.99685e-16,1.04968e-01,2.07131e-01,3.24811e-02
8.06328e-16,1.05039e-01,2.06449e-01,3.25472e-02
8.15099e-16,1.05183e-01,2.05779e-01,3.24935e-02
8.04933e-16,1.04915e-01,2.05111e-01,3.23389e-02
7.99176e-16,1.04876e-01,2.04439e-01,3.20272e-02
7.96229e-16,1.04559e-01,2.03764e-01,3.16573e-02
8.12404e-16,1.04042e-01,2.03098e-01,3.12794e-02
7.97167e-16,1.03894e-01,2.02421e-01,3.08885e-02
8.12233e-16,1.03586e-01,2.01751e-01,3.05007e-02
7.98307e-16,1.03307e-01,2.01077e-01,3.03323e-02
8.02129e-16,1.03063e-01,2.00414e-01,3.00950e-02
8.02062e-16,1.02853e-01,1.99768e-01,2.98237e-02
7.96183e-16,1.02207e-01,1.99137e-01,2.95507e-02
7.95640e-16,1.01547e-01,1.98524e-01,2.92765e-02
7.98626e-16,1.00945e-01,1.97914e-01,2.89968e-02
8.02946e-16,1.00634e-01,1.97285e-01,2.87217e-02
8.05290e-16,1.00591e-01,1.96654e-01,2.84612e-02
8.09701e-16,1.00406e-01,1.96038e-01,2.82142e-02
7.89807e-16,1.00048e-01,1.95438e-01,2.79768e-02
8.03815e-16,9.96432e-02,1.94855e-01,2.77629e-02
8.02228e-16,9.95128e-02,1.94258e-01,2.75760e-02
7.95785e-16,9.91760e-02,1.93654e-01,2.74194e-02
8.12870e-16,9.85698e-02,1.93038e-01,2.74011e-02
8.05227e-16,9.79078e-02,1.92408e-01,2.74103e-02
8.10184e-16,9.74346e-02,1.91783e-01,2.74428e-02
8.03592e-16,9.70274e-02,1.91172e-01,2.74370e-02
8.08368e-16,9.66870e-02,1.90578e-01,2.74991e-02
8.07255e-16,9.63867e-02,1.89995e-01,2.75630e-02
8.04587e-16,9.59307e-02,1.89397e-01,2.76248e-02
8.00850e-16,9.55594e-02,1.88813e-01,2.76379e-02
8.04610e-16,9.48554e-02,1.88236e-01,2.76376e-02
8.03416e-16,9.42334e-02,1.87640e-01,2.75508e-02
8.15958e-16,9.35803e-02,1.87043e-01,2.74487e-02
8.04751e-16,9.28032e-02,1.86455e-01,2.73394e-02
7.96683e-16,9.23527e-02,1.85864e-01,2.72152e-02
8.15794e-16,9.21155e-02,1.85289e-01,2.70734e-02
8.05274e-16,9.20206e-02,1.84720e-01,2.69156e-02
8.04817e-16,9.14422e-02,1.84129e-01,2.67426e-02
8.03328e-16,9.08408e-02,1.83506e-01,2.65564e-02
8.00150e-16,9.03105e-02,1.82896e-01,2.63661e-02
7.96939e-16,8.98036e-02,1.82296e-01,2.61719e-02
8.06827e-16,8.94358e-02,1.81685e-01,2.59803e-02
7.92285e-16,8.90040e-02,1.81085e-01,2.57937e-02
8.06246e-16,8.82004e-02,1.80498e-01,2.56144e-02
7.99482e-16,8.75651e-02,1.79917e-01,2.54495e-02
8.00470e-16,8.72944e-02,1.79343e-01,2.53629e-02
8.04524e-16,8.73708e-02,1.78784e-01,2.53071e-02
8.01713e-16,8.70427e-02,1.78239e-01,2.52733e-02
8.02183e-16,8.66557e-02,1.77696e-01,2.52676e-02
7.85687e-16,8.64071e-02,1.77161e-01,2.52931e-02
7.97506e-16,8.63498e-02,1.76640e-01,2.52944e-02
8.04071e-16,8.61793e-02,1.76132e-01,2.52138e-02
8.03624e-16,8.57140e-02,1.75622e-01,2.51450e-02
8.01264e-16,8.53982e-02,1.75114e-01,2.50950e-02
8.09622e-16,8.51258e-02,1.74610e-01,2.50616e-02
8.09927e-16,8.49831e-02,1.74105e-01,2.50374e-02
7.90106e-16,8.51917e-02,1.73614e-01,2.50198e-02
8.05263e-16,8.54366e-02,1.73132e-01,2.50057e-02
8.03264e-16,8.55867e-02,1.72661e-01,2.49544e-02
8.06470e-16,8.54493e-02,1.72200e-01,2.48930e-02
8.02276e-16,8.51048e-02,1.71725e-01,2.48395e-02
8.20131e-16,8.47131e-02,1.71263e-01,2.47932e-02
8.08620e-16,8.43133e-02,1.70833e-01,2.47537e-02
7.97130e-16,8.43075e-02,1.70391e-01,2.47187e-02
8.08896e-16,8.39747e-02,1.69960e-01,2.46826e-02
8.06964e-16,8.36930e-02,1.69527e-01,2.46423e-02
8.03058e-16,8.34354e-02,1.69119e-01,2.46019e-02
8.07576e-16,8.31543e-02,1.68712e-01,2.45607e-02
8.09459e-16,8.28535e-02,1.68310e-01,2.44558e-02
7.97297e-16,8.25176e-02,1.67908e-01,2.43216e-02
7.97099e-16,8.21238e-02,1.67516e-01,2.41699e-02
8.06648e-16,8.18654e-02,1.67124e-01,2.40077e-02
7.87481e-16,8.16179e-02,1.66739e-01,2.38438e-02
7.99508e-16,8.12583e-02,1.66364e-01,2.36708e-02
8.03789e-16,8.09849e-02,1.65997e-01,2.34107e-02
8.00081e-16,8.07339e-02,1.65629e-01,2.31000e-02
7.96667e-16,8.07948e-02,1.65270e-01,2.28060e-02
8.05882e-16,8.04398e-02,1.64918e-01,2.25362e-02
8.03536e-16,7.95819e-02,1.64522e-01,2.23198e-02
7.94836e-16,7.89022e-02,1.64093e-01,2.21647e-02
8.04881e-16,7.84201e-02,1.63657e-01,2.20259e-02
8.14743e-16,7.79494e-02,1.63212e-01,2.19077e-02
7.90552e-16,7.75542e-02,1.62766e-01,2.18104e-02
7.97337e-16,7.72090e-02,1.62326e-01,2.16892e-02
8.05885e-16,7.68479e-02,1.61897e-01,2.15835e-02
8.05665e-16,7.64341e-02,1.61475e-01,2.15257e-02
8.05514e-16,7.60259e-02,1.61062e-01,2.14971e-02
8.13074e-16,7.56879e-02,1.60646e-01,2.14953e-02
8.04161e-16,7.55322e-02,1.60230e-01,2.15076e-02
7.96101e-16,7.53248e-02,1.59825e-01,2.15311e-02
8.10921e-16,7.52953e-02,1.59430e-01,2.15380e-02
8.04843e-16,7.50986e-02,1.59046e-01,2.15692e-02
8.04621e-16,7.50398e-02,1.58667e-01,2.15970e-02
8.07455e-16,7.49338e-02,1.58287e-01,2.16228e-02
8.01976e-16,7.45489e-02,1.57908e-01,2.16388e-02
7.98587e-16,7.43391e-02,1.57535e-01,2.16485e-02
8.09586e-16,7.41411e-02,1.57164e-01,2.16478e-02
8.05492e-16,7.34650e-02,1.56790e-01,2.16445e-02
7.97157e-16,7.30442e-02,1.56395e-01,2.16337e-02
8.13405e-16,7.27124e-02,1.56009e-01,2.16120e-02
7.98378e-16,7.25731e-02,1.55630e-01,2.15780e-02
7.95584e-16,7.25625e-02,1.55261e-01,2.15255e-02
8.03860e-16,7.25463e-02,1.54896e-01,2.14542e-02
8.06808e-16,7.22168e-02,1.54540e-01,2.13685e-02
8.05254e-16,7.19347e-02,1.54197e-01,2.12674e-02
8.07085e-16,7.18717e-02,1.53862e-01,2.11509e-02
8.01443e-16,7.18680e-02,1.53529e-01,2.10147e-02
8.02541e-16,7.17348e-02,1.53199e-01,2.08582e-02
8.03471e-16,7.15509e-02,1.52882e-01,2.08040e-02
8.11559e-16,7.12859e-02,1.52552e-01,2.07661e-02
7.98502e-16,7.07761e-02,1.52223e-01,2.07307e-02
8.16128e-16,7.03918e-02,1.51900e-01,2.06958e-02
8.00634e-16,7.02622e-02,1.51583e-01,2.06618e-02
8.05941e-16,7.02962e-02,1.51267e-01,2.05666e-02
8.12255e-16,7.00655e-02,1.50952e-01,2.04661e-02
7.89680e-16,6.97284e-02,1.50643e-01,2.04151e-02
7.91516e-16,6.93604e-02,1.50342e-01,2.03700e-02
8.00712e-16,6.88845e-02,1.50039e-01,2.03296e-02
8.05970e-16,6.84122e-02,1.49720e-01,2.02969e-02
7.97977e-16,6.83606e-02,1.49397e-01,2.02052e-02
8.07933e-16,6.80116e-02,1.49069e-01,2.01075e-02
7.97129e-16,6.76792e-02,1.48746e-01,2.00051e-02
8.01252e-16,6.74424e-02,1.48431e-01,1.98971e-02
8.08907e-16,6.74309e-02,1.48123e-01,1.97802e-02
8.01967e-16,6.76620e-02,1.47823e-01,1.96547e-02
8.08468e-16,6.72599e-02,1.47526e-01,1.95222e-02
8.12783e-16,6.66131e-02,1.47236e-01,1.94512e-02
8.13663e-16,6.63161e-02,1.46927e-01,1.94087e-02
8.01542e-16,6.64319e-02,1.46602e-01,1.93752e-02
7.95152e-16,6.61863e-02,1.46276e-01,1.93495e-02
8.04484e-16,6.58120e-02,1.45942e-01,1.93294e-02
8.00760e-16,6.54564e-02,1.45611e-01,1.93158e-02
8.08455e-16,6.51911e-02,1.45284e-01,1.92196e-02
7.95760e-16,6.51538e-02,1.44958e-01,1.90217e-02
8.01170e-16,6.48229e-02,1.44630e-01,1.88202e-02
7.99748e-16,6.44970e-02,1.44305e-01,1.86183e-02
7.98339e-16,6.43581e-02,1.43982e-01,1.84192e-02
8.04621e-16,6.40922e-02,1.43660e-01,1.82269e-02
8.00581e-16,6.37962e-02,1.43334e-01,1.80718e-02
8.11781e-16,6.35804e-02,1.43015e-01,1.80132e-02
8.00880e-16,6.34687e-02,1.42704e-01,1.79572e-02
7.98018e-16,6.33356e-02,1.42401e-01,1.79211e-02
8.03582e-16,6.28424e-02,1.42103e-01,1.79169e-02
8.04447e-16,6.24398e-02,1.41806e-01,1.79130e-02
8.01331e-16,6.20946e-02,1.41517e-01,1.79097e-02
8.00702e-16,6.21443e-02,1.41233e-01,1.79094e-02
8.10030e-16,6.19126e-02,1.40949e-01,1.79123e-02
8.09609e-16,6.15897e-02,1.40656e-01,1.79117e-02
7.93098e-16,6.15751e-02,1.40364e-01,1.78594e-02
8.11151e-16,6.13226e-02,1.40077e-01,1.78129e-02
8.03015e-16,6.11284e-02,1.39790e-01,1.77723e-02
8.10485e-16,6.09136e-02,1.39497e-01,1.77370e-02
8.09550e-16,6.05711e-02,1.39206e-01,1.77588e-02
7.99698e-16,6.02276e-02,1.38920e-01,1.77974e-02
8.13893e-16,5.98936e-02,1.38640e-01,1.78377e-02
7.97898e-16,5.95732e-02,1.38344e-01,1.78763e-02
8.08319e-16,5.92707e-02,1.38011e-01,1.79120e-02
7.99670e-16,5.88606e-02,1.37658e-01,1.79435e-02
7.99331e-16,5.84782e-02,1.37299e-01,1.79087e-02
8.15884e-16,5.81444e-02,1.36939e-01,1.78969e-02
7.99025e-16,5.79596e-02,1.36566e-01,1.78802e-02
8.11380e-16,5.78243e-02,1.36197e-01,1.78554e-02
8.03466e-16,5.78152e-02,1.35824e-01,1.78231e-02
8.03864e-16,5.78256e-02,1.35455e-01,1.77839e-02
8.11270e-16,5.78377e-02,1.35068e-01,1.77351e-02
8.03374e-16,5.78346e-02,1.34683e-01,1.76786e-02
7.90058e-16,5.75599e-02,1.34302e-01,1.76122e-02
7.98096e-16,5.75039e-02,1.33925e-01,1.75407e-02
8.02909e-16,5.74310e-02,1.33552e-01,1.74557e-02
8.16203e-16,5.73544e-02,1.33186e-01,1.73418e-02
8.02195e-16,5.70522e-02,1.32826e-01,1.72433e-02
8.04101e-16,5.68234e-02,1.32474e-01,1.71565e-02
8.12203e-16,5.67766e-02,1.32124e-01,1.70858e-02
8.02863e-16,5.67134e-02,1.31768e-01,1.69808e-02
8.12131e-16,5.66403e-02,1.31421e-01,1.68747e-02
8.06227e-16,5.65558e-02,1.31081e-01,1.67716e-02
7.98885e-16,5.64549e-02,1.30744e-01,1.66709e-02
8.05619e-16,5.63134e-02,1.30402e-01,1.65388e-02
7.99535e-16,5.60786e-02,1.30047e-01,1.63700e-02
8.12742e-16,5.58828e-02,1.29697e-01,1.61947e-02
7.99262e-16,5.56989e-02,1.29356e-01,1.60350e-02
8.02107e-16,5.53557e-02,1.29021e-01,1.58978e-02
8.05808e-16,5.50724e-02,1.28694e-01,1.57843e-02
8.11710e-16,5.48221e-02,1.28374e-01,1.57167e-02
8.11403e-16,5.45477e-02,1.28052e-01,1.57119e-02
7.97701e-16,5.42995e-02,1.27730e-01,1.57258e-02
7.89583e-16,5.40833e-02,1.27416e-01,1.57430e-02
8.06000e-16,5.39728e-02,1.27107e-01,1.56704e-02
7.95724e-16,5.37758e-02,1.26803e-01,1.55948e-02
8.05861e-16,5.35377e-02,1.26507e-01,1.55194e-02
8.11903e-16,5.34409e-02,1.26217e-01,1.54690e-02
8.08408e-16,5.34293e-02,1.25929e-01,1.54757e-02
8.10334e-16,5.34177e-02,1.25638e-01,1.55039e-02
7.98441e-16,5.34002e-02,1.25348e-01,1.54297e-02
7.97945e-16,5.33672e-02,1.25052e-01,1.53602e-02
7.94382e-16,5.32732e-02,1.24763e-01,1.52953e-02
7.95827e-16,5.30708e-02,1.24478e-01,1.52339e-02
7.96730e-16,5.28002e-02,1.24196e-01,1.51758e-02
7.94191e-16,5.25399e-02,1.23910e-01,1.51225e-02
7.92512e-16,5.22879e-02,1.23616e-01,1.51028e-02
8.07101e-16,5.20443e-02,1.23327e-01,1.51050e-02
8.06573e-16,5.18050e-02,1.23036e-01,1.51060e-02
7.99136e-16,5.15703e-02,1.22737e-01,1.51067e-02
7.99536e-16,5.12976e-02,1.22435e-01,1.51044e-02
8.03010e-16,5.09951e-02,1.22133e-01,1.50958e-02
7.87126e-16,5.07147e-02,1.21838e-01,1.50792e-02
8.00113e-16,5.04742e-02,1.21549e-01,1.50557e-02
7.99591e-16,5.02793e-02,1.21263e-01,1.50255e-02
7.95572e-16,5.01162e-02,1.20980e-01,1.49892e-02
8.11961e-16,4.99493e-02,1.20702e-01,1.49485e-02
8.08301e-16,4.97791e-02,1.20427e-01,1.49064e-02
7.95356e-16,4.95777e-02,1.20156e-01,1.48048e-02
8.11184e-16,4.92992e-02,1.19889e-01,1.46963e-02
7.97755e-16,4.92235e-02,1.19612e-01,1.46234e-02
7.96156e-16,4.90504e-02,1.19340e-01,1.45758e-02
7.92251e-16,4.87507e-02,1.19074e-01,1.45139e-02
7.93803e-16,4.86366e-02,1.18814e-01,1.44559e-02
8.02164e-16,4.84701e-02,1.18558e-01,1.44074e-02
8.06053e-16,4.83409e-02,1.18305e-01,1.43688e-02
7.95131e-16,4.82746e-02,1.18037e-01,1.43401e-02
8.08053e-16,4.81220e-02,1.17794e-01,1.43215e-02
8.12453e-16,4.78664e-02,1.17570e-01,1.43136e-02
7.99966e-16,4.76199e-02,1.17346e-01,1.43143e-02
7.99701e-16,4.75434e-02,1.17121e-01,1.43221e-02
7.87014e-16,4.74916e-02,1.16901e-01,1.43360e-02
7.98981e-16,4.74462e-02,1.16687e-01,1.43419e-02
7.96282e-16,4.73593e-02,1.16476e-01,1.43392e-02
8.03493e-16,4.72827e-02,1.16270e-01,1.43365e-02
7.96615e-16,4.71844e-02,1.16067e-01,1.43333e-02
7.94177e-16,4.70716e-02,1.15869e-01,1.43284e-02
7.95761e-16,4.69202e-02,1.15673e-01,1.43208e-02
8.05362e-16,4.66971e-02,1.15478e-01,1.43125e-02
7.99866e-16,4.64733e-02,1.15281e-01,1.43036e-02
7.94780e-16,4.62648e-02,1.15083e-01,1.42902e-02
7.97414e-16,4.61324e-02,1.14876e-01,1.42713e-02
7.99428e-16,4.60116e-02,1.14662e-01,1.42450e-02
7.94313e-16,4.59042e-02,1.14416e-01,1.42115e-02
7.95711e-16,4.58087e-02,1.14171e-01,1.41704e-02
8.02505e-16,4.57016e-02,1.13918e-01,1.41211e-02
8.07792e-16,4.55690e-02,1.13669e-01,1.40637e-02
7.99447e-16,4.54455e-02,1.13425e-01,1.39965e-02
7.99004e-16,4.54102e-02,1.13186e-01,1.39212e-02
7.93427e-16,4.54156e-02,1.12951e-01,1.38373e-02
7.90947e-16,4.52099e-02,1.12716e-01,1.37458e-02
8.02990e-16,4.50720e-02,1.12483e-01,1.36481e-02
7.84549e-16,4.49325e-02,1.12246e-01,1.35455e-02
7.94583e-16,4.47862e-02,1.12009e-01,1.34381e-02
7.85003e-16,4.46276e-02,1.11773e-01,1.33258e-02
7.93984e-16,4.44625e-02,1.11541e-01,1.31901e-02
7.93268e-16,4.42965e-02,1.11313e-01,1.30551e-02
7.90528e-16,4.41857e-02,1.11088e-01,1.29232e-02
7.96377e-16,4.40373e-02,1.10876e-01,1.27954e-02
8.02441e-16,4.38466e-02,1.10673e-01,1.26939e-02
7.89147e-16,4.36566e-02,1.10453e-01,1.26346e-02
7.96180e-16,4.35475e-02,1.10231e-01,1.25822e-02
7.94071e-16,4.34403e-02,1.09994e-01,1.25370e-02
7.86906e-16,4.32603e-02,1.09758e-01,1.24994e-02
7.78867e-16,4.30615e-02,1.09526e-01,1.24708e-02
7.90838e-16,4.28660e-02,1.09296e-01,1.24482e-02
7.73391e-16,4.27357e-02,1.09069e-01,1.24306e-02
7.91002e-16,4.26122e-02,1.08846e-01,1.24219e-02
7.97165e-16,4.25513e-02,1.08622e-01,1.24206e-02
7.87161e-16,4.24170e-02,1.08400e-01,1.24252e-02
7.91322e-16,4.22665e-02,1.08182e-01,1.24352e-02
7.86707e-16,4.21588e-02,1.07966e-01,1.24365e-02
7.88825e-16,4.20585e-02,1.07754e-01,1.24115e-02
7.85789e-16,4.19302e-02,1.07542e-01,1.23875e-02
7.80203e-16,4.17983e-02,1.07307e-01,1.23621e-02
7.91784e-16,4.17056e-02,1.07064e-01,1.23357e-02
7.69280e-16,4.15321e-02,1.06824e-01,1.23167e-02
7.68179e-16,4.14938e-02,1.06583e-01,1.23630e-02
7.72697e-16,4.14927e-02,1.06341e-01,1.24109e-02
7.92978e-16,4.13037e-02,1.06101e-01,1.24592e-02
7.87089e-16,4.11512e-02,1.05861e-01,1.25061e-02
7.84517e-16,4.10883e-02,1.05617e-01,1.25509e-02
7.73408e-16,4.09848e-02,1.05377e-01,1.25915e-02
7.82982e-16,4.08956e-02,1.05143e-01,1.26262e-02
7.75600e-16,4.08091e-02,1.04910e-01,1.26542e-02
7.73071e-16,4.07079e-02,1.04681e-01,1.26746e-02
7.67672e-16,4.05931e-02,1.04460e-01,1.26868e-02
7.77397e-16,4.04558e-02,1.04263e-01,1.26879e-02
7.63518e-16,4.03171e-02,1.04057e-01,1.26431e-02
7.67760e-16,4.01744e-02,1.03855e-01,1.25929e-02
7.74149e-16,4.00222e-02,1.03658e-01,1.25374e-02
7.89376e-16,3.99316e-02,1.03456e-01,1.24768e-02
7.67416e-16,3.98677e-02,1.03251e-01,1.24130e-02
7.79207e-16,3.97974e-02,1.03026e-01,1.23113e-02
7.72898e-16,3.96098e-02,1.02798e-01,1.21664e-02
7.53692e-16,3.93987e-02,1.02576e-01,1.20279e-02
7.64896e-16,3.92910e-02,1.02359e-01,1.18981e-02
7.68263e-16,3.91814e-02,1.02143e-01,1.17794e-02
7.56058e-16,3.90680e-02,1.01928e-01,1.16740e-02
7.63424e-16,3.89514e-02,1.01714e-01,1.15838e-02
7.68447e-16,3.88344e-02,1.01504e-01,1.15134e-02
7.56667e-16,3.87769e-02,1.01287e-01,1.14933e-02
7.67572e-16,3.87550e-02,1.01070e-01,1.15136e-02
7.54700e-16,3.87331e-02,1.00854e-01,1.15461e-02
7.67201e-16,3.86753e-02,1.00638e-01,1.15892e-02
7.53666e-16,3.85566e-02,1.00425e-01,1.15566e-02
7.41569e-16,3.84312e-02,1.00250e-01,1.14942e-02
7.47203e-16,3.83025e-02,1.00087e-01,1.14338e-02
7.48502e-16,3.81711e-02,9.99213e-02,1.13760e-02
7.61968e-16,3.79177e-02,9.97564e-02,1.13226e-02
7.60588e-16,3.75500e-02,9.95938e-02,1.12733e-02
7.58443e-16,3.71989e-02,9.94346e-02,1.12293e-02
7.63235e-16,3.68712e-02,9.92769e-02,1.11918e-02
7.35273e-16,3.67445e-02,9.91216e-02,1.11583e-02
7.40701e-16,3.67105e-02,9.89609e-02,1.11289e-02
7.45182e-16,3.66075e-02,9.87986e-02,1.11006e-02
7.38538e-16,3.65074e-02,9.86397e-02,1.10730e-02
7.32406e-16,3.64131e-02,9.84841e-02,1.10245e-02
7.41158e-16,3.63613e-02,9.83317e-02,1.09796e-02
7.42136e-16,3.63988e-02,9.81808e-02,1.09386e-02
7.44754e-16,3.64159e-02,9.80278e-02,1.09017e-02
7.32001e-16,3.63959e-02,9.78753e-02,1.08685e-02
7.39572e-16,3.62495e-02,9.77244e-02,1.08388e-02
7.28670e-16,3.61101e-02,9.75762e-02,1.08128e-02
7.27184e-16,3.59795e-02,9.74300e-02,1.07916e-02
7.20613e-16,3.59392e-02,9.72855e-02,1.07736e-02
7.28340e-16,3.60334e-02,9.71439e-02,1.07591e-02
7.26603e-16,3.60799e-02,9.70051e-02,1.07475e-02
7.23975e-16,3.59693e-02,9.68692e-02,1.07377e-02
7.20167e-16,3.58384e-02,9.67361e-02,1.07287e-02
7.07127e-16,3.57833e-02,9.65799e-02,1.07198e-02
7.13441e-16,3.57283e-02,9.64147e-02,1.07102e-02
7.13507e-16,3.56625e-02,9.62503e-02,1.06996e-02
7.05418e-16,3.55411e-02,9.60881e-02,1.06878e-02
7.04774e-16,3.54285e-02,9.59291e-02,1.06742e-02
7.00268e-16,3.52952e-02,9.57733e-02,1.06597e-02
7.04926e-16,3.50484e-02,9.56206e-02,1.06486e-02
6.99237e-16,3.48535e-02,9.54708e-02,1.06353e-02
7.11686e-16,3.48931e-02,9.53241e-02,1.06200e-02
7.07212e-16,3.48755e-02,9.51802e-02,1.06034e-02
7.04302e-16,3.47827e-02,9.50392e-02,1.05757e-02
7.11997e-16,3.45569e-02,9.49010e-02,1.05321e-02
7.07473e-16,3.43286e-02,9.47654e-02,1.04880e-02
7.13131e-16,3.41120e-02,9.46288e-02,1.04444e-02
7.01980e-16,3.39845e-02,9.44916e-02,1.04009e-02
6.94362e-16,3.38475e-02,9.43569e-02,1.03581e-02
6.86855e-16,3.36532e-02,9.42207e-02,1.03298e-02
6.93965e-16,3.35096e-02,9.40770e-02,1.03050e-02
6.88847e-16,3.33998e-02,9.39355e-02,1.02845e-02
7.05414e-16,3.32978e-02,9.37968e-02,1.02681e-02
6.96713e-16,3.31904e-02,9.36610e-02,1.02551e-02
6.92380e-16,3.31139e-02,9.35280e-02,1.02453e-02
6.92140e-16,3.30697e-02,9.33977e-02,1.02392e-02
6.93933e-16,3.30336e-02,9.32684e-02,1.02358e-02
6.87809e-16,3.29576e-02,9.31397e-02,1.02340e-02
6.86350e-16,3.28078e-02,9.30085e-02,1.02331e-02
6.88704e-16,3.26679e-02,9.28699e-02,1.02324e-02
6.84360e-16,3.25351e-02,9.27340e-02,1.02319e-02
6.79584e-16,3.24055e-02,9.25975e-02,1.02296e-02
6.81122e-16,3.22853e-02,9.24550e-02,1.02247e-02
6.88245e-16,3.21751e-02,9.23153e-02,1.02175e-02
6.89812e-16,3.20857e-02,9.21785e-02,1.02073e-02
6.82316e-16,3.20203e-02,9.20444e-02,1.01940e-02
6.84802e-16,3.19589e-02,9.19127e-02,1.01785e-02
6.75202e-16,3.19006e-02,9.17832e-02,1.01598e-02
6.81376e-16,3.18454e-02,9.16556e-02,1.01340e-02
6.81816e-16,3.17949e-02,9.15162e-02,1.01043e-02
6.77859e-16,3.17231e-02,9.13732e-02,1.00733e-02
6.77555e-16,3.16846e-02,9.12330e-02,1.00404e-02
6.80463e-16,3.16631e-02,9.10956e-02,1.00041e-02
6.79520e-16,3.16216e-02,9.09492e-02,9.96473e-03
6.79062e-16,3.15794e-02,9.07958e-02,9.92287e-03
6.79471e-16,3.15345e-02,9.06452e-02,9.87951e-03
6.88205e-16,3.14852e-02,9.04959e-02,9.83510e-03
6.82291e-16,3.14310e-02,9.03494e-02,9.78990e-03
6.81628e-16,3.13570e-02,9.02055e-02,9.73999e-03
6.84990e-16,3.12058e-02,9.00620e-02,9.68454e-03
6.79841e-16,3.10655e-02,8.99151e-02,9.62980e-03
6.81873e-16,3.09281e-02,8.97615e-02,9.57634e-03
6.83718e-16,3.07687e-02,8.96107e-02,9.52472e-03
6.72456e-16,3.05948e-02,8.94629e-02,9.47556e-03
6.80412e-16,3.04415e-02,8.93182e-02,9.43001e-03
6.76013e-16,3.03783e-02,8.91765e-02,9.38864e-03
6.75460e-16,3.03019e-02,8.90376e-02,9.35082e-03
6.76215e-16,3.02112e-02,8.89016e-02,9.31686e-03
6.70132e-16,3.01088e-02,8.87682e-02,9.28701e-03
6.87759e-16,3.00146e-02,8.86373e-02,9.25997e-03
6.71014e-16,2.99185e-02,8.85071e-02,9.23530e-03
6.83841e-16,2.98407e-02,8.83792e-02,9.21525e-03
6.75943e-16,2.97795e-02,8.82539e-02,9.19967e-03
6.79352e-16,2.97654e-02,8.81311e-02,9.18845e-03
6.65554e-16,2.97236e-02,8.80107e-02,9.18138e-03
6.73402e-16,2.96233e-02,8.78893e-02,9.17815e-03
6.71234e-16,2.94870e-02,8.77624e-02,9.17859e-03
6.71854e-16,2.93184e-02,8.76352e-02,9.18142e-03
6.71656e-16,2.91823e-02,8.75087e-02,9.18663e-03
6.74085e-16,2.90975e-02,8.73840e-02,9.18346e-03
6.71213e-16,2.91657e-02,8.72643e-02,9.16020e-03
6.70575e-16,2.92314e-02,8.71579e-02,9.13500e-03
6.86441e-16,2.92076e-02,8.70230e-02,9.10616e-03
6.69446e-16,2.91903e-02,8.68818e-02,9.07616e-03
6.81799e-16,2.91804e-02,8.67419e-02,9.04517e-03
6.89044e-16,2.91762e-02,8.66048e-02,9.01289e-03
6.73570e-16,2.91751e-02,8.64704e-02,8.97962e-03
6.70427e-16,2.90872e-02,8.63340e-02,8.94594e-03
6.86206e-16,2.89821e-02,8.61901e-02,8.91269e-03
6.77764e-16,2.88896e-02,8.60477e-02,8.87990e-03
6.71325e-16,2.87894e-02,8.58999e-02,8.84853e-03
6.81566e-16,2.86335e-02,8.57547e-02,8.81861e-03
6.69577e-16,2.84867e-02,8.56117e-02,8.79038e-03
6.71173e-16,2.83497e-02,8.54715e-02,8.76425e-03
6.83213e-16,2.82243e-02,8.53341e-02,8.74059e-03
6.75239e-16,2.81115e-02,8.51994e-02,8.71973e-03
6.80120e-16,2.80107e-02,8.50672e-02,8.70245e-03
6.72961e-16,2.79221e-02,8.49373e-02,8.68899e-03
6.84798e-16,2.78606e-02,8.48091e-02,8.67878e-03
6.73923e-16,2.77353e-02,8.46828e-02,8.67176e-03
6.67252e-16,2.75990e-02,8.45579e-02,8.66787e-03
6.70735e-16,2.74621e-02,8.44315e-02,8.66686e-03
6.71104e-16,2.73565e-02,8.43062e-02,8.66861e-03
6.75659e-16,2.72491e-02,8.41821e-02,8.67264e-03
6.73845e-16,2.71505e-02,8.40591e-02,8.67863e-03
6.74838e-16,2.70686e-02,8.39386e-02,8.68576e-03
6.80867e-16,2.70101e-02,8.38205e-02,8.69318e-03
6.75681e-16,2.69658e-02,8.36966e-02,8.70136e-03
6.76169e-16,2.69331e-02,8.35733e-02,8.71047e-03
6.77355e-16,2.69104e-02,8.34524e-02,8.72635e-03
6.78133e-16,2.68952e-02,8.33339e-02,8.73676e-03
6.66595e-16,2.68887e-02,8.32178e-02,8.74086e-03
6.71762e-16,2.68912e-02,8.31022e-02,8.72396e-03
6.75708e-16,2.68988e-02,8.29747e-02,8.69059e-03
6.71727e-16,2.69063e-02,8.28497e-02,8.65523e-03
6.75441e-16,2.69135e-02,8.27269e-02,8.62251e-03
6.73188e-16,2.69212e-02,8.26051e-02,8.59299e-03
6.70229e-16,2.69274e-02,8.24830e-02,8.56636e-03
6.71483e-16,2.68699e-02,8.23628e-02,8.54193e-03
6.68736e-16,2.67954e-02,8.22447e-02,8.51978e-03
6.72167e-16,2.67204e-02,8.21289e-02,8.50053e-03
6.76190e-16,2.66416e-02,8.20153e-02,8.47782e-03
6.74811e-16,2.65634e-02,8.19037e-02,8.44559e-03
6.71715e-16,2.64871e-02,8.17942e-02,8.41169e-03
6.67736e-16,2.64669e-02,8.16864e-02,8.37661e-03
6.76669e-16,2.64371e-02,8.15759e-02,8.34048e-03
6.71850e-16,2.64155e-02,8.14636e-02,8.30383e-03
6.71568e-16,2.64082e-02,8.13528e-02,8.26796e-03
6.63800e-16,2.63973e-02,8.12396e-02,8.23439e-03
6.60010e-16,2.63705e-02,8.11194e-02,8.20158e-03
6.70814e-16,2.63387e-02,8.10009e-02,8.16455e-03
6.75030e-16,2.63033e-02,8.08762e-02,8.08097e-03
6.73803e-16,2.62436e-02,8.07489e-02,8.00270e-03
6.70492e-16,2.61383e-02,8.06241e-02,7.93098e-03
6.73801e-16,2.60346e-02,8.05019e-02,7.86693e-03
6.68473e-16,2.59317e-02,8.03820e-02,7.82645e-03
6.74295e-16,2.58276e-02,8.02600e-02,7.79552e-03
6.75693e-16,2.57254e-02,8.01397e-02,7.78149e-03
6.66483e-16,2.56245e-02,8.00204e-02,7.78532e-03
6.70573e-16,2.54704e-02,7.99016e-02,7.78847e-03
6.73240e-16,2.53403e-02,7.97847e-02,7.79053e-03
6.75012e-16,2.51988e-02,7.96692e-02,7.79137e-03
6.77627e-16,2.50987e-02,7.95556e-02,7.79106e-03
6.74031e-16,2.50378e-02,7.94435e-02,7.78940e-03
6.72930e-16,2.49682e-02,7.93273e-02,7.77574e-03
6.78030e-16,2.48495e-02,7.92129e-02,7.70757e-03
6.67800e-16,2.47449e-02,7.91142e-02,7.63345e-03
6.61847e-16,2.46548e-02,7.90175e-02,7.60439e-03
6.73236e-16,2.45786e-02,7.89225e-02,7.58122e-03
6.61569e-16,2.44537e-02,7.88280e-02,7.56109e-03
6.64710e-16,2.43762e-02,7.87346e-02,7.54398e-03
6.59029e-16,2.43058e-02,7.86356e-02,7.52970e-03
6.80302e-16,2.42335e-02,7.85385e-02,7.51756e-03
6.74883e-16,2.41593e-02,7.84416e-02,7.51878e-03
6.77261e-16,2.40818e-02,7.83417e-02,7.53990e-03
6.82241e-16,2.40577e-02,7.82433e-02,7.55954e-03
6.73045e-16,2.40372e-02,7.81458e-02,7.57714e-03
6.67536e-16,2.40039e-02,7.80424e-02,7.59221e-03
6.70534e-16,2.39570e-02,7.79266e-02,7.60454e-03
6.74242e-16,2.38975e-02,7.78131e-02,7.61412e-03
6.69588e-16,2.38355e-02,7.77018e-02,7.62109e-03
6.71050e-16,2.37881e-02,7.75914e-02,7.62481e-03
6.63394e-16,2.37332e-02,7.74828e-02,7.62524e-03
6.72117e-16,2.36694e-02,7.73732e-02,7.62244e-03
6.77769e-16,2.36045e-02,7.72643e-02,7.61678e-03
6.65663e-16,2.35897e-02,7.71567e-02,7.60916e-03
6.72755e-16,2.35787e-02,7.70502e-02,7.60019e-03
6.67949e-16,2.35606e-02,7.69451e-02,7.58923e-03
6.73119e-16,2.35369e-02,7.68395e-02,7.57495e-03
6.70016e-16,2.35188e-02,7.67347e-02,7.55316e-03
6.75782e-16,2.35083e-02,7.66319e-02,7.53332e-03
6.75849e-16,2.35058e-02,7.65308e-02,7.51551e-03
6.71123e-16,2.35101e-02,7.64309e-02,7.49867e-03
6.74682e-16,2.34903e-02,7.63328e-02,7.48391e-03
6.69778e-16,2.34648e-02,7.62366e-02,7.47157e-03
6.81620e-16,2.34322e-02,7.61396e-02,7.46145e-03
6.70846e-16,2.33915e-02,7.60443e-02,7.45346e-03
6.70529e-16,2.33445e-02,7.59508e-02,7.44747e-03
6.74541e-16,2.32923e-02,7.58591e-02,7.44337e-03
6.70654e-16,2.32352e-02,7.57692e-02,7.44135e-03
6.76202e-16,2.31737e-02,7.56607e-02,7.44079e-03
6.76347e-16,2.31077e-02,7.55406e-02,7.44149e-03
6.77244e-16,2.30863e-02,7.54349e-02,7.44323e-03
6.66405e-16,2.30557e-02,7.53517e-02,7.41978e-03
6.69296e-16,2.30198e-02,7.52699e-02,7.37703e-03
6.72432e-16,2.29799e-02,7.51878e-02,7.31999e-03
6.72354e-16,2.29356e-02,7.51032e-02,7.26960e-03
6.66291e-16,2.28941e-02,7.50202e-02,7.22716e-03
6.74276e-16,2.28252e-02,7.49371e-02,7.19280e-03
6.76782e-16,2.27478e-02,7.48542e-02,7.16652e-03
6.71570e-16,2.26692e-02,7.47729e-02,7.14376e-03
6.67394e-16,2.25899e-02,7.46930e-02,7.10003e-03
6.70386e-16,2.25110e-02,7.46146e-02,7.06000e-03
6.71610e-16,2.24348e-02,7.45366e-02,7.02376e-03
6.64960e-16,2.23555e-02,7.44207e-02,6.99148e-03
6.65610e-16,2.22664e-02,7.43032e-02,6.96321e-03
6.81549e-16,2.21844e-02,7.41813e-02,6.93923e-03
6.75724e-16,2.21098e-02,7.40591e-02,6.91953e-03
6.74343e-16,2.20301e-02,7.39314e-02,6.90276e-03
6.74351e-16,2.19413e-02,7.38062e-02,6.90288e-03
6.72417e-16,2.18551e-02,7.36836e-02,6.90272e-03
6.66127e-16,2.17729e-02,7.35863e-02,6.90105e-03
6.74137e-16,2.17160e-02,7.34915e-02,6.87346e-03
6.69929e-16,2.17005e-02,7.33983e-02,6.80752e-03
6.71673e-16,2.16833e-02,7.33068e-02,6.74745e-03
6.69058e-16,2.16606e-02,7.32163e-02,6.69751e-03
6.74504e-16,2.16441e-02,7.31274e-02,6.65100e-03
6.70384e-16,2.16312e-02,7.30395e-02,6.60842e-03
6.71000e-16,2.16199e-02,7.29532e-02,6.57048e-03
6.69609e-16,2.16107e-02,7.28686e-02,6.53748e-03
6.78765e-16,2.16014e-02,7.27855e-02,6.50964e-03
6.73464e-16,2.15891e-02,7.27033e-02,6.49967e-03
6.75531e-16,2.15722e-02,7.26220e-02,6.51153e-03
6.71829e-16,2.14759e-02,7.25387e-02,6.52487e-03
6.76174e-16,2.13744e-02,7.24551e-02,6.53998e-03
6.69900e-16,2.12704e-02,7.23731e-02,6.56375e-03
6.78454e-16,2.11661e-02,7.22862e-02,6.58814e-03
6.67795e-16,2.10634e-02,7.21909e-02,6.61154e-03
6.72045e-16,2.09637e-02,7.20963e-02,6.63268e-03
6.66916e-16,2.08684e-02,7.20027e-02,6.65095e-03
6.67614e-16,2.07794e-02,7.19055e-02,6.66599e-03
6.71157e-16,2.07386e-02,7.17999e-02,6.64649e-03
6.68326e-16,2.07148e-02,7.16961e-02,6.62032e-03
6.64939e-16,2.06900e-02,7.15930e-02,6.59207e-03
6.69112e-16,2.06959e-02,7.14915e-02,6.56186e-03
6.67508e-16,2.06957e-02,7.13915e-02,6.55535e-03
6.70739e-16,2.06871e-02,7.12932e-02,6.56932e-03
6.56792e-16,2.06534e-02,7.11965e-02,6.58505e-03
6.68999e-16,2.05589e-02,7.10960e-02,6.60202e-03
6.71186e-16,2.04546e-02,7.09925e-02,6.61975e-03
6.70763e-16,2.03453e-02,7.08899e-02,6.63772e-03
6.77749e-16,2.02962e-02,7.07853e-02,6.65558e-03
6.71283e-16,2.02971e-02,7.06804e-02,6.67340e-03
6.68294e-16,2.03039e-02,7.05762e-02,6.69041e-03
6.72242e-16,2.03150e-02,7.04725e-02,6.70673e-03
6.65929e-16,2.03279e-02,7.03706e-02,6.72163e-03
6.66050e-16,2.03404e-02,7.02642e-02,6.73496e-03
6.63031e-16,2.03307e-02,7.01600e-02,6.74651e-03
6.66065e-16,2.03018e-02,7.00620e-02,6.75627e-03
6.64477e-16,2.02737e-02,6.99642e-02,6.76378e-03
6.69186e-16,2.02460e-02,6.98659e-02,6.76854e-03
6.59541e-16,2.02165e-02,6.97694e-02,6.76169e-03
6.75492e-16,2.01547e-02,6.96748e-02,6.72373e-03
6.73751e-16,2.00935e-02,6.95640e-02,6.67297e-03
6.67418e-16,2.00330e-02,6.94525e-02,6.62328e-03
6.64109e-16,1.99730e-02,6.93431e-02,6.57584e-03
6.66901e-16,1.99145e-02,6.92358e-02,6.52976e-03
6.66634e-16,1.98579e-02,6.91281e-02,6.48486e-03
6.70719e-16,1.98153e-02,6.90210e-02,6.44218e-03
6.68501e-16,1.97917e-02,6.89158e-02,6.40275e-03
6.70239e-16,1.97491e-02,6.88126e-02,6.36620e-03
6.72881e-16,1.97051e-02,6.87115e-02,6.33244e-03
6.68204e-16,1.96381e-02,6.86087e-02,6.30079e-03
6.64558e-16,1.95722e-02,6.84990e-02,6.27203e-03
6.61947e-16,1.95067e-02,6.83913e-02,6.24647e-03
6.62149e-16,1.94578e-02,6.82724e-02,6.22455e-03
6.57182e-16,1.94147e-02,6.81489e-02,6.20547e-03
6.51339e-16,1.93676e-02,6.80277e-02,6.18901e-03
6.55924e-16,1.93062e-02,6.79080e-02,6.17588e-03
6.68865e-16,1.92540e-02,6.77905e-02,6.16520e-03
6.65119e-16,1.92114e-02,6.76752e-02,6.15664e-03
6.64259e-16,1.91784e-02,6.75619e-02,6.13110e-03
6.66794e-16,1.91548e-02,6.74505e-02,6.10289e-03
6.66209e-16,1.91399e-02,6.73412e-02,6.07639e-03
6.68338e-16,1.91336e-02,6.72339e-02,6.05128e-03
6.65509e-16,1.91335e-02,6.71286e-02,6.02763e-03
6.66329e-16,1.91378e-02,6.70253e-02,6.00605e-03
6.66126e-16,1.91424e-02,6.69239e-02,5.98656e-03
6.65409e-16,1.91250e-02,6.68166e-02,5.96943e-03
6.74491e-16,1.90986e-02,6.67122e-02,5.95253e-03
6.71589e-16,1.90535e-02,6.66173e-02,5.91703e-03
6.68056e-16,1.90064e-02,6.65233e-02,5.88576e-03
6.64524e-16,1.89594e-02,6.64295e-02,5.85763e-03
6.70027e-16,1.89137e-02,6.63365e-02,5.83262e-03
6.65715e-16,1.88682e-02,6.62428e-02,5.81129e-03
6.59444e-16,1.88087e-02,6.61506e-02,5.79376e-03
6.66879e-16,1.87501e-02,6.60588e-02,5.77950e-03
6.67205e-16,1.87189e-02,6.59675e-02,5.76852e-03
6.59403e-16,1.86662e-02,6.58778e-02,5.76122e-03
6.73113e-16,1.86097e-02,6.57880e-02,5.75684e-03
6.78385e-16,1.85556e-02,6.56992e-02,5.75143e-03
6.68967e-16,1.84824e-02,6.56098e-02,5.74815e-03
6.64337e-16,1.84351e-02,6.55395e-02,5.74598e-03
6.69071e-16,1.83913e-02,6.54703e-02,5.74600e-03
6.63347e-16,1.83527e-02,6.54017e-02,5.74826e-03
6.63769e-16,1.83174e-02,6.53339e-02,5.75247e-03
6.65791e-16,1.82855e-02,6.52606e-02,5.75833e-03
6.66631e-16,1.82582e-02,6.51887e-02,5.76541e-03
6.69712e-16,1.82097e-02,6.51173e-02,5.77351e-03
6.61673e-16,1.81592e-02,6.50456e-02,5.78230e-03
6.66504e-16,1.81092e-02,6.49753e-02,5.79134e-03
6.65744e-16,1.80600e-02,6.49064e-02,5.80036e-03
6.60100e-16,1.80121e-02,6.48388e-02,5.80913e-03
6.59114e-16,1.79658e-02,6.47722e-02,5.81745e-03
6.58917e-16,1.79094e-02,6.47069e-02,5.82518e-03
6.65768e-16,1.78643e-02,6.46427e-02,5.83206e-03
6.74156e-16,1.78355e-02,6.45798e-02,5.83784e-03
6.67714e-16,1.78012e-02,6.45180e-02,5.84243e-03
6.69617e-16,1.77618e-02,6.44573e-02,5.84577e-03
6.63284e-16,1.77163e-02,6.43977e-02,5.84792e-03
6.73306e-16,1.76652e-02,6.43392e-02,5.84882e-03
6.58724e-16,1.76226e-02,6.42793e-02,5.84851e-03
6.57601e-16,1.75885e-02,6.42186e-02,5.84701e-03
6.73621e-16,1.75545e-02,6.41564e-02,5.84505e-03
6.69740e-16,1.75215e-02,6.40942e-02,5.84336e-03
6.71291e-16,1.74690e-02,6.40332e-02,5.82896e-03
6.63345e-16,1.73851e-02,6.39734e-02,5.81418e-03
6.60169e-16,1.73122e-02,6.39142e-02,5.79975e-03
6.64505e-16,1.72406e-02,6.38555e-02,5.78582e-03
6.64164e-16,1.71731e-02,6.37970e-02,5.76260e-03
6.52174e-16,1.71358e-02,6.37392e-02,5.74071e-03
6.66172e-16,1.71159e-02,6.36824e-02,5.72226e-03
6.64249e-16,1.70926e-02,6.36266e-02,5.70719e-03
6.59414e-16,1.70663e-02,6.35703e-02,5.69543e-03
6.65772e-16,1.70373e-02,6.35095e-02,5.68681e-03
6.61640e-16,1.70055e-02,6.34493e-02,5.66964e-03
6.65051e-16,1.69716e-02,6.33900e-02,5.65175e-03
6.54229e-16,1.69355e-02,6.33318e-02,5.63353e-03
6.61128e-16,1.69071e-02,6.32736e-02,5.61466e-03
6.67372e-16,1.68903e-02,6.32159e-02,5.59509e-03
6.67097e-16,1.68693e-02,6.31588e-02,5.57496e-03
6.64997e-16,1.68540e-02,6.31022e-02,5.55399e-03
6.61406e-16,1.68414e-02,6.30466e-02,5.53230e-03
6.70429e-16,1.68408e-02,6.29916e-02,5.50986e-03
6.70067e-16,1.68406e-02,6.29256e-02,5.48263e-03
6.66213e-16,1.68407e-02,6.28580e-02,5.45122e-03
6.57027e-16,1.68403e-02,6.27912e-02,5.42140e-03
6.69476e-16,1.68623e-02,6.27209e-02,5.39337e-03
6.62256e-16,1.68760e-02,6.26488e-02,5.36746e-03
6.72632e-16,1.68648e-02,6.25780e-02,5.34407e-03
6.68253e-16,1.68491e-02,6.25087e-02,5.32354e-03
6.84281e-16,1.68289e-02,6.24407e-02,5.30638e-03
6.77438e-16,1.68045e-02,6.23741e-02,5.28755e-03
6.67555e-16,1.67760e-02,6.23088e-02,5.26208e-03
6.68960e-16,1.67164e-02,6.22446e-02,5.23832e-03
6.64222e-16,1.66516e-02,6.21806e-02,5.21662e-03
6.76307e-16,1.65921e-02,6.21166e-02,5.19678e-03
6.69742e-16,1.65621e-02,6.20492e-02,5.17892e-03
6.61023e-16,1.65442e-02,6.19696e-02,5.16310e-03
6.69886e-16,1.65333e-02,6.18909e-02,5.14917e-03
6.68958e-16,1.65231e-02,6.18089e-02,5.13708e-03
6.78326e-16,1.65135e-02,6.17251e-02,5.12681e-03
6.65303e-16,1.65023e-02,6.16428e-02,5.11837e-03
6.66409e-16,1.64886e-02,6.15621e-02,5.11164e-03
6.68317e-16,1.64517e-02,6.14831e-02,5.10648e-03
6.74097e-16,1.64083e-02,6.14057e-02,5.10282e-03
6.62022e-16,1.63919e-02,6.13298e-02,5.10057e-03
6.64185e-16,1.63743e-02,6.12556e-02,5.09958e-03
6.63183e-16,1.63555e-02,6.11828e-02,5.09973e-03
6.63161e-16,1.63222e-02,6.11115e-02,5.10069e-03
6.60776e-16,1.62665e-02,6.10417e-02,5.10223e-03
6.75007e-16,1.62055e-02,6.09732e-02,5.10412e-03
6.65231e-16,1.61403e-02,6.09061e-02,5.10615e-03
6.71901e-16,1.60709e-02,6.08403e-02,5.10812e-03
6.72858e-16,1.59995e-02,6.07754e-02,5.10982e-03
6.75713e-16,1.59293e-02,6.07108e-02,5.11110e-03
6.70289e-16,1.58909e-02,6.06475e-02,5.11211e-03
6.66466e-16,1.58523e-02,6.05852e-02,5.11340e-03
6.69038e-16,1.58140e-02,6.05240e-02,5.11411e-03
6.58083e-16,1.57794e-02,6.04641e-02,5.11412e-03
6.55948e-16,1.57522e-02,6.04052e-02,5.11332e-03
6.71179e-16,1.57296e-02,6.03475e-02,5.11173e-03
6.59900e-16,1.57103e-02,6.02908e-02,5.10341e-03
6.65117e-16,1.56933e-02,6.02353e-02,5.08935e-03
6.71942e-16,1.56797e-02,6.01792e-02,5.07952e-03
6.63451e-16,1.56683e-02,6.01181e-02,5.07388e-03
6.67922e-16,1.56702e-02,6.00581e-02,5.07327e-03
6.66482e-16,1.56451e-02,5.99991e-02,5.07643e-03
6.76019e-16,1.55950e-02,5.99360e-02,5.07502e-03
6.75237e-16,1.55616e-02,5.98714e-02,5.06205e-03
6.62636e-16,1.55300e-02,5.98080e-02,5.05137e-03
6.66407e-16,1.55004e-02,5.97435e-02,5.04299e-03
6.67925e-16,1.54727e-02,5.96784e-02,5.03679e-03
6.68443e-16,1.54472e-02,5.96144e-02,5.02255e-03
6.60933e-16,1.54260e-02,5.95506e-02,5.00878e-03
6.59338e-16,1.54276e-02,5.94879e-02,4.99586e-03
6.70566e-16,1.54306e-02,5.94219e-02,4.97517e-03
6.68246e-16,1.54192e-02,5.93558e-02,4.93578e-03
6.73139e-16,1.53969e-02,5.92903e-02,4.89868e-03
6.59588e-16,1.53727e-02,5.92261e-02,4.86027e-03
6.69647e-16,1.53466e-02,5.91630e-02,4.82310e-03
6.67233e-16,1.53327e-02,5.91008e-02,4.78761e-03
6.63023e-16,1.53317e-02,5.90370e-02,4.75433e-03
6.71310e-16,1.53110e-02,5.89721e-02,4.72399e-03
6.66721e-16,1.52567e-02,5.89067e-02,4.69637e-03
6.65483e-16,1.52024e-02,5.88425e-02,4.67187e-03
6.67655e-16,1.51810e-02,5.87783e-02,4.65158e-03
6.73891e-16,1.51612e-02,5.87154e-02,4.63481e-03
6.70586e-16,1.51419e-02,5.86537e-02,4.62190e-03
6.63692e-16,1.51222e-02,5.85929e-02,4.61270e-03
6.66759e-16,1.51026e-02,5.85297e-02,4.60735e-03
6.65455e-16,1.50837e-02,5.84675e-02,4.60598e-03
6.65383e-16,1.50660e-02,5.84064e-02,4.60836e-03
6.63954e-16,1.50443e-02,5.83463e-02,4.61421e-03
6.63175e-16,1.50234e-02,5.82863e-02,4.62316e-03
6.65072e-16,1.50017e-02,5.82275e-02,4.63489e-03
6.66921e-16,1.49794e-02,5.81663e-02,4.64905e-03
6.64815e-16,1.49567e-02,5.81025e-02,4.66526e-03
6.70713e-16,1.49335e-02,5.80395e-02,4.68320e-03
6.61698e-16,1.49177e-02,5.79758e-02,4.70247e-03
6.69271e-16,1.49090e-02,5.79132e-02,4.72237e-03
6.66095e-16,1.49006e-02,5.78479e-02,4.74249e-03
6.67409e-16,1.48921e-02,5.77731e-02,4.73839e-03
6.72234e-16,1.48669e-02,5.76997e-02,4.72062e-03
6.67854e-16,1.48077e-02,5.76270e-02,4.70145e-03
6.62525e-16,1.47508e-02,5.75535e-02,4.68098e-03
6.70914e-16,1.46971e-02,5.74813e-02,4.65931e-03
6.65882e-16,1.46471e-02,5.74105e-02,4.63661e-03
6.63219e-16,1.46022e-02,5.73410e-02,4.61311e-03
6.61053e-16,1.45632e-02,5.72721e-02,4.58901e-03
6.67300e-16,1.45301e-02,5.72037e-02,4.56465e-03
6.71728e-16,1.45034e-02,5.71358e-02,4.54027e-03
6.75804e-16,1.44825e-02,5.70656e-02,4.51619e-03
6.70864e-16,1.44675e-02,5.69947e-02,4.49270e-03
6.76426e-16,1.44578e-02,5.69243e-02,4.47708e-03
6.62218e-16,1.44538e-02,5.68549e-02,4.47910e-03
6.59474e-16,1.44547e-02,5.67867e-02,4.47871e-03
6.67866e-16,1.44598e-02,5.67197e-02,4.47590e-03
6.64686e-16,1.44684e-02,5.66538e-02,4.47082e-03
6.66036e-16,1.44809e-02,5.65890e-02,4.46331e-03
6.59969e-16,1.44963e-02,5.65253e-02,4.45333e-03
6.61757e-16,1.44738e-02,5.64623e-02,4.44095e-03
6.58658e-16,1.44506e-02,5.63993e-02,4.42618e-03
6.67339e-16,1.44269e-02,5.63373e-02,4.40917e-03
6.56245e-16,1.44021e-02,5.62753e-02,4.39000e-03
6.65878e-16,1.43742e-02,5.62133e-02,4.36886e-03
6.71357e-16,1.43466e-02,5.61519e-02,4.34619e-03
6.74094e-16,1.43193e-02,5.60915e-02,4.33431e-03
6.71632e-16,1.42920e-02,5.60322e-02,4.33589e-03
6.77311e-16,1.42654e-02,5.59739e-02,4.33880e-03
6.73194e-16,1.42378e-02,5.59166e-02,4.34297e-03
6.76405e-16,1.42109e-02,5.58600e-02,4.34828e-03
6.73092e-16,1.41840e-02,5.58026e-02,4.35467e-03
6.80430e-16,1.41573e-02,5.57461e-02,4.36204e-03
6.71684e-16,1.41315e-02,5.56905e-02,4.37025e-03
6.62094e-16,1.41068e-02,5.56360e-02,4.34609e-03
6.73865e-16,1.40837e-02,5.55823e-02,4.31632e-03
6.73256e-16,1.40623e-02,5.55295e-02,4.28871e-03
6.72950e-16,1.40421e-02,5.54767e-02,4.26378e-03
6.72299e-16,1.40231e-02,5.54241e-02,4.24243e-03
6.68873e-16,1.40159e-02,5.53723e-02,4.22400e-03
6.73373e-16,1.40154e-02,5.53214e-02,4.20856e-03
6.69270e-16,1.40168e-02,5.52713e-02,4.19614e-03
6.65404e-16,1.40191e-02,5.52221e-02,4.18677e-03
6.65820e-16,1.40222e-02,5.51731e-02,4.18041e-03
6.67944e-16,1.40260e-02,5.51229e-02,4.17697e-03
6.63333e-16,1.40291e-02,5.50735e-02,4.17615e-03
6.64967e-16,1.40328e-02,5.50249e-02,4.17779e-03
6.64622e-16,1.40171e-02,5.49770e-02,4.18119e-03
6.64075e-16,1.39947e-02,5.49300e-02,4.18630e-03
6.65615e-16,1.39729e-02,5.48837e-02,4.19368e-03
6.63775e-16,1.39525e-02,5.48382e-02,4.20261e-03
6.67622e-16,1.39324e-02,5.47934e-02,4.21285e-03
6.71465e-16,1.39135e-02,5.47490e-02,4.22404e-03
6.68737e-16,1.39046e-02,5.47052e-02,4.23561e-03
6.74075e-16,1.38998e-02,5.46618e-02,4.24750e-03
6.68910e-16,1.38931e-02,5.46191e-02,4.25958e-03
6.60787e-16,1.38849e-02,5.45684e-02,4.27086e-03
6.61766e-16,1.38756e-02,5.45130e-02,4.28108e-03
6.57466e-16,1.38650e-02,5.44585e-02,4.29011e-03
6.62837e-16,1.38536e-02,5.44048e-02,4.29772e-03
6.63941e-16,1.38416e-02,5.43520e-02,4.30359e-03
6.68244e-16,1.38287e-02,5.42986e-02,4.30853e-03
6.59946e-16,1.38148e-02,5.42456e-02,4.30048e-03
6.63746e-16,1.37998e-02,5.41918e-02,4.26976e-03
6.63261e-16,1.37827e-02,5.41380e-02,4.23744e-03
6.62219e-16,1.37508e-02,5.40843e-02,4.20376e-03
6.59810e-16,1.37179e-02,5.40309e-02,4.16906e-03
6.61747e-16,1.36859e-02,5.39785e-02,4.13380e-03
6.58229e-16,1.36543e-02,5.39270e-02,4.09843e-03
6.59270e-16,1.36232e-02,5.38743e-02,4.06343e-03
6.57595e-16,1.35933e-02,5.38218e-02,4.02982e-03
6.67235e-16,1.35635e-02,5.37701e-02,3.99722e-03
6.63389e-16,1.35344e-02,5.37193e-02,3.96592e-03
6.62771e-16,1.35060e-02,5.36694e-02,3.93612e-03
6.61460e-16,1.34785e-02,5.36205e-02,3.90827e-03
6.66489e-16,1.34521e-02,5.35723e-02,3.88274e-03
6.69041e-16,1.34269e-02,5.35249e-02,3.85950e-03
6.53713e-16,1.34019e-02,5.34783e-02,3.83872e-03
6.64408e-16,1.33904e-02,5.34322e-02,3.82063e-03
6.59505e-16,1.33807e-02,5.33844e-02,3.80525e-03
6.67058e-16,1.33725e-02,5.33282e-02,3.79270e-03
6.63988e-16,1.33660e-02,5.32714e-02,3.78298e-03
6.60619e-16,1.33604e-02,5.32141e-02,3.77612e-03
6.60164e-16,1.33398e-02,5.31580e-02,3.77208e-03
6.70491e-16,1.33191e-02,5.31027e-02,3.77093e-03
6.56660e-16,1.32976e-02,5.30484e-02,3.77251e-03
6.56882e-16,1.32762e-02,5.29950e-02,3.77658e-03
6.67606e-16,1.32552e-02,5.29426e-02,3.78303e-03
6.63875e-16,1.32347e-02,5.28912e-02,3.79151e-03
6.61788e-16,1.32136e-02,5.28405e-02,3.80186e-03
6.68639e-16,1.32038e-02,5.27896e-02,3.81377e-03
6.69521e-16,1.32036e-02,5.27350e-02,3.82665e-03
6.70651e-16,1.32021e-02,5.26802e-02,3.80909e-03
6.67087e-16,1.31993e-02,5.26264e-02,3.79238e-03
6.68579e-16,1.31948e-02,5.25735e-02,3.77714e-03
6.74399e-16,1.31880e-02,5.25216e-02,3.76343e-03
6.65850e-16,1.31653e-02,5.24705e-02,3.75132e-03
6.70282e-16,1.31376e-02,5.24203e-02,3.74080e-03
6.62038e-16,1.31110e-02,5.23710e-02,3.73168e-03
6.62925e-16,1.30858e-02,5.23225e-02,3.72440e-03
6.65484e-16,1.30389e-02,5.22748e-02,3.71872e-03
6.66669e-16,1.29938e-02,5.22278e-02,3.71467e-03
6.66228e-16,1.29509e-02,5.21815e-02,3.71233e-03
6.66775e-16,1.29109e-02,5.21338e-02,3.71170e-03
6.63603e-16,1.28737e-02,5.20869e-02,3.71336e-03
6.67311e-16,1.28403e-02,5.20407e-02,3.71644e-03
6.71956e-16,1.28111e-02,5.19954e-02,3.72090e-03
6.65613e-16,1.27869e-02,5.19508e-02,3.72665e-03
6.68064e-16,1.27676e-02,5.19068e-02,3.73357e-03
6.72568e-16,1.27527e-02,5.18634e-02,3.74152e-03
6.68624e-16,1.27424e-02,5.18200e-02,3.75042e-03
6.68858e-16,1.27470e-02,5.17770e-02,3.76004e-03
6.72812e-16,1.27553e-02,5.17346e-02,3.77014e-03
6.72975e-16,1.27351e-02,5.16928e-02,3.78056e-03
6.71993e-16,1.27388e-02,5.16508e-02,3.79119e-03
6.73206e-16,1.27446e-02,5.16078e-02,3.80156e-03
6.75706e-16,1.27518e-02,5.15644e-02,3.81140e-03
6.67161e-16,1.27596e-02,5.15203e-02,3.82047e-03
6.70158e-16,1.27678e-02,5.14769e-02,3.82838e-03
6.64514e-16,1.27759e-02,5.14343e-02,3.83454e-03
6.61764e-16,1.27836e-02,5.13922e-02,3.83877e-03
6.65247e-16,1.27911e-02,5.13507e-02,3.84140e-03
6.61887e-16,1.27827e-02,5.13099e-02,3.84227e-03
6.59990e-16,1.27589e-02,5.12693e-02,3.81919e-03
6.67543e-16,1.27349e-02,5.12288e-02,3.79336e-03
6.63122e-16,1.27110e-02,5.11884e-02,3.76695e-03
6.68007e-16,1.26870e-02,5.11487e-02,3.74021e-03
6.65569e-16,1.26630e-02,5.11085e-02,3.71342e-03
6.63728e-16,1.26396e-02,5.10681e-02,3.68687e-03
6.76448e-16,1.26171e-02,5.10284e-02,3.66081e-03
6.63133e-16,1.25961e-02,5.09894e-02,3.63563e-03
6.71972e-16,1.25762e-02,5.09507e-02,3.61145e-03
6.63058e-16,1.25580e-02,5.09120e-02,3.58852e-03
6.66007e-16,1.25420e-02,5.08737e-02,3.56713e-03
6.65232e-16,1.25281e-02,5.08357e-02,3.54738e-03
6.69488e-16,1.25160e-02,5.07973e-02,3.52937e-03
6.60501e-16,1.25058e-02,5.07530e-02,3.51311e-03
6.64284e-16,1.24980e-02,5.07060e-02,3.49868e-03
6.64361e-16,1.24921e-02,5.06547e-02,3.48610e-03
6.57792e-16,1.24870e-02,5.06022e-02,3.47554e-03
6.63448e-16,1.24834e-02,5.05506e-02,3.46704e-03
6.67766e-16,1.24810e-02,5.04999e-02,3.46030e-03
6.70752e-16,1.24796e-02,5.04501e-02,3.45507e-03
6.74425e-16,1.24780e-02,5.04012e-02,3.45139e-03
6.66329e-16,1.24767e-02,5.03531e-02,3.44930e-03
6.77265e-16,1.24752e-02,5.03057e-02,3.44845e-03
6.70686e-16,1.24732e-02,5.02356e-02,3.44262e-03
6.59133e-16,1.24697e-02,5.01616e-02,3.42114e-03
6.70003e-16,1.24645e-02,5.00888e-02,3.40065e-03
6.68628e-16,1.24578e-02,5.00172e-02,3.38143e-03
6.66435e-16,1.24453e-02,4.99468e-02,3.36340e-03
6.60477e-16,1.24254e-02,4.98730e-02,3.34663e-03
6.65381e-16,1.24053e-02,4.97996e-02,3.33133e-03
6.75395e-16,1.23851e-02,4.97270e-02,3.31757e-03
6.72917e-16,1.23652e-02,4.96556e-02,3.30546e-03
6.66848e-16,1.23459e-02,4.95854e-02,3.29513e-03
6.68516e-16,1.23273e-02,4.95162e-02,3.28658e-03
6.73345e-16,1.23099e-02,4.94476e-02,3.28013e-03
6.79856e-16,1.22931e-02,4.93801e-02,3.27568e-03
6.67029e-16,1.22778e-02,4.93130e-02,3.27327e-03
6.65341e-16,1.22639e-02,4.92470e-02,3.27280e-03
6.74264e-16,1.22232e-02,4.91819e-02,3.27434e-03
6.64785e-16,1.21841e-02,4.91165e-02,3.27779e-03
6.77768e-16,1.21467e-02,4.90507e-02,3.28263e-03
6.76274e-16,1.21113e-02,4.89859e-02,3.28845e-03
6.71819e-16,1.20777e-02,4.89221e-02,3.29109e-03
6.67678e-16,1.20469e-02,4.88593e-02,3.29675e-03
6.74264e-16,1.20184e-02,4.87974e-02,3.30726e-03
6.67787e-16,1.19925e-02,4.87365e-02,3.31824e-03
6.62987e-16,1.19733e-02,4.86763e-02,3.32622e-03
6.61288e-16,1.19697e-02,4.86159e-02,3.33366e-03
6.71888e-16,1.19648e-02,4.85564e-02,3.34030e-03
6.72460e-16,1.19473e-02,4.84978e-02,3.34606e-03
6.60064e-16,1.19314e-02,4.84400e-02,3.35090e-03
6.66192e-16,1.19170e-02,4.83831e-02,3.35470e-03
6.64333e-16,1.19036e-02,4.83257e-02,3.35740e-03
6.71442e-16,1.18914e-02,4.82670e-02,3.35903e-03
6.58651e-16,1.18805e-02,4.82091e-02,3.35963e-03
6.65025e-16,1.18709e-02,4.81521e-02,3.35927e-03
6.67916e-16,1.18619e-02,4.80990e-02,3.35804e-03
6.68563e-16,1.18533e-02,4.80511e-02,3.35645e-03
6.69590e-16,1.18449e-02,4.80037e-02,3.35368e-03
6.65566e-16,1.18359e-02,4.79567e-02,3.34977e-03
6.73759e-16,1.18256e-02,4.79099e-02,3.34480e-03
6.63385e-16,1.18149e-02,4.78637e-02,3.33911e-03
6.73664e-16,1.18038e-02,4.78181e-02,3.33290e-03
6.68317e-16,1.17921e-02,4.77721e-02,3.32591e-03
6.67709e-16,1.17798e-02,4.77267e-02,3.31806e-03
6.64816e-16,1.17665e-02,4.76820e-02,3.30985e-03
6.68038e-16,1.17522e-02,4.76379e-02,3.30127e-03
6.69974e-16,1.17378e-02,4.75939e-02,3.29185e-03
6.69714e-16,1.17230e-02,4.75501e-02,3.28159e-03
6.71999e-16,1.17045e-02,4.75068e-02,3.27054e-03
6.61356e-16,1.16818e-02,4.74636e-02,3.25848e-03
6.62821e-16,1.16421e-02,4.74210e-02,3.24565e-03
6.64014e-16,1.15734e-02,4.73787e-02,3.23219e-03
6.63136e-16,1.15281e-02,4.73370e-02,3.21798e-03
6.58751e-16,1.14854e-02,4.72958e-02,3.20327e-03
6.67722e-16,1.14436e-02,4.72553e-02,3.18794e-03
6.67491e-16,1.14088e-02,4.72152e-02,3.17206e-03
6.60473e-16,1.13726e-02,4.71756e-02,3.15564e-03
6.61630e-16,1.13354e-02,4.71407e-02,3.13878e-03
6.63954e-16,1.12969e-02,4.71044e-02,3.12144e-03
6.70454e-16,1.12630e-02,4.70540e-02,3.10364e-03
6.57867e-16,1.12362e-02,4.70024e-02,3.08554e-03
6.66260e-16,1.12121e-02,4.69519e-02,3.06720e-03
6.64767e-16,1.11925e-02,4.69023e-02,3.04865e-03
6.66028e-16,1.11768e-02,4.68493e-02,3.03034e-03
6.67928e-16,1.11647e-02,4.67927e-02,3.01204e-03
6.66089e-16,1.11556e-02,4.67371e-02,2.99400e-03
6.58365e-16,1.11491e-02,4.66857e-02,2.97636e-03
6.61408e-16,1.11442e-02,4.66409e-02,2.95916e-03
6.65637e-16,1.11409e-02,4.65969e-02,2.94244e-03
6.69490e-16,1.11387e-02,4.65538e-02,2.92636e-03
6.66658e-16,1.11376e-02,4.65115e-02,2.91116e-03
6.66040e-16,1.11374e-02,4.64696e-02,2.89723e-03
6.64833e-16,1.11374e-02,4.64263e-02,2.88673e-03
6.66228e-16,1.11375e-02,4.63839e-02,2.88002e-03
6.69195e-16,1.11373e-02,4.63421e-02,2.87509e-03
6.65124e-16,1.11364e-02,4.63001e-02,2.87264e-03
6.67071e-16,1.11346e-02,4.62589e-02,2.87028e-03
6.70602e-16,1.11318e-02,4.62184e-02,2.86803e-03
6.62536e-16,1.11282e-02,4.61787e-02,2.86601e-03
6.68965e-16,1.11232e-02,4.61398e-02,2.86424e-03
6.56651e-16,1.11174e-02,4.61009e-02,2.86249e-03
6.66591e-16,1.11108e-02,4.60627e-02,2.86066e-03
6.68315e-16,1.11011e-02,4.60253e-02,2.85850e-03
6.66074e-16,1.10887e-02,4.59885e-02,2.85626e-03
6.61218e-16,1.10736e-02,4.59523e-02,2.85394e-03
6.69673e-16,1.10564e-02,4.59168e-02,2.85140e-03
6.72213e-16,1.10364e-02,4.58819e-02,2.84852e-03
6.67598e-16,1.10145e-02,4.58476e-02,2.84551e-03
6.61757e-16,1.09644e-02,4.58139e-02,2.84254e-03
6.54025e-16,1.09150e-02,4.57808e-02,2.84828e-03
6.57601e-16,1.08675e-02,4.57482e-02,2.85446e-03
6.60760e-16,1.08233e-02,4.57162e-02,2.86118e-03
6.64747e-16,1.07829e-02,4.56846e-02,2.86817e-03
6.68891e-16,1.07461e-02,4.56534e-02,2.87529e-03
6.61619e-16,1.07134e-02,4.56207e-02,2.88238e-03
6.55250e-16,1.07056e-02,4.55872e-02,2.88951e-03
6.59527e-16,1.06962e-02,4.55536e-02,2.89738e-03
6.68856e-16,1.06830e-02,4.55042e-02,2.90477e-03
6.62224e-16,1.06665e-02,4.54551e-02,2.91166e-03
6.69548e-16,1.06461e-02,4.54065e-02,2.91795e-03
6.59772e-16,1.06212e-02,4.53587e-02,2.92347e-03
6.61472e-16,1.05921e-02,4.53113e-02,2.92820e-03
6.57572e-16,1.05596e-02,4.52647e-02,2.93224e-03
6.55750e-16,1.05241e-02,4.52189e-02,2.92926e-03
6.54341e-16,1.04856e-02,4.51738e-02,2.92687e-03
6.60397e-16,1.04576e-02,4.51295e-02,2.92563e-03
6.57172e-16,1.04537e-02,4.50859e-02,2.92537e-03
6.56540e-16,1.04497e-02,4.50429e-02,2.92625e-03
6.60306e-16,1.04462e-02,4.50007e-02,2.92803e-03
6.65910e-16,1.04431e-02,4.49591e-02,2.92447e-03
6.61669e-16,1.04404e-02,4.49182e-02,2.91715e-03
6.58299e-16,1.04377e-02,4.48779e-02,2.90810e-03
6.61290e-16,1.04302e-02,4.48383e-02,2.89734e-03
6.57936e-16,1.04211e-02,4.47993e-02,2.88495e-03
6.59085e-16,1.04085e-02,4.47609e-02,2.87087e-03
6.54532e-16,1.03688e-02,4.47231e-02,2.85525e-03
6.56997e-16,1.03271e-02,4.46859e-02,2.83819e-03
6.59968e-16,1.02830e-02,4.46484e-02,2.81985e-03
6.66391e-16,1.02376e-02,4.46112e-02,2.80010e-03
6.59390e-16,1.01923e-02,4.45746e-02,2.77912e-03
6.61332e-16,1.01481e-02,4.45386e-02,2.75701e-03
6.61210e-16,1.01053e-02,4.45027e-02,2.73398e-03
6.57808e-16,1.00638e-02,4.44677e-02,2.71023e-03
6.61671e-16,1.00241e-02,4.44386e-02,2.68594e-03
6.65829e-16,9.98701e-03,4.44099e-02,2.66134e-03
6.55736e-16,9.95296e-03,4.43818e-02,2.63664e-03
6.51153e-16,9.92224e-03,4.43541e-02,2.61201e-03
6.48098e-16,9.89509e-03,4.43268e-02,2.58766e-03
6.52100e-16,9.88866e-03,4.42957e-02,2.56984e-03
6.55317e-16,9.89014e-03,4.42634e-02,2.55781e-03
6.62495e-16,9.89235e-03,4.42317e-02,2.54545e-03
6.60716e-16,9.89431e-03,4.42005e-02,2.53293e-03
6.61268e-16,9.89587e-03,4.41699e-02,2.52032e-03
6.63270e-16,9.89580e-03,4.41388e-02,2.50781e-03
6.58273e-16,9.89499e-03,4.41083e-02,2.49551e-03
6.61968e-16,9.89343e-03,4.40782e-02,2.48353e-03
6.66502e-16,9.89003e-03,4.40486e-02,2.47215e-03
6.69181e-16,9.88478e-03,4.40195e-02,2.46150e-03
6.63291e-16,9.87811e-03,4.39909e-02,2.45153e-03
6.61626e-16,9.87046e-03,4.39627e-02,2.44236e-03
6.64710e-16,9.86223e-03,4.39350e-02,2.43532e-03
6.62178e-16,9.85315e-03,4.39077e-02,2.43272e-03
6.63112e-16,9.84389e-03,4.38808e-02,2.43179e-03
6.63060e-16,9.83535e-03,4.38543e-02,2.43255e-03
6.55877e-16,9.83923e-03,4.38282e-02,2.43489e-03
6.63134e-16,9.84227e-03,4.38025e-02,2.43873e-03
6.53584e-16,9.84224e-03,4.37771e-02,2.44403e-03
6.50099e-16,9.83867e-03,4.37521e-02,2.45068e-03
6.62904e-16,9.83985e-03,4.37274e-02,2.45854e-03
6.66117e-16,9.84385e-03,4.37031e-02,2.46768e-03
6.63115e-16,9.83206e-03,4.36787e-02,2.48066e-03
6.58309e-16,9.81869e-03,4.36547e-02,2.49850e-03
6.64118e-16,9.80598e-03,4.36309e-02,2.51667e-03
6.60715e-16,9.79434e-03,4.36010e-02,2.53486e-03
6.59192e-16,9.78351e-03,4.35714e-02,2.55260e-03
6.57352e-16,9.77380e-03,4.35415e-02,2.56941e-03
6.60322e-16,9.76525e-03,4.35118e-02,2.58540e-03
6.63671e-16,9.75757e-03,4.34825e-02,2.58779e-03
6.64483e-16,9.75055e-03,4.34538e-02,2.58867e-03
6.58919e-16,9.74399e-03,4.34256e-02,2.58965e-03
6.54464e-16,9.73791e-03,4.33978e-02,2.59072e-03
6.51236e-16,9.73208e-03,4.33705e-02,2.59199e-03
6.56540e-16,9.72639e-03,4.33437e-02,2.59318e-03
6.58673e-16,9.72065e-03,4.33173e-02,2.59441e-03
6.50325e-16,9.71476e-03,4.32913e-02,2.59536e-03
6.55954e-16,9.69482e-03,4.32657e-02,2.59615e-03
6.58353e-16,9.67458e-03,4.32405e-02,2.59670e-03
6.62623e-16,9.65416e-03,4.32157e-02,2.59677e-03
6.67092e-16,9.63354e-03,4.31872e-02,2.59628e-03
6.62502e-16,9.61305e-03,4.31573e-02,2.59520e-03
6.60842e-16,9.59289e-03,4.31279e-02,2.59359e-03
6.67696e-16,9.57335e-03,4.30990e-02,2.59163e-03
6.57470e-16,9.55447e-03,4.30696e-02,2.58821e-03
6.63640e-16,9.53582e-03,4.30406e-02,2.57194e-03
6.67274e-16,9.51805e-03,4.30121e-02,2.55457e-03
6.63724e-16,9.50078e-03,4.29831e-02,2.53623e-03
6.70694e-16,9.48444e-03,4.29541e-02,2.51672e-03
6.52581e-16,9.46930e-03,4.29255e-02,2.49624e-03
6.59518e-16,9.45511e-03,4.28974e-02,2.47497e-03
6.55112e-16,9.44232e-03,4.28683e-02,2.45292e-03
6.56758e-16,9.43087e-03,4.28384e-02,2.43030e-03
6.53777e-16,9.42063e-03,4.28084e-02,2.40731e-03
6.50092e-16,9.41154e-03,4.27784e-02,2.38419e-03
6.53098e-16,9.40368e-03,4.27480e-02,2.36118e-03
6.60549e-16,9.39690e-03,4.27175e-02,2.33833e-03
6.57874e-16,9.39078e-03,4.26865e-02,2.31579e-03
6.53707e-16,9.38056e-03,4.26560e-02,2.29364e-03
6.59221e-16,9.36888e-03,4.26249e-02,2.27198e-03
6.58262e-16,9.35810e-03,4.25899e-02,2.25094e-03
6.58968e-16,9.34779e-03,4.25547e-02,2.23065e-03
6.57061e-16,9.33781e-03,4.25183e-02,2.21135e-03
6.54522e-16,9.32827e-03,4.24799e-02,2.19317e-03
6.55474e-16,9.31962e-03,4.24422e-02,2.17623e-03
6.54502e-16,9.31204e-03,4.24052e-02,2.16679e-03
6.62412e-16,9.30551e-03,4.23689e-02,2.15902e-03
6.62798e-16,9.29968e-03,4.23333e-02,2.15229e-03
6.64811e-16,9.29479e-03,4.22982e-02,2.14666e-03
6.61082e-16,9.29097e-03,4.22634e-02,2.14213e-03
6.60670e-16,9.28821e-03,4.22293e-02,2.13872e-03
6.61239e-16,9.28644e-03,4.21958e-02,2.13642e-03
6.67111e-16,9.28553e-03,4.21628e-02,2.13521e-03
6.66330e-16,9.28492e-03,4.21297e-02,2.13505e-03
6.62295e-16,9.28486e-03,4.20964e-02,2.13590e-03
6.56676e-16,9.28522e-03,4.20638e-02,2.13769e-03
6.59466e-16,9.28567e-03,4.20316e-02,2.14034e-03
6.58724e-16,9.28599e-03,4.20001e-02,2.14631e-03
6.57541e-16,9.28668e-03,4.19688e-02,2.15807e-03
6.65696e-16,9.28785e-03,4.19380e-02,2.17074e-03
6.55617e-16,9.28941e-03,4.19074e-02,2.18413e-03
6.63486e-16,9.28520e-03,4.18773e-02,2.19804e-03
6.56990e-16,9.27980e-03,4.18468e-02,2.21221e-03
6.58949e-16,9.27589e-03,4.18161e-02,2.22654e-03
6.65233e-16,9.27360e-03,4.17860e-02,2.24065e-03
6.62283e-16,9.27291e-03,4.17564e-02,2.25430e-03
6.63500e-16,9.27374e-03,4.17272e-02,2.26729e-03
6.66228e-16,9.27606e-03,4.16964e-02,2.27933e-03
6.60074e-16,9.27905e-03,4.16578e-02,2.29025e-03
6.64645e-16,9.28300e-03,4.16079e-02,2.29990e-03
6.55161e-16,9.27808e-03,4.15693e-02,2.30839e-03
6.54882e-16,9.27169e-03,4.15444e-02,2.31553e-03
6.65171e-16,9.26506e-03,4.15199e-02,2.32100e-03
6.62800e-16,9.25821e-03,4.14941e-02,2.32473e-03
6.61614e-16,9.25096e-03,4.14597e-02,2.32702e-03
6.57953e-16,9.24129e-03,4.14249e-02,2.33293e-03
6.54025e-16,9.22922e-03,4.13901e-02,2.33731e-03
6.61109e-16,9.21519e-03,4.13559e-02,2.34002e-03
6.58737e-16,9.19928e-03,4.13213e-02,2.34099e-03
6.59501e-16,9.18158e-03,4.12858e-02,2.34001e-03
6.67830e-16,9.16227e-03,4.12509e-02,2.33340e-03
6.62696e-16,9.14154e-03,4.12168e-02,2.32613e-03
6.63329e-16,9.12024e-03,4.11833e-02,2.31824e-03
6.60767e-16,9.09868e-03,4.11504e-02,2.30975e-03
6.68984e-16,9.07706e-03,4.11181e-02,2.30071e-03
6.56980e-16,9.05547e-03,4.10863e-02,2.29133e-03
6.65179e-16,9.03415e-03,4.10532e-02,2.28156e-03
6.61063e-16,9.01361e-03,4.10200e-02,2.27148e-03
6.58012e-16,8.99403e-03,4.09870e-02,2.25896e-03
6.72897e-16,8.97554e-03,4.09546e-02,2.24285e-03
6.61543e-16,8.95837e-03,4.09229e-02,2.22574e-03
6.61300e-16,8.92767e-03,4.08917e-02,2.20787e-03
6.59519e-16,8.88883e-03,4.08605e-02,2.18927e-03
6.53829e-16,8.85417e-03,4.08255e-02,2.16999e-03
6.56639e-16,8.82375e-03,4.07912e-02,2.15010e-03
6.65258e-16,8.79775e-03,4.07575e-02,2.12968e-03
6.62840e-16,8.77572e-03,4.07244e-02,2.10897e-03
6.62220e-16,8.75774e-03,4.06919e-02,2.08809e-03
6.64173e-16,8.74366e-03,4.06599e-02,2.06727e-03
6.62607e-16,8.73309e-03,4.06286e-02,2.04672e-03
6.62118e-16,8.72563e-03,4.05977e-02,2.02667e-03
6.54410e-16,8.72091e-03,4.05666e-02,2.00725e-03
6.58096e-16,8.71837e-03,4.05356e-02,1.98860e-03
6.56919e-16,8.71716e-03,4.05052e-02,1.97091e-03
6.60095e-16,8.71722e-03,4.04712e-02,1.95433e-03
6.63948e-16,8.71793e-03,4.04370e-02,1.94262e-03
6.62016e-16,8.71938e-03,4.04034e-02,1.93832e-03
6.53018e-16,8.72102e-03,4.03691e-02,1.93493e-03
6.51479e-16,8.72229e-03,4.03346e-02,1.93244e-03
6.50045e-16,8.72325e-03,4.02990e-02,1.93079e-03
6.59898e-16,8.72372e-03,4.02545e-02,1.92995e-03
6.58533e-16,8.72379e-03,4.02050e-02,1.93015e-03
6.63575e-16,8.72347e-03,4.01564e-02,1.93372e-03
6.65158e-16,8.72253e-03,4.01086e-02,1.93810e-03
6.56241e-16,8.72103e-03,4.00614e-02,1.94315e-03
6.60341e-16,8.71765e-03,4.00150e-02,1.94878e-03
6.66478e-16,8.70635e-03,3.99694e-02,1.95483e-03
6.66434e-16,8.69575e-03,3.99246e-02,1.96113e-03
6.58275e-16,8.68590e-03,3.98803e-02,1.96760e-03
6.61023e-16,8.67681e-03,3.98368e-02,1.97409e-03
6.56907e-16,8.66837e-03,3.97940e-02,1.98031e-03
6.59209e-16,8.66052e-03,3.97519e-02,1.98626e-03
6.58721e-16,8.65264e-03,3.97105e-02,1.99162e-03
6.61728e-16,8.64488e-03,3.96698e-02,1.99623e-03
6.51484e-16,8.63767e-03,3.96295e-02,2.00041e-03
6.54697e-16,8.63101e-03,3.95899e-02,2.00396e-03
6.61896e-16,8.62431e-03,3.95510e-02,2.00655e-03
6.51655e-16,8.61735e-03,3.95126e-02,2.00811e-03
6.61101e-16,8.61016e-03,3.94749e-02,2.00859e-03
6.60470e-16,8.60291e-03,3.94377e-02,2.00795e-03
6.60815e-16,8.59558e-03,3.94008e-02,2.01086e-03
6.61883e-16,8.58807e-03,3.93641e-02,2.02071e-03
6.63983e-16,8.58070e-03,3.93244e-02,2.02971e-03
6.66297e-16,8.57330e-03,3.92848e-02,2.03777e-03
6.64112e-16,8.56607e-03,3.92458e-02,2.04500e-03
6.61144e-16,8.55915e-03,3.92075e-02,2.05144e-03
6.71549e-16,8.55258e-03,3.91697e-02,2.05707e-03
6.64983e-16,8.54549e-03,3.91326e-02,2.06163e-03
6.65630e-16,8.53893e-03,3.90957e-02,2.06498e-03
6.70728e-16,8.53321e-03,3.90588e-02,2.06699e-03
6.66417e-16,8.52811e-03,3.90225e-02,2.06761e-03
6.57039e-16,8.52370e-03,3.89868e-02,2.06687e-03
6.59450e-16,8.51998e-03,3.89516e-02,2.05723e-03
6.60184e-16,8.51608e-03,3.89170e-02,2.04300e-03
6.55777e-16,8.50419e-03,3.88828e-02,2.02920e-03
6.56759e-16,8.49008e-03,3.88488e-02,2.01611e-03
6.57472e-16,8.47604e-03,3.88153e-02,2.00345e-03
6.60489e-16,8.46253e-03,3.87822e-02,1.99115e-03
6.63211e-16,8.44934e-03,3.87497e-02,1.97933e-03
6.62832e-16,8.43572e-03,3.87176e-02,1.96808e-03
6.60746e-16,8.42263e-03,3.86787e-02,1.95756e-03
6.58568e-16,8.41037e-03,3.86344e-02,1.94786e-03
6.59950e-16,8.39898e-03,3.85908e-02,1.93906e-03
6.56170e-16,8.38828e-03,3.85479e-02,1.93122e-03
6.58332e-16,8.37831e-03,3.85057e-02,1.91851e-03
6.63779e-16,8.36893e-03,3.84641e-02,1.89736e-03
6.56852e-16,8.36059e-03,3.84228e-02,1.87555e-03
6.58119e-16,8.35332e-03,3.83927e-02,1.85325e-03
6.62423e-16,8.34695e-03,3.83702e-02,1.83071e-03
6.62417e-16,8.34145e-03,3.83479e-02,1.81403e-03
6.63518e-16,8.33707e-03,3.83259e-02,1.80657e-03
6.58237e-16,8.33315e-03,3.83037e-02,1.79918e-03
6.53939e-16,8.32995e-03,3.82816e-02,1.79191e-03
6.62167e-16,8.32756e-03,3.82598e-02,1.78475e-03
6.58907e-16,8.32594e-03,3.82382e-02,1.77780e-03
6.62884e-16,8.30963e-03,3.82169e-02,1.77124e-03
6.57944e-16,8.29322e-03,3.81959e-02,1.76509e-03
6.61266e-16,8.27855e-03,3.81752e-02,1.75934e-03
6.62261e-16,8.26566e-03,3.81546e-02,1.75403e-03
6.62482e-16,8.25449e-03,3.81344e-02,1.74923e-03
6.59624e-16,8.24501e-03,3.81144e-02,1.74498e-03
6.62559e-16,8.23702e-03,3.80945e-02,1.74132e-03
6.67467e-16,8.23018e-03,3.80749e-02,1.73828e-03
6.60746e-16,8.22444e-03,3.80555e-02,1.73592e-03
6.62505e-16,8.21959e-03,3.80364e-02,1.73422e-03
6.52864e-16,8.21544e-03,3.80168e-02,1.73313e-03
6.61536e-16,8.21202e-03,3.79973e-02,1.73258e-03
6.62479e-16,8.20594e-03,3.79775e-02,1.73256e-03
6.53330e-16,8.18600e-03,3.79579e-02,1.73308e-03
6.58987e-16,8.16678e-03,3.79385e-02,1.73398e-03
6.62366e-16,8.14836e-03,3.79193e-02,1.73522e-03
6.60979e-16,8.13078e-03,3.79004e-02,1.73674e-03
6.61850e-16,8.10948e-03,3.78817e-02,1.73841e-03
6.57714e-16,8.08865e-03,3.78632e-02,1.74017e-03
6.62115e-16,8.06927e-03,3.78449e-02,1.74195e-03
6.66923e-16,8.05159e-03,3.78269e-02,1.74368e-03
6.55843e-16,8.03541e-03,3.78091e-02,1.74531e-03
6.60942e-16,8.02119e-03,3.77914e-02,1.74681e-03
6.60332e-16,8.00918e-03,3.77737e-02,1.75548e-03
6.64681e-16,7.99938e-03,3.77510e-02,1.76555e-03
6.65546e-16,7.99165e-03,3.77287e-02,1.77480e-03
6.53777e-16,7.98552e-03,3.77061e-02,1.78308e-03
6.52603e-16,7.98106e-03,3.76815e-02,1.79032e-03
6.60966e-16,7.97838e-03,3.76571e-02,1.79626e-03
6.58964e-16,7.97739e-03,3.76307e-02,1.80099e-03
6.61534e-16,7.97591e-03,3.76028e-02,1.80455e-03
6.56970e-16,7.97162e-03,3.75755e-02,1.80676e-03
6.53526e-16,7.96460e-03,3.75480e-02,1.80758e-03
6.51700e-16,7.95385e-03,3.75205e-02,1.80702e-03
6.64046e-16,7.93759e-03,3.74935e-02,1.80513e-03
6.61053e-16,7.91592e-03,3.74670e-02,1.79772e-03
6.59801e-16,7.88888e-03,3.74407e-02,1.78436e-03
6.62526e-16,7.85719e-03,3.74144e-02,1.77157e-03
6.60943e-16,7.82140e-03,3.73880e-02,1.75946e-03
6.55034e-16,7.78217e-03,3.73618e-02,1.74822e-03
6.64177e-16,7.74025e-03,3.73358e-02,1.73793e-03
6.62502e-16,7.69619e-03,3.73102e-02,1.72861e-03
6.64538e-16,7.65087e-03,3.72849e-02,1.72044e-03
6.56506e-16,7.60479e-03,3.72601e-02,1.72040e-03
6.50330e-16,7.55902e-03,3.72357e-02,1.72397e-03
6.60495e-16,7.51453e-03,3.72117e-02,1.72895e-03
6.64011e-16,7.47209e-03,3.71881e-02,1.72772e-03
6.58238e-16,7.43223e-03,3.71646e-02,1.72233e-03
6.59546e-16,7.41479e-03,3.71406e-02,1.71637e-03
6.64167e-16,7.41002e-03,3.71168e-02,1.70985e-03
6.60093e-16,7.40667e-03,3.70931e-02,1.70278e-03
6.53671e-16,7.40444e-03,3.70697e-02,1.69520e-03
6.64341e-16,7.40323e-03,3.70467e-02,1.68716e-03
6.59595e-16,7.40290e-03,3.70236e-02,1.67873e-03
6.56314e-16,7.40328e-03,3.69996e-02,1.66998e-03
6.58175e-16,7.40407e-03,3.69760e-02,1.66100e-03
6.53700e-16,7.40473e-03,3.69527e-02,1.65187e-03
6.59526e-16,7.40489e-03,3.69291e-02,1.64270e-03
6.62680e-16,7.40421e-03,3.69059e-02,1.63357e-03
6.57873e-16,7.40300e-03,3.68830e-02,1.62469e-03
6.59873e-16,7.40099e-03,3.68605e-02,1.61608e-03
6.56617e-16,7.39790e-03,3.68383e-02,1.60781e-03
6.53341e-16,7.39361e-03,3.68164e-02,1.60004e-03
6.55787e-16,7.38827e-03,3.67949e-02,1.59391e-03
6.57396e-16,7.38195e-03,3.67737e-02,1.58822e-03
6.51173e-16,7.37460e-03,3.67528e-02,1.58217e-03
6.57373e-16,7.36619e-03,3.67322e-02,1.57578e-03
6.55597e-16,7.35686e-03,3.67119e-02,1.57041e-03
6.58165e-16,7.34665e-03,3.66915e-02,1.56658e-03
6.57820e-16,7.33573e-03,3.66713e-02,1.56344e-03
6.62411e-16,7.31462e-03,3.66514e-02,1.56097e-03
6.59989e-16,7.29153e-03,3.66309e-02,1.55923e-03
6.56516e-16,7.27008e-03,3.66101e-02,1.55807e-03
6.59777e-16,7.25048e-03,3.65897e-02,1.55746e-03
6.53507e-16,7.23281e-03,3.65695e-02,1.55735e-03
6.55395e-16,7.21739e-03,3.65497e-02,1.55769e-03
6.48993e-16,7.21133e-03,3.65301e-02,1.55845e-03
6.61507e-16,7.20679e-03,3.65096e-02,1.55957e-03
6.63569e-16,7.20373e-03,3.64891e-02,1.56101e-03
6.63103e-16,7.20167e-03,3.64689e-02,1.56274e-03
6.61872e-16,7.20074e-03,3.64489e-02,1.56472e-03
6.63723e-16,7.20098e-03,3.64288e-02,1.56691e-03
6.62293e-16,7.20223e-03,3.64090e-02,1.57356e-03
6.69723e-16,7.20425e-03,3.63896e-02,1.58169e-03
6.63225e-16,7.20692e-03,3.63704e-02,1.58911e-03
6.64127e-16,7.20935e-03,3.63514e-02,1.59571e-03
6.59780e-16,7.21179e-03,3.63327e-02,1.60138e-03
6.61281e-16,7.21407e-03,3.63143e-02,1.60601e-03
6.59060e-16,7.21584e-03,3.62962e-02,1.60952e-03
6.64133e-16,7.21662e-03,3.62780e-02,1.61185e-03
6.58962e-16,7.21607e-03,3.62597e-02,1.61296e-03
6.60207e-16,7.21440e-03,3.62416e-02,1.61281e-03
6.62443e-16,7.21147e-03,3.62239e-02,1.61067e-03
6.65888e-16,7.20671e-03,3.62063e-02,1.60288e-03
6.61447e-16,7.19750e-03,3.61890e-02,1.59569e-03
6.55357e-16,7.18707e-03,3.61719e-02,1.58924e-03
6.53193e-16,7.17528e-03,3.61550e-02,1.59002e-03
6.62001e-16,7.16200e-03,3.61338e-02,1.59212e-03
6.55750e-16,7.14762e-03,3.61118e-02,1.59548e-03
6.58993e-16,7.13275e-03,3.60901e-02,1.59698e-03
6.62137e-16,7.11739e-03,3.60687e-02,1.59475e-03
6.46127e-16,7.10155e-03,3.60475e-02,1.59185e-03
6.50843e-16,7.09469e-03,3.60267e-02,1.58830e-03
6.67994e-16,7.08946e-03,3.60061e-02,1.58409e-03
6.63788e-16,7.08469e-03,3.59859e-02,1.57926e-03
6.60422e-16,7.07711e-03,3.59630e-02,1.57381e-03
6.60072e-16,7.06225e-03,3.59366e-02,1.56781e-03
6.58247e-16,7.04600e-03,3.59103e-02,1.56129e-03
6.66345e-16,7.02851e-03,3.58844e-02,1.55434e-03
6.65966e-16,7.01022e-03,3.58589e-02,1.54701e-03
6.60200e-16,6.99145e-03,3.58335e-02,1.53938e-03
6.62696e-16,6.97250e-03,3.58082e-02,1.53151e-03
6.64000e-16,6.95357e-03,3.57833e-02,1.52350e-03
6.58615e-16,6.93448e-03,3.57553e-02,1.51542e-03
6.64973e-16,6.91577e-03,3.57267e-02,1.50737e-03
6.70007e-16,6.89780e-03,3.56985e-02,1.49943e-03
6.55614e-16,6.88096e-03,3.56708e-02,1.49169e-03
6.62378e-16,6.87120e-03,3.56435e-02,1.48421e-03
6.59866e-16,6.87001e-03,3.56167e-02,1.47709e-03
6.64358e-16,6.86873e-03,3.55903e-02,1.47038e-03
6.65588e-16,6.86753e-03,3.55643e-02,1.46418e-03
6.70124e-16,6.86648e-03,3.55386e-02,1.45849e-03
6.63088e-16,6.86544e-03,3.55128e-02,1.45336e-03
6.62371e-16,6.86428e-03,3.54874e-02,1.44880e-03
6.66319e-16,6.86262e-03,3.54624e-02,1.44482e-03
6.60588e-16,6.86050e-03,3.54374e-02,1.44143e-03
6.56707e-16,6.85800e-03,3.54126e-02,1.43861e-03
6.55241e-16,6.85495e-03,3.53881e-02,1.43634e-03
6.66120e-16,6.85141e-03,3.53633e-02,1.43460e-03
6.57319e-16,6.84752e-03,3.53367e-02,1.43337e-03
6.61702e-16,6.84332e-03,3.53085e-02,1.43263e-03
6.59189e-16,6.83878e-03,3.52804e-02,1.43233e-03
6.62582e-16,6.83399e-03,3.52523e-02,1.43247e-03
6.58211e-16,6.82910e-03,3.52245e-02,1.43317e-03
6.57306e-16,6.82424e-03,3.51972e-02,1.43427e-03
6.64245e-16,6.81942e-03,3.51703e-02,1.43570e-03
6.66403e-16,6.81459e-03,3.51438e-02,1.43737e-03
6.55670e-16,6.80983e-03,3.51177e-02,1.43924e-03
6.53326e-16,6.80494e-03,3.50920e-02,1.44128e-03
6.60586e-16,6.80014e-03,3.50667e-02,1.44342e-03
6.65596e-16,6.79554e-03,3.50418e-02,1.44861e-03
6.59673e-16,6.79112e-03,3.50173e-02,1.45307e-03
6.56617e-16,6.78690e-03,3.49931e-02,1.45671e-03
6.58185e-16,6.78283e-03,3.49693e-02,1.45946e-03
6.55182e-16,6.77901e-03,3.49458e-02,1.46123e-03
6.56622e-16,6.77539e-03,3.49226e-02,1.46197e-03
6.57740e-16,6.77180e-03,3.48994e-02,1.46164e-03
6.57566e-16,6.76837e-03,3.48762e-02,1.46024e-03
6.60741e-16,6.76505e-03,3.48533e-02,1.46074e-03
6.57119e-16,6.76179e-03,3.48307e-02,1.46154e-03
6.54420e-16,6.75856e-03,3.48084e-02,1.46195e-03
6.55835e-16,6.75530e-03,3.47864e-02,1.46193e-03
6.62613e-16,6.75200e-03,3.47646e-02,1.46144e-03
6.57863e-16,6.74866e-03,3.47427e-02,1.46048e-03
6.60246e-16,6.74518e-03,3.47212e-02,1.45903e-03
6.50227e-16,6.74140e-03,3.47000e-02,1.45711e-03
6.59588e-16,6.73733e-03,3.46791e-02,1.45465e-03
6.54122e-16,6.73320e-03,3.46585e-02,1.45168e-03
6.58391e-16,6.72904e-03,3.46381e-02,1.44819e-03
6.62872e-16,6.72488e-03,3.46181e-02,1.44421e-03
6.61613e-16,6.72074e-03,3.45982e-02,1.43976e-03
6.63868e-16,6.71656e-03,3.45780e-02,1.43486e-03
6.58705e-16,6.71240e-03,3.45572e-02,1.42957e-03
6.55377e-16,6.70833e-03,3.45367e-02,1.42391e-03
6.58531e-16,6.70432e-03,3.45165e-02,1.41794e-03
6.68276e-16,6.70041e-03,3.44966e-02,1.41176e-03
6.61873e-16,6.69665e-03,3.44769e-02,1.40542e-03
6.62984e-16,6.69311e-03,3.44575e-02,1.39892e-03
6.68312e-16,6.68980e-03,3.44383e-02,1.39236e-03
6.62435e-16,6.68675e-03,3.44194e-02,1.38575e-03
6.58088e-16,6.68384e-03,3.44005e-02,1.37915e-03
6.65008e-16,6.68102e-03,3.43818e-02,1.37262e-03
6.58198e-16,6.67827e-03,3.43633e-02,1.36619e-03
6.66222e-16,6.67555e-03,3.43441e-02,1.35993e-03
6.60655e-16,6.67289e-03,3.43252e-02,1.35388e-03
6.60653e-16,6.67047e-03,3.43065e-02,1.34810e-03
6.61408e-16,6.66829e-03,3.42880e-02,1.34263e-03
6.59119e-16,6.66633e-03,3.42693e-02,1.33751e-03
6.65621e-16,6.66460e-03,3.42505e-02,1.33278e-03
6.65728e-16,6.66306e-03,3.42320e-02,1.32848e-03
6.65509e-16,6.66174e-03,3.42137e-02,1.32462e-03
6.60602e-16,6.66037e-03,3.41956e-02,1.32130e-03
6.62088e-16,6.65882e-03,3.41774e-02,1.31863e-03
6.66030e-16,6.65738e-03,3.41595e-02,1.31659e-03
6.63673e-16,6.65606e-03,3.41418e-02,1.31506e-03
6.61298e-16,6.65485e-03,3.41243e-02,1.31403e-03
6.58432e-16,6.65375e-03,3.41070e-02,1.31348e-03
6.65909e-16,6.65274e-03,3.40900e-02,1.31338e-03
6.56734e-16,6.65182e-03,3.40728e-02,1.31372e-03
6.60679e-16,6.65092e-03,3.40558e-02,1.31451e-03
6.61318e-16,6.64998e-03,3.40390e-02,1.31570e-03
6.59162e-16,6.64898e-03,3.40224e-02,1.31721e-03
6.54672e-16,6.64786e-03,3.40057e-02,1.31901e-03
6.60200e-16,6.64576e-03,3.39892e-02,1.32105e-03
6.58367e-16,6.64267e-03,3.39702e-02,1.32330e-03
6.55517e-16,6.63858e-03,3.39447e-02,1.32569e-03
6.60901e-16,6.63352e-03,3.39193e-02,1.32819e-03
6.59040e-16,6.62732e-03,3.38939e-02,1.33074e-03
6.58493e-16,6.61822e-03,3.38688e-02,1.33330e-03
6.54615e-16,6.60654e-03,3.38441e-02,1.33582e-03
6.53617e-16,6.59450e-03,3.38196e-02,1.33824e-03
6.57941e-16,6.58219e-03,3.37954e-02,1.34050e-03
6.62795e-16,6.56973e-03,3.37716e-02,1.34256e-03
6.69474e-16,6.55728e-03,3.37482e-02,1.34437e-03
6.62704e-16,6.54492e-03,3.37251e-02,1.34588e-03
6.60417e-16,6.53286e-03,3.37021e-02,1.34717e-03
6.68717e-16,6.52126e-03,3.36789e-02,1.34811e-03
6.56855e-16,6.51023e-03,3.36560e-02,1.34864e-03
6.56198e-16,6.49987e-03,3.36335e-02,1.34873e-03
6.59722e-16,6.49032e-03,3.36113e-02,1.34834e-03
6.62788e-16,6.48164e-03,3.35895e-02,1.34746e-03
6.58182e-16,6.47387e-03,3.35614e-02,1.34606e-03
6.57572e-16,6.46705e-03,3.35312e-02,1.34415e-03
6.61293e-16,6.46125e-03,3.35011e-02,1.34179e-03
6.55754e-16,6.45634e-03,3.34714e-02,1.33894e-03
6.61667e-16,6.45238e-03,3.34423e-02,1.33558e-03
6.52132e-16,6.44945e-03,3.34134e-02,1.33176e-03
6.57381e-16,6.44756e-03,3.33842e-02,1.32746e-03
6.52575e-16,6.44662e-03,3.33555e-02,1.32270e-03
6.62091e-16,6.44658e-03,3.33261e-02,1.31751e-03
6.64169e-16,6.44729e-03,3.32968e-02,1.31197e-03
6.66113e-16,6.44868e-03,3.32680e-02,1.30620e-03
6.69025e-16,6.45059e-03,3.32348e-02,1.30010e-03
6.64366e-16,6.45297e-03,3.32007e-02,1.29372e-03
6.66414e-16,6.45566e-03,3.31671e-02,1.28708e-03
6.55964e-16,6.45858e-03,3.31339e-02,1.28025e-03
6.56946e-16,6.46134e-03,3.31012e-02,1.27327e-03
6.55219e-16,6.46390e-03,3.30690e-02,1.26620e-03
6.57852e-16,6.46355e-03,3.30365e-02,1.25908e-03
6.59073e-16,6.46094e-03,3.30045e-02,1.25198e-03
6.59215e-16,6.45838e-03,3.29729e-02,1.24502e-03
6.59932e-16,6.45594e-03,3.29418e-02,1.23819e-03
6.51471e-16,6.45377e-03,3.29111e-02,1.23156e-03
6.58889e-16,6.45175e-03,3.28809e-02,1.22518e-03
6.66181e-16,6.44996e-03,3.28511e-02,1.21912e-03
6.55714e-16,6.44839e-03,3.28218e-02,1.21344e-03
6.61015e-16,6.44714e-03,3.27928e-02,1.20821e-03
6.54186e-16,6.44615e-03,3.27638e-02,1.20345e-03
6.61331e-16,6.44536e-03,3.27349e-02,1.19923e-03
6.51251e-16,6.44473e-03,3.27064e-02,1.19554e-03
6.54814e-16,6.44422e-03,3.26777e-02,1.19241e-03
6.61824e-16,6.44400e-03,3.26492e-02,1.18984e-03
6.55158e-16,6.44411e-03,3.26210e-02,1.18786e-03
6.51848e-16,6.44465e-03,3.25929e-02,1.18646e-03
6.56172e-16,6.44539e-03,3.25651e-02,1.18565e-03
6.57539e-16,6.44620e-03,3.25378e-02,1.18539e-03
6.60571e-16,6.44712e-03,3.25108e-02,1.18630e-03
6.67468e-16,6.44807e-03,3.24841e-02,1.18799e-03
6.63838e-16,6.44846e-03,3.24577e-02,1.18922e-03
6.60412e-16,6.44887e-03,3.24315e-02,1.19036e-03
6.58240e-16,6.44911e-03,3.24058e-02,1.19270e-03
6.58994e-16,6.44928e-03,3.23794e-02,1.19538e-03
6.61612e-16,6.44939e-03,3.23528e-02,1.19836e-03
6.60710e-16,6.44790e-03,3.23265e-02,1.20156e-03
6.59552e-16,6.44528e-03,3.23006e-02,1.20492e-03
6.56442e-16,6.44250e-03,3.22751e-02,1.20841e-03
6.58372e-16,6.43952e-03,3.22499e-02,1.21197e-03
6.61039e-16,6.43631e-03,3.22250e-02,1.21551e-03
6.55376e-16,6.43303e-03,3.22005e-02,1.21899e-03
6.69455e-16,6.42955e-03,3.21763e-02,1.22234e-03
6.64716e-16,6.42591e-03,3.21524e-02,1.22556e-03
6.64767e-16,6.42207e-03,3.21289e-02,1.22869e-03
6.57311e-16,6.41812e-03,3.21056e-02,1.23156e-03
6.50546e-16,6.41404e-03,3.20827e-02,1.23412e-03
6.69600e-16,6.40973e-03,3.20600e-02,1.23634e-03
6.60258e-16,6.40526e-03,3.20376e-02,1.23823e-03
6.59728e-16,6.40067e-03,3.20150e-02,1.23974e-03
6.59081e-16,6.39602e-03,3.19922e-02,1.24079e-03
6.61031e-16,6.39132e-03,3.19697e-02,1.24138e-03
6.52574e-16,6.38660e-03,3.19473e-02,1.24150e-03
6.60000e-16,6.38194e-03,3.19248e-02,1.24109e-03
6.63674e-16,6.37738e-03,3.19023e-02,1.24014e-03
6.62906e-16,6.37295e-03,3.18797e-02,1.23862e-03
6.55237e-16,6.36871e-03,3.18571e-02,1.23655e-03
6.65652e-16,6.36464e-03,3.18346e-02,1.23392e-03
6.60686e-16,6.36070e-03,3.18124e-02,1.23075e-03
6.61237e-16,6.35691e-03,3.17905e-02,1.22706e-03
6.51022e-16,6.35326e-03,3.17687e-02,1.22285e-03
6.56775e-16,6.34968e-03,3.17470e-02,1.21816e-03
6.55380e-16,6.34621e-03,3.17257e-02,1.21300e-03
6.57152e-16,6.34292e-03,3.17046e-02,1.20746e-03
6.66784e-16,6.33973e-03,3.16838e-02,1.20156e-03
6.57380e-16,6.33672e-03,3.16632e-02,1.19530e-03
6.57530e-16,6.33363e-03,3.16429e-02,1.18874e-03
6.63481e-16,6.33073e-03,3.16229e-02,1.18191e-03
6.53231e-16,6.32803e-03,3.16031e-02,1.17488e-03
6.62012e-16,6.32540e-03,3.15835e-02,1.16769e-03
6.66918e-16,6.32295e-03,3.15638e-02,1.16040e-03
6.64342e-16,6.32069e-03,3.15432e-02,1.15311e-03
6.59285e-16,6.31861e-03,3.15223e-02,1.14587e-03
6.68551e-16,6.31669e-03,3.14998e-02,1.13869e-03
6.64853e-16,6.31493e-03,3.14775e-02,1.13162e-03
6.61073e-16,6.31335e-03,3.14555e-02,1.12474e-03
6.55959e-16,6.31175e-03,3.14335e-02,1.11808e-03
6.54892e-16,6.31030e-03,3.14117e-02,1.11172e-03
6.60044e-16,6.30901e-03,3.13901e-02,1.10571e-03
6.57652e-16,6.30788e-03,3.13689e-02,1.10017e-03
6.57013e-16,6.30682e-03,3.13480e-02,1.09506e-03
6.50481e-16,6.30558e-03,3.13273e-02,1.09042e-03
6.62050e-16,6.30425e-03,3.13070e-02,1.08628e-03
6.56030e-16,6.30304e-03,3.12869e-02,1.08267e-03
6.55319e-16,6.30191e-03,3.12670e-02,1.07961e-03
6.55963e-16,6.30089e-03,3.12474e-02,1.07712e-03
6.59702e-16,6.29992e-03,3.12281e-02,1.07521e-03
6.59632e-16,6.29902e-03,3.12087e-02,1.07388e-03
6.61013e-16,6.29818e-03,3.11808e-02,1.07313e-03
6.51501e-16,6.29733e-03,3.11517e-02,1.07301e-03
6.58467e-16,6.29645e-03,3.11231e-02,1.07343e-03
6.49378e-16,6.29556e-03,3.10948e-02,1.07855e-03
6.54661e-16,6.29465e-03,3.10669e-02,1.08425e-03
6.55303e-16,6.29370e-03,3.10394e-02,1.08925e-03
6.59656e-16,6.29266e-03,3.10123e-02,1.09349e-03
6.55308e-16,6.29157e-03,3.09828e-02,1.09693e-03
6.65961e-16,6.29036e-03,3.09539e-02,1.09958e-03
6.55016e-16,6.28903e-03,3.09343e-02,1.10137e-03
6.61435e-16,6.28758e-03,3.09150e-02,1.10225e-03
6.51434e-16,6.28596e-03,3.08958e-02,1.10220e-03
6.57901e-16,6.28430e-03,3.08768e-02,1.10123e-03
6.61638e-16,6.28261e-03,3.08581e-02,1.10165e-03
6.56213e-16,6.28094e-03,3.08393e-02,1.10505e-03
6.58465e-16,6.27919e-03,3.08171e-02,1.10836e-03
6.63748e-16,6.27734e-03,3.07942e-02,1.11153e-03
6.67209e-16,6.27547e-03,3.07716e-02,1.11454e-03
6.58760e-16,6.27362e-03,3.07495e-02,1.11743e-03
6.65094e-16,6.27178e-03,3.07274e-02,1.12007e-03
6.65281e-16,6.27002e-03,3.07055e-02,1.12241e-03
6.60221e-16,6.26835e-03,3.06839e-02,1.12443e-03
6.61062e-16,6.26675e-03,3.06626e-02,1.12608e-03
6.53950e-16,6.26520e-03,3.06417e-02,1.12735e-03
6.59990e-16,6.26362e-03,3.06210e-02,1.12822e-03
6.63578e-16,6.26212e-03,3.06008e-02,1.12866e-03
6.57523e-16,6.26069e-03,3.05808e-02,1.12868e-03
6.62646e-16,6.25927e-03,3.05612e-02,1.12826e-03
6.63499e-16,6.25779e-03,3.05418e-02,1.12740e-03
6.55623e-16,6.24762e-03,3.05175e-02,1.12611e-03
6.57642e-16,6.23235e-03,3.04931e-02,1.12438e-03
6.60502e-16,6.21778e-03,3.04692e-02,1.12222e-03
6.52954e-16,6.20399e-03,3.04456e-02,1.11878e-03
6.55960e-16,6.19102e-03,3.04223e-02,1.10874e-03
6.59631e-16,6.17878e-03,3.03993e-02,1.09929e-03
6.58898e-16,6.16748e-03,3.03759e-02,1.09054e-03
6.53629e-16,6.15742e-03,3.03529e-02,1.08261e-03
6.59010e-16,6.14855e-03,3.03302e-02,1.07557e-03
6.62261e-16,6.14085e-03,3.03079e-02,1.06948e-03
6.61853e-16,6.13424e-03,3.02859e-02,1.06440e-03
6.64762e-16,6.12811e-03,3.02642e-02,1.06040e-03
6.63382e-16,6.12110e-03,3.02429e-02,1.05750e-03
6.60081e-16,6.11318e-03,3.02216e-02,1.05568e-03
6.60001e-16,6.10440e-03,3.02002e-02,1.05490e-03
6.67760e-16,6.09477e-03,3.01791e-02,1.05514e-03
6.64176e-16,6.08429e-03,3.01583e-02,1.05635e-03
6.55711e-16,6.07306e-03,3.01378e-02,1.05471e-03
6.53500e-16,6.06122e-03,3.01174e-02,1.04936e-03
6.58273e-16,6.04902e-03,3.00967e-02,1.04410e-03
6.64139e-16,6.03671e-03,3.00764e-02,1.03891e-03
6.62877e-16,6.02436e-03,3.00563e-02,1.03384e-03
6.56974e-16,6.01217e-03,3.00360e-02,1.02890e-03
6.57023e-16,6.00039e-03,3.00158e-02,1.02412e-03
6.53478e-16,5.98926e-03,2.99958e-02,1.01952e-03
6.56216e-16,5.97872e-03,2.99762e-02,1.01512e-03
6.51438e-16,5.96903e-03,2.99568e-02,1.01095e-03
6.59033e-16,5.96058e-03,2.99377e-02,1.00701e-03
6.58764e-16,5.95317e-03,2.99188e-02,1.00333e-03
6.67748e-16,5.94696e-03,2.99002e-02,9.99923e-04
6.61160e-16,5.94197e-03,2.98819e-02,9.96797e-04
6.61557e-16,5.93815e-03,2.98638e-02,9.93983e-04
6.59813e-16,5.92638e-03,2.98460e-02,9.91575e-04
6.61914e-16,5.91355e-03,2.98284e-02,9.89501e-04
6.58064e-16,5.90263e-03,2.98109e-02,9.87765e-04
6.65851e-16,5.89362e-03,2.97937e-02,9.86368e-04
6.53912e-16,5.88644e-03,2.97766e-02,9.85306e-04
6.64353e-16,5.88115e-03,2.97598e-02,9.84574e-04
6.65751e-16,5.87760e-03,2.97432e-02,9.84161e-04
6.68137e-16,5.87568e-03,2.97268e-02,9.84161e-04
6.52344e-16,5.87521e-03,2.97106e-02,9.84466e-04
6.59835e-16,5.87611e-03,2.96946e-02,9.85030e-04
6.64735e-16,5.87825e-03,2.96787e-02,9.85830e-04
6.62150e-16,5.88141e-03,2.96628e-02,9.86839e-04
6.62177e-16,5.88541e-03,2.96471e-02,9.88032e-04
6.59849e-16,5.89001e-03,2.96316e-02,9.89381e-04
6.56330e-16,5.89480e-03,2.96163e-02,9.90857e-04
6.54373e-16,5.89974e-03,2.96011e-02,9.92435e-04
6.63869e-16,5.90075e-03,2.95862e-02,9.94087e-04
6.54910e-16,5.89654e-03,2.95715e-02,9.95785e-04
6.55730e-16,5.89229e-03,2.95569e-02,9.97505e-04
6.67844e-16,5.88825e-03,2.95424e-02,9.99221e-04
6.65583e-16,5.88437e-03,2.95282e-02,1.00091e-03
6.64170e-16,5.88074e-03,2.95141e-02,1.00255e-03
6.59350e-16,5.87750e-03,2.95002e-02,1.00411e-03
6.53600e-16,5.87464e-03,2.94864e-02,1.00559e-03
6.54808e-16,5.87152e-03,2.94728e-02,1.00695e-03
6.62028e-16,5.86720e-03,2.94593e-02,1.00820e-03
6.58864e-16,5.86160e-03,2.94459e-02,1.00930e-03
6.60234e-16,5.85471e-03,2.94327e-02,1.01029e-03
6.61678e-16,5.84672e-03,2.94196e-02,1.01112e-03
6.63490e-16,5.83778e-03,2.94060e-02,1.01176e-03
6.55135e-16,5.82792e-03,2.93882e-02,1.01220e-03
6.67968e-16,5.81714e-03,2.93695e-02,1.01244e-03
6.61875e-16,5.80571e-03,2.93511e-02,1.01247e-03
6.64355e-16,5.79369e-03,2.93329e-02,1.01227e-03
6.68605e-16,5.78119e-03,2.93151e-02,1.01184e-03
6.65691e-16,5.76840e-03,2.92974e-02,1.01118e-03
6.54401e-16,5.75536e-03,2.92801e-02,1.01017e-03
6.59321e-16,5.74246e-03,2.92630e-02,1.00757e-03
6.60763e-16,5.72970e-03,2.92461e-02,1.00541e-03
6.63472e-16,5.71712e-03,2.92295e-02,1.00367e-03
6.60802e-16,5.70496e-03,2.92131e-02,1.00237e-03
6.64088e-16,5.69328e-03,2.91969e-02,1.00149e-03
6.65919e-16,5.68233e-03,2.91809e-02,1.00023e-03
6.62011e-16,5.67216e-03,2.91649e-02,9.97742e-04
6.64351e-16,5.66279e-03,2.91491e-02,9.95022e-04
6.66203e-16,5.65424e-03,2.91334e-02,9.92070e-04
6.64563e-16,5.64644e-03,2.91179e-02,9.88890e-04
6.54617e-16,5.63984e-03,2.91015e-02,9.85492e-04
6.66129e-16,5.63416e-03,2.90852e-02,9.81885e-04
6.56368e-16,5.62935e-03,2.90691e-02,9.78083e-04
6.58250e-16,5.62538e-03,2.90532e-02,9.74099e-04
6.56128e-16,5.62213e-03,2.90376e-02,9.69950e-04
6.57153e-16,5.61944e-03,2.90222e-02,9.65656e-04
6.59524e-16,5.61718e-03,2.90067e-02,9.61235e-04
6.59072e-16,5.61540e-03,2.89915e-02,9.56710e-04
6.63670e-16,5.61405e-03,2.89707e-02,9.52103e-04
6.57081e-16,5.61312e-03,2.89475e-02,9.47441e-04
6.59617e-16,5.61228e-03,2.89247e-02,9.42755e-04
6.54461e-16,5.61151e-03,2.89022e-02,9.38076e-04
6.66713e-16,5.61078e-03,2.88801e-02,9.33437e-04
6.62843e-16,5.61020e-03,2.88583e-02,9.28884e-04
6.61379e-16,5.60972e-03,2.88369e-02,9.24454e-04
6.53833e-16,5.60918e-03,2.88155e-02,9.20172e-04
6.56636e-16,5.60861e-03,2.87944e-02,9.16192e-04
6.64288e-16,5.60814e-03,2.87735e-02,9.12419e-04
6.65131e-16,5.60776e-03,2.87528e-02,9.08879e-04
6.65327e-16,5.60751e-03,2.87322e-02,9.05596e-04
6.70928e-16,5.60736e-03,2.87119e-02,9.02596e-04
6.67013e-16,5.60729e-03,2.86918e-02,8.99891e-04
6.63382e-16,5.60723e-03,2.86716e-02,8.97505e-04
6.66987e-16,5.60716e-03,2.86517e-02,8.95451e-04
6.63545e-16,5.60712e-03,2.86322e-02,8.93732e-04
6.63124e-16,5.60707e-03,2.86129e-02,8.92336e-04
6.60664e-16,5.60701e-03,2.85938e-02,8.91265e-04
6.63391e-16,5.60679e-03,2.85750e-02,8.90519e-04
6.63610e-16,5.60635e-03,2.85565e-02,8.90091e-04
6.58126e-16,5.60572e-03,2.85383e-02,8.89973e-04
6.60546e-16,5.60486e-03,2.85202e-02,8.90152e-04
6.56316e-16,5.60374e-03,2.85024e-02,8.90613e-04
6.56324e-16,5.60238e-03,2.84849e-02,8.91337e-04
6.55481e-16,5.60064e-03,2.84676e-02,8.92303e-04
6.65845e-16,5.59859e-03,2.84504e-02,8.93486e-04
6.60365e-16,5.59625e-03,2.84331e-02,8.94855e-04
6.61764e-16,5.59368e-03,2.84159e-02,8.96382e-04
6.63929e-16,5.59081e-03,2.83947e-02,8.98038e-04
6.58364e-16,5.58726e-03,2.83701e-02,8.99793e-04
6.63695e-16,5.58360e-03,2.83525e-02,9.01616e-04
6.64059e-16,5.57985e-03,2.83428e-02,9.03486e-04
6.66181e-16,5.57597e-03,2.83332e-02,9.05388e-04
6.56853e-16,5.57196e-03,2.83234e-02,9.07311e-04
6.57206e-16,5.56772e-03,2.83132e-02,9.09181e-04
6.53403e-16,5.56339e-03,2.83010e-02,9.10968e-04
6.60531e-16,5.55913e-03,2.82889e-02,9.12646e-04
6.69919e-16,5.55496e-03,2.82770e-02,9.14190e-04
6.65975e-16,5.55080e-03,2.82653e-02,9.15578e-04
6.63786e-16,5.54649e-03,2.82538e-02,9.16786e-04
6.63517e-16,5.54227e-03,2.82424e-02,9.17817e-04
6.68891e-16,5.53820e-03,2.82312e-02,9.18641e-04
6.66062e-16,5.53412e-03,2.82148e-02,9.19230e-04
6.63868e-16,5.53011e-03,2.81978e-02,9.19571e-04
6.63080e-16,5.52618e-03,2.81806e-02,9.19652e-04
6.59831e-16,5.52214e-03,2.81636e-02,9.19501e-04
6.62175e-16,5.51809e-03,2.81470e-02,9.19097e-04
6.59738e-16,5.51418e-03,2.81306e-02,9.18419e-04
6.61436e-16,5.51039e-03,2.81145e-02,9.17466e-04
6.67103e-16,5.50669e-03,2.80987e-02,9.16240e-04
6.61489e-16,5.50305e-03,2.80831e-02,9.14745e-04
6.65751e-16,5.49948e-03,2.80678e-02,9.12986e-04
6.61203e-16,5.49594e-03,2.80526e-02,9.10970e-04
6.67433e-16,5.49241e-03,2.80376e-02,9.08708e-04
6.59732e-16,5.48889e-03,2.80228e-02,9.06209e-04
6.63711e-16,5.48545e-03,2.80078e-02,9.03486e-04
6.59356e-16,5.48214e-03,2.79931e-02,9.00554e-04
6.62522e-16,5.47896e-03,2.79786e-02,8.97425e-04
6.61985e-16,5.47587e-03,2.79643e-02,8.94116e-04
6.64813e-16,5.47295e-03,2.79501e-02,8.90643e-04
6.61084e-16,5.47023e-03,2.79362e-02,8.87018e-04
6.66632e-16,5.46769e-03,2.79225e-02,8.83258e-04
6.64100e-16,5.46540e-03,2.79089e-02,8.79383e-04
6.62603e-16,5.46341e-03,2.78954e-02,8.75414e-04
6.57610e-16,5.46176e-03,2.78819e-02,8.71370e-04
6.60687e-16,5.46045e-03,2.78678e-02,8.67274e-04
6.60088e-16,5.45950e-03,2.78538e-02,8.63145e-04
6.58858e-16,5.45888e-03,2.78396e-02,8.59001e-04
6.56555e-16,5.45858e-03,2.78253e-02,8.54865e-04
6.61903e-16,5.45855e-03,2.78113e-02,8.50762e-04
6.62882e-16,5.45855e-03,2.77974e-02,8.46720e-04
6.55032e-16,5.45843e-03,2.77837e-02,8.42768e-04
6.59616e-16,5.45839e-03,2.77692e-02,8.38935e-04


==> results/emd-obj-plots.csv <==
6.45955e+01,0.00000e+00,6.26357e+01
6.07928e+01,5.46986e-02,6.01104e+01
5.91404e+01,2.38670e-01,5.87744e+01
5.82154e+01,5.47015e-01,5.80041e+01
5.76748e+01,9.75901e-01,5.75449e+01
5.73370e+01,1.51970e+00,5.72598e+01
5.71347e+01,2.16471e+00,5.70978e+01
5.70274e+01,2.89546e+00,5.70038e+01
5.69605e+01,3.69617e+00,5.69499e+01
5.69104e+01,4.55610e+00,5.69009e+01
5.68789e+01,5.46423e+00,5.68719e+01
5.68565e+01,6.41287e+00,5.68515e+01
5.68412e+01,7.39254e+00,5.68393e+01
5.68306e+01,8.39474e+00,5.68278e+01
5.68221e+01,9.41507e+00,5.68207e+01
5.68161e+01,1.04488e+01,5.68148e+01
5.68120e+01,1.14934e+01,5.68121e+01
5.68098e+01,1.25455e+01,5.68092e+01
5.68071e+01,1.36041e+01,5.68068e+01
5.68050e+01,1.46660e+01,5.68044e+01
5.68023e+01,1.57314e+01,5.68023e+01
5.68018e+01,1.68009e+01,5.68019e+01
5.68004e+01,1.78730e+01,5.68003e+01
5.67996e+01,1.89454e+01,5.67996e+01
5.67989e+01,2.00132e+01,5.67988e+01
5.67980e+01,2.10725e+01,5.67980e+01
5.67973e+01,2.21127e+01,5.67971e+01
5.67967e+01,2.31313e+01,5.67965e+01
5.67961e+01,2.41270e+01,5.67960e+01
5.67956e+01,2.51005e+01,5.67955e+01
5.67952e+01,2.60506e+01,5.67952e+01
5.67952e+01,2.69771e+01,5.67953e+01
5.67952e+01,2.78793e+01,5.67953e+01
5.67951e+01,2.87572e+01,5.67952e+01
5.67951e+01,2.96111e+01,5.67953e+01
5.67955e+01,3.04407e+01,5.67958e+01
5.67951e+01,3.12447e+01,5.67951e+01
5.67951e+01,3.20203e+01,5.67951e+01
5.67951e+01,3.27672e+01,5.67951e+01
5.67947e+01,3.34856e+01,5.67946e+01
5.67944e+01,3.41727e+01,5.67944e+01
5.67944e+01,3.48273e+01,5.67944e+01
5.67944e+01,3.54498e+01,5.67944e+01
5.67944e+01,3.60376e+01,5.67944e+01
5.67944e+01,3.65877e+01,5.67944e+01
5.67944e+01,3.70985e+01,5.67944e+01
5.67944e+01,3.75676e+01,5.67944e+01
5.67943e+01,3.79958e+01,5.67944e+01
5.67943e+01,3.83858e+01,5.67943e+01
5.67943e+01,3.87404e+01,5.67943e+01
5.67942e+01,3.90621e+01,5.67942e+01
5.67942e+01,3.93530e+01,5.67942e+01
5.67941e+01,3.96132e+01,5.67941e+01
5.67941e+01,3.98429e+01,5.67941e+01
5.67941e+01,4.00443e+01,5.67941e+01
5.67941e+01,4.02206e+01,5.67941e+01
5.67941e+01,4.03709e+01,5.67941e+01
5.67941e+01,4.04943e+01,5.67941e+01
5.67941e+01,4.05898e+01,5.67941e+01
5.67941e+01,4.06577e+01,5.67940e+01
5.67940e+01,4.06991e+01,5.67940e+01
5.67940e+01,4.07164e+01,5.67940e+01
5.67940e+01,4.07132e+01,5.67940e+01
5.67940e+01,4.06910e+01,5.67940e+01
5.67940e+01,4.06523e+01,5.67940e+01
5.67940e+01,4.06003e+01,5.67940e+01
5.67940e+01,4.05431e+01,5.67940e+01
5.67940e+01,4.05069e+01,5.67940e+01
5.67940e+01,4.04850e+01,5.67940e+01
5.67940e+01,4.04612e+01,5.67940e+01
5.67940e+01,4.04315e+01,5.67940e+01
5.67940e+01,4.03943e+01,5.67940e+01
5.67940e+01,4.03483e+01,5.67940e+01
5.67940e+01,4.02940e+01,5.67940e+01
5.67940e+01,4.02321e+01,5.67940e+01
5.67940e+01,4.01636e+01,5.67940e+01
5.67940e+01,4.00915e+01,5.67940e+01
5.67940e+01,4.00156e+01,5.67940e+01
5.67940e+01,3.99366e+01,5.67940e+01
5.67940e+01,3.98555e+01,5.67940e+01
5.67940e+01,3.97754e+01,5.67940e+01
5.67940e+01,3.96974e+01,5.67940e+01
5.67940e+01,3.96208e+01,5.67940e+01
5.67940e+01,3.95456e+01,5.67940e+01
5.67940e+01,3.94718e+01,5.67940e+01
5.67940e+01,3.94005e+01,5.67940e+01
5.67940e+01,3.93314e+01,5.67940e+01
5.67940e+01,3.92648e+01,5.67940e+01
5.67940e+01,3.92018e+01,5.67940e+01
5.67940e+01,3.91435e+01,5.67940e+01
5.67940e+01,3.90908e+01,5.67940e+01
5.67940e+01,3.90450e+01,5.67940e+01
5.67940e+01,3.90078e+01,5.67940e+01
5.67940e+01,3.89822e+01,5.67940e+01
5.67940e+01,3.89702e+01,5.67940e+01
5.67940e+01,3.89730e+01,5.67940e+01
5.67940e+01,3.89938e+01,5.67940e+01
5.67940e+01,3.90312e+01,5.67940e+01
5.67940e+01,3.90824e+01,5.67940e+01
5.67940e+01,3.91476e+01,5.67940e+01
5.67940e+01,3.92267e+01,5.67940e+01
5.67940e+01,3.93180e+01,5.67940e+01
5.67940e+01,3.94201e+01,5.67940e+01
5.67940e+01,3.95313e+01,5.67940e+01
5.67940e+01,3.96511e+01,5.67940e+01
5.67940e+01,3.97780e+01,5.67940e+01
5.67940e+01,3.99110e+01,5.67940e+01
5.67940e+01,4.00486e+01,5.67940e+01
5.67940e+01,4.01894e+01,5.67940e+01
5.67940e+01,4.03311e+01,5.67940e+01
5.67940e+01,4.04724e+01,5.67940e+01
5.67940e+01,4.06128e+01,5.67940e+01
5.67940e+01,4.07521e+01,5.67940e+01
5.67940e+01,4.08895e+01,5.67940e+01
5.67940e+01,4.10245e+01,5.67940e+01
5.67940e+01,4.11570e+01,5.67940e+01
5.67940e+01,4.12869e+01,5.67940e+01
5.67940e+01,4.14140e+01,5.67940e+01
5.67940e+01,4.15388e+01,5.67940e+01
5.67940e+01,4.16618e+01,5.67940e+01
5.67940e+01,4.17832e+01,5.67940e+01
5.67940e+01,4.19027e+01,5.67940e+01
5.67940e+01,4.20204e+01,5.67940e+01
5.67940e+01,4.21362e+01,5.67940e+01
5.67940e+01,4.22502e+01,5.67940e+01
5.67940e+01,4.23624e+01,5.67940e+01
5.67940e+01,4.24725e+01,5.67940e+01
5.67940e+01,4.25801e+01,5.67940e+01
5.67940e+01,4.26856e+01,5.67940e+01
5.67940e+01,4.27896e+01,5.67940e+01
5.67940e+01,4.28927e+01,5.67940e+01
5.67940e+01,4.29957e+01,5.67940e+01
5.67940e+01,4.30988e+01,5.67940e+01
5.67940e+01,4.32030e+01,5.67940e+01
5.67940e+01,4.33093e+01,5.67940e+01
5.67940e+01,4.34183e+01,5.67940e+01
5.67940e+01,4.35299e+01,5.67940e+01
5.67940e+01,4.36436e+01,5.67940e+01
5.67940e+01,4.37591e+01,5.67940e+01
5.67940e+01,4.38760e+01,5.67940e+01
5.67940e+01,4.39942e+01,5.67940e+01
5.67940e+01,4.41136e+01,5.67940e+01
5.67940e+01,4.42335e+01,5.67940e+01
5.67940e+01,4.43536e+01,5.67940e+01
5.67940e+01,4.44744e+01,5.67940e+01
5.67940e+01,4.45963e+01,5.67940e+01
5.67940e+01,4.47185e+01,5.67940e+01
5.67940e+01,4.48403e+01,5.67940e+01
5.67940e+01,4.49609e+01,5.67940e+01
5.67940e+01,4.50802e+01,5.67940e+01
5.67940e+01,4.51977e+01,5.67940e+01
5.67940e+01,4.53135e+01,5.67940e+01
5.67940e+01,4.54267e+01,5.67940e+01
5.67940e+01,4.55370e+01,5.67940e+01
5.67940e+01,4.56440e+01,5.67940e+01
5.67940e+01,4.57476e+01,5.67940e+01
5.67940e+01,4.58478e+01,5.67940e+01
5.67940e+01,4.59440e+01,5.67940e+01
5.67940e+01,4.60360e+01,5.67940e+01
5.67940e+01,4.61237e+01,5.67940e+01
5.67940e+01,4.62066e+01,5.67940e+01
5.67940e+01,4.62845e+01,5.67940e+01
5.67940e+01,4.63577e+01,5.67940e+01
5.67940e+01,4.64266e+01,5.67940e+01
5.67940e+01,4.64915e+01,5.67940e+01
5.67940e+01,4.65521e+01,5.67940e+01
5.67940e+01,4.66081e+01,5.67940e+01
5.67940e+01,4.66593e+01,5.67940e+01
5.67940e+01,4.67064e+01,5.67940e+01
5.67940e+01,4.67497e+01,5.67940e+01
5.67940e+01,4.67891e+01,5.67940e+01
5.67940e+01,4.68248e+01,5.67940e+01
5.67940e+01,4.68581e+01,5.67940e+01
5.67940e+01,4.68891e+01,5.67940e+01
5.67940e+01,4.69180e+01,5.67940e+01
5.67940e+01,4.69446e+01,5.67940e+01
5.67940e+01,4.69690e+01,5.67940e+01
5.67940e+01,4.69913e+01,5.67940e+01
5.67940e+01,4.70120e+01,5.67940e+01
5.67940e+01,4.70318e+01,5.67940e+01
5.67940e+01,4.70512e+01,5.67940e+01
5.67940e+01,4.70709e+01,5.67940e+01
5.67940e+01,4.70913e+01,5.67940e+01
5.67940e+01,4.71121e+01,5.67940e+01
5.67940e+01,4.71331e+01,5.67940e+01
5.67940e+01,4.71548e+01,5.67940e+01
5.67940e+01,4.71768e+01,5.67940e+01
5.67940e+01,4.71988e+01,5.67940e+01
5.67940e+01,4.72212e+01,5.67940e+01
5.67940e+01,4.72440e+01,5.67940e+01
5.67940e+01,4.72675e+01,5.67940e+01
5.67940e+01,4.72920e+01,5.67940e+01
5.67940e+01,4.73172e+01,5.67940e+01
5.67940e+01,4.73433e+01,5.67940e+01
5.67940e+01,4.73707e+01,5.67940e+01
5.67940e+01,4.73993e+01,5.67940e+01
5.67940e+01,4.74293e+01,5.67940e+01
5.67940e+01,4.74613e+01,5.67940e+01
5.67940e+01,4.74954e+01,5.67940e+01
5.67940e+01,4.75314e+01,5.67940e+01
5.67940e+01,4.75687e+01,5.67940e+01
5.67940e+01,4.76075e+01,5.67940e+01
5.67940e+01,4.76476e+01,5.67940e+01
5.67940e+01,4.76883e+01,5.67940e+01
5.67940e+01,4.77292e+01,5.67940e+01
5.67940e+01,4.77702e+01,5.67940e+01
5.67940e+01,4.78111e+01,5.67940e+01
5.67940e+01,4.78514e+01,5.67940e+01
5.67940e+01,4.78913e+01,5.67940e+01
5.67940e+01,4.79305e+01,5.67940e+01
5.67940e+01,4.79690e+01,5.67940e+01
5.67940e+01,4.80066e+01,5.67940e+01
5.67940e+01,4.80434e+01,5.67940e+01
5.67940e+01,4.80791e+01,5.67940e+01
5.67940e+01,4.81134e+01,5.67940e+01
5.67940e+01,4.81467e+01,5.67940e+01
5.67940e+01,4.81788e+01,5.67940e+01
5.67940e+01,4.82094e+01,5.67940e+01
5.67940e+01,4.82384e+01,5.67940e+01
5.67940e+01,4.82660e+01,5.67940e+01
5.67940e+01,4.82920e+01,5.67940e+01
5.67940e+01,4.83168e+01,5.67940e+01
5.67940e+01,4.83407e+01,5.67940e+01
5.67940e+01,4.83638e+01,5.67940e+01
5.67940e+01,4.83868e+01,5.67940e+01
5.67940e+01,4.84094e+01,5.67940e+01
5.67940e+01,4.84321e+01,5.67940e+01
5.67940e+01,4.84550e+01,5.67940e+01
5.67940e+01,4.84782e+01,5.67940e+01
5.67940e+01,4.85017e+01,5.67940e+01
5.67940e+01,4.85261e+01,5.67940e+01
5.67940e+01,4.85515e+01,5.67940e+01
5.67940e+01,4.85782e+01,5.67940e+01
5.67940e+01,4.86068e+01,5.67940e+01
5.67940e+01,4.86373e+01,5.67940e+01
5.67940e+01,4.86701e+01,5.67940e+01
5.67940e+01,4.87056e+01,5.67940e+01
5.67940e+01,4.87443e+01,5.67940e+01
5.67940e+01,4.87865e+01,5.67940e+01
5.67940e+01,4.88322e+01,5.67940e+01
5.67940e+01,4.88814e+01,5.67940e+01
5.67940e+01,4.89346e+01,5.67940e+01
5.67940e+01,4.89917e+01,5.67940e+01
5.67940e+01,4.90524e+01,5.67940e+01
5.67940e+01,4.91162e+01,5.67940e+01
5.67940e+01,4.91830e+01,5.67940e+01
5.67940e+01,4.92524e+01,5.67940e+01
5.67940e+01,4.93243e+01,5.67940e+01
5.67940e+01,4.93983e+01,5.67940e+01
5.67940e+01,4.94745e+01,5.67940e+01
5.67940e+01,4.95529e+01,5.67940e+01
5.67940e+01,4.96336e+01,5.67940e+01
5.67940e+01,4.97163e+01,5.67940e+01
5.67940e+01,4.98006e+01,5.67940e+01
5.67940e+01,4.98860e+01,5.67940e+01
5.67940e+01,4.99724e+01,5.67940e+01
5.67940e+01,5.00594e+01,5.67940e+01
5.67940e+01,5.01471e+01,5.67940e+01
5.67940e+01,5.02353e+01,5.67940e+01
5.67940e+01,5.03237e+01,5.67940e+01
5.67940e+01,5.04120e+01,5.67940e+01
5.67940e+01,5.05006e+01,5.67940e+01
5.67940e+01,5.05896e+01,5.67940e+01
5.67940e+01,5.06787e+01,5.67940e+01
5.67940e+01,5.07675e+01,5.67940e+01
5.67940e+01,5.08558e+01,5.67940e+01
5.67940e+01,5.09435e+01,5.67940e+01
5.67940e+01,5.10304e+01,5.67940e+01
5.67940e+01,5.11168e+01,5.67940e+01
5.67940e+01,5.12028e+01,5.67940e+01
5.67940e+01,5.12884e+01,5.67940e+01
5.67940e+01,5.13740e+01,5.67940e+01
5.67940e+01,5.14596e+01,5.67940e+01
5.67940e+01,5.15453e+01,5.67940e+01
5.67940e+01,5.16311e+01,5.67940e+01
5.67940e+01,5.17173e+01,5.67940e+01
5.67940e+01,5.18036e+01,5.67940e+01
5.67940e+01,5.18895e+01,5.67940e+01
5.67940e+01,5.19754e+01,5.67940e+01
5.67940e+01,5.20612e+01,5.67940e+01
5.67940e+01,5.21470e+01,5.67940e+01
5.67940e+01,5.22325e+01,5.67940e+01
5.67940e+01,5.23173e+01,5.67940e+01
5.67940e+01,5.24015e+01,5.67940e+01
5.67940e+01,5.24851e+01,5.67940e+01
5.67940e+01,5.25679e+01,5.67940e+01
5.67940e+01,5.26498e+01,5.67940e+01
5.67940e+01,5.27303e+01,5.67940e+01
5.67940e+01,5.28092e+01,5.67940e+01
5.67940e+01,5.28864e+01,5.67940e+01
5.67940e+01,5.29618e+01,5.67940e+01
5.67940e+01,5.30353e+01,5.67940e+01
5.67940e+01,5.31070e+01,5.67940e+01
5.67940e+01,5.31767e+01,5.67940e+01
5.67940e+01,5.32442e+01,5.67940e+01
5.67940e+01,5.33094e+01,5.67940e+01
5.67940e+01,5.33724e+01,5.67940e+01
5.67940e+01,5.34328e+01,5.67940e+01
5.67940e+01,5.34908e+01,5.67940e+01
5.67940e+01,5.35465e+01,5.67940e+01
5.67940e+01,5.36001e+01,5.67940e+01
5.67940e+01,5.36521e+01,5.67940e+01
5.67940e+01,5.37025e+01,5.67940e+01
5.67940e+01,5.37514e+01,5.67940e+01
5.67940e+01,5.37988e+01,5.67940e+01
5.67940e+01,5.38449e+01,5.67940e+01
5.67940e+01,5.38896e+01,5.67940e+01
5.67940e+01,5.39329e+01,5.67940e+01
5.67940e+01,5.39750e+01,5.67940e+01
5.67940e+01,5.40159e+01,5.67940e+01
5.67940e+01,5.40556e+01,5.67940e+01
5.67940e+01,5.40942e+01,5.67940e+01
5.67940e+01,5.41317e+01,5.67940e+01
5.67940e+01,5.41683e+01,5.67940e+01
5.67940e+01,5.42039e+01,5.67940e+01
5.67940e+01,5.42386e+01,5.67940e+01
5.67940e+01,5.42729e+01,5.67940e+01
5.67940e+01,5.43073e+01,5.67940e+01
5.67940e+01,5.43418e+01,5.67940e+01
5.67940e+01,5.43769e+01,5.67940e+01
5.67940e+01,5.44121e+01,5.67940e+01
5.67940e+01,5.44472e+01,5.67940e+01
5.67940e+01,5.44821e+01,5.67940e+01
5.67940e+01,5.45168e+01,5.67940e+01
5.67940e+01,5.45514e+01,5.67940e+01
5.67940e+01,5.45855e+01,5.67940e+01
5.67940e+01,5.46189e+01,5.67940e+01
5.67940e+01,5.46513e+01,5.67940e+01
5.67940e+01,5.46825e+01,5.67940e+01
5.67940e+01,5.47123e+01,5.67940e+01
5.67940e+01,5.47407e+01,5.67940e+01
5.67940e+01,5.47676e+01,5.67940e+01
5.67940e+01,5.47931e+01,5.67940e+01
5.67940e+01,5.48170e+01,5.67940e+01
5.67940e+01,5.48394e+01,5.67940e+01
5.67940e+01,5.48602e+01,5.67940e+01
5.67940e+01,5.48797e+01,5.67940e+01
5.67940e+01,5.48976e+01,5.67940e+01
5.67940e+01,5.49138e+01,5.67940e+01
5.67940e+01,5.49283e+01,5.67940e+01
5.67940e+01,5.49412e+01,5.67940e+01
5.67940e+01,5.49528e+01,5.67940e+01
5.67940e+01,5.49633e+01,5.67940e+01
5.67940e+01,5.49728e+01,5.67940e+01
5.67940e+01,5.49815e+01,5.67940e+01
5.67940e+01,5.49895e+01,5.67940e+01
5.67940e+01,5.49969e+01,5.67940e+01
5.67940e+01,5.50039e+01,5.67940e+01
5.67940e+01,5.50105e+01,5.67940e+01
5.67940e+01,5.50169e+01,5.67940e+01
5.67940e+01,5.50233e+01,5.67940e+01
5.67940e+01,5.50298e+01,5.67940e+01
5.67940e+01,5.50368e+01,5.67940e+01
5.67940e+01,5.50445e+01,5.67940e+01
5.67940e+01,5.50528e+01,5.67940e+01
5.67940e+01,5.50614e+01,5.67940e+01
5.67940e+01,5.50705e+01,5.67940e+01
5.67940e+01,5.50800e+01,5.67940e+01
5.67940e+01,5.50901e+01,5.67940e+01
5.67940e+01,5.51006e+01,5.67940e+01
5.67940e+01,5.51115e+01,5.67940e+01
5.67940e+01,5.51225e+01,5.67940e+01
5.67940e+01,5.51338e+01,5.67940e+01
5.67940e+01,5.51450e+01,5.67940e+01
5.67940e+01,5.51558e+01,5.67940e+01
5.67940e+01,5.51662e+01,5.67940e+01
5.67940e+01,5.51758e+01,5.67940e+01
5.67940e+01,5.51842e+01,5.67940e+01
5.67940e+01,5.51915e+01,5.67940e+01
5.67940e+01,5.51974e+01,5.67940e+01
5.67940e+01,5.52020e+01,5.67940e+01
5.67940e+01,5.52055e+01,5.67940e+01
5.67940e+01,5.52080e+01,5.67940e+01
5.67940e+01,5.52101e+01,5.67940e+01
5.67940e+01,5.52117e+01,5.67940e+01
5.67940e+01,5.52131e+01,5.67940e+01
5.67940e+01,5.52145e+01,5.67940e+01
5.67940e+01,5.52158e+01,5.67940e+01
5.67940e+01,5.52171e+01,5.67940e+01
5.67940e+01,5.52183e+01,5.67940e+01
5.67940e+01,5.52193e+01,5.67940e+01
5.67940e+01,5.52203e+01,5.67940e+01
5.67940e+01,5.52213e+01,5.67940e+01
5.67940e+01,5.52224e+01,5.67940e+01
5.67940e+01,5.52235e+01,5.67940e+01
5.67940e+01,5.52247e+01,5.67940e+01
5.67940e+01,5.52259e+01,5.67940e+01
5.67940e+01,5.52273e+01,5.67940e+01
5.67940e+01,5.52289e+01,5.67940e+01
5.67940e+01,5.52307e+01,5.67940e+01
5.67940e+01,5.52327e+01,5.67940e+01
5.67940e+01,5.52349e+01,5.67940e+01
5.67940e+01,5.52374e+01,5.67940e+01
5.67940e+01,5.52402e+01,5.67940e+01
5.67940e+01,5.52434e+01,5.67940e+01
5.67940e+01,5.52471e+01,5.67940e+01
5.67940e+01,5.52512e+01,5.67940e+01
5.67940e+01,5.52560e+01,5.67940e+01
5.67940e+01,5.52615e+01,5.67940e+01
5.67940e+01,5.52677e+01,5.67940e+01
5.67940e+01,5.52747e+01,5.67940e+01
5.67940e+01,5.52825e+01,5.67940e+01
5.67940e+01,5.52912e+01,5.67940e+01
5.67940e+01,5.53008e+01,5.67940e+01
5.67940e+01,5.53113e+01,5.67940e+01
5.67940e+01,5.53226e+01,5.67940e+01
5.67940e+01,5.53346e+01,5.67940e+01
5.67940e+01,5.53475e+01,5.67940e+01
5.67940e+01,5.53611e+01,5.67940e+01
5.67940e+01,5.53757e+01,5.67940e+01
5.67940e+01,5.53910e+01,5.67940e+01
5.67940e+01,5.54069e+01,5.67940e+01
5.67940e+01,5.54235e+01,5.67940e+01
5.67940e+01,5.54406e+01,5.67940e+01
5.67940e+01,5.54584e+01,5.67940e+01
5.67940e+01,5.54769e+01,5.67940e+01
5.67940e+01,5.54963e+01,5.67940e+01
5.67940e+01,5.55165e+01,5.67940e+01
5.67940e+01,5.55373e+01,5.67940e+01
5.67940e+01,5.55589e+01,5.67940e+01
5.67940e+01,5.55812e+01,5.67940e+01
5.67940e+01,5.56039e+01,5.67940e+01
5.67940e+01,5.56269e+01,5.67940e+01
5.67940e+01,5.56499e+01,5.67940e+01
5.67940e+01,5.56726e+01,5.67940e+01
5.67940e+01,5.56949e+01,5.67940e+01
5.67940e+01,5.57167e+01,5.67940e+01
5.67940e+01,5.57379e+01,5.67940e+01
5.67940e+01,5.57586e+01,5.67940e+01
5.67940e+01,5.57788e+01,5.67940e+01
5.67940e+01,5.57982e+01,5.67940e+01
5.67940e+01,5.58170e+01,5.67940e+01
5.67940e+01,5.58350e+01,5.67940e+01
5.67940e+01,5.58522e+01,5.67940e+01
5.67940e+01,5.58686e+01,5.67940e+01
5.67940e+01,5.58841e+01,5.67940e+01
5.67940e+01,5.58990e+01,5.67940e+01
5.67940e+01,5.59134e+01,5.67940e+01
5.67940e+01,5.59272e+01,5.67940e+01
5.67940e+01,5.59404e+01,5.67940e+01
5.67940e+01,5.59528e+01,5.67940e+01
5.67940e+01,5.59644e+01,5.67940e+01
5.67940e+01,5.59752e+01,5.67940e+01
5.67940e+01,5.59853e+01,5.67940e+01
5.67940e+01,5.59946e+01,5.67940e+01
5.67940e+01,5.60030e+01,5.67940e+01
5.67940e+01,5.60105e+01,5.67940e+01
5.67940e+01,5.60171e+01,5.67940e+01
5.67940e+01,5.60228e+01,5.67940e+01
5.67940e+01,5.60275e+01,5.67940e+01
5.67940e+01,5.60312e+01,5.67940e+01
5.67940e+01,5.60340e+01,5.67940e+01
5.67940e+01,5.60358e+01,5.67940e+01
5.67940e+01,5.60365e+01,5.67940e+01
5.67940e+01,5.60361e+01,5.67940e+01
5.67940e+01,5.60348e+01,5.67940e+01
5.67940e+01,5.60323e+01,5.67940e+01
5.67940e+01,5.60289e+01,5.67940e+01
5.67940e+01,5.60244e+01,5.67940e+01
5.67940e+01,5.60188e+01,5.67940e+01
5.67940e+01,5.60122e+01,5.67940e+01
5.67940e+01,5.60045e+01,5.67940e+01
5.67940e+01,5.59959e+01,5.67940e+01
5.67940e+01,5.59863e+01,5.67940e+01
5.67940e+01,5.59758e+01,5.67940e+01
5.67940e+01,5.59643e+01,5.67940e+01
5.67940e+01,5.59518e+01,5.67940e+01
5.67940e+01,5.59384e+01,5.67940e+01
5.67940e+01,5.59239e+01,5.67940e+01
5.67940e+01,5.59086e+01,5.67940e+01
5.67940e+01,5.58923e+01,5.67940e+01
5.67940e+01,5.58751e+01,5.67940e+01
5.67940e+01,5.58570e+01,5.67940e+01
5.67940e+01,5.58381e+01,5.67940e+01
5.67940e+01,5.58181e+01,5.67940e+01
5.67940e+01,5.57971e+01,5.67940e+01
5.67940e+01,5.57752e+01,5.67940e+01
5.67940e+01,5.57524e+01,5.67940e+01
5.67940e+01,5.57287e+01,5.67940e+01
5.67940e+01,5.57044e+01,5.67940e+01
5.67940e+01,5.56795e+01,5.67940e+01
5.67940e+01,5.56542e+01,5.67940e+01
5.67940e+01,5.56286e+01,5.67940e+01
5.67940e+01,5.56029e+01,5.67940e+01
5.67940e+01,5.55772e+01,5.67940e+01
5.67940e+01,5.55517e+01,5.67940e+01
5.67940e+01,5.55264e+01,5.67940e+01
5.67940e+01,5.55015e+01,5.67940e+01
5.67940e+01,5.54770e+01,5.67940e+01
5.67940e+01,5.54529e+01,5.67940e+01
5.67940e+01,5.54293e+01,5.67940e+01
5.67940e+01,5.54064e+01,5.67940e+01
5.67940e+01,5.53842e+01,5.67940e+01
5.67940e+01,5.53626e+01,5.67940e+01
5.67940e+01,5.53419e+01,5.67940e+01
5.67940e+01,5.53220e+01,5.67940e+01
5.67940e+01,5.53029e+01,5.67940e+01
5.67940e+01,5.52845e+01,5.67940e+01
5.67940e+01,5.52667e+01,5.67940e+01
5.67940e+01,5.52497e+01,5.67940e+01
5.67940e+01,5.52332e+01,5.67940e+01
5.67940e+01,5.52174e+01,5.67940e+01
5.67940e+01,5.52023e+01,5.67940e+01
5.67940e+01,5.51880e+01,5.67940e+01
5.67940e+01,5.51744e+01,5.67940e+01
5.67940e+01,5.51615e+01,5.67940e+01
5.67940e+01,5.51492e+01,5.67940e+01
5.67940e+01,5.51375e+01,5.67940e+01
5.67940e+01,5.51264e+01,5.67940e+01
5.67940e+01,5.51157e+01,5.67940e+01
5.67940e+01,5.51054e+01,5.67940e+01
5.67940e+01,5.50956e+01,5.67940e+01
5.67940e+01,5.50864e+01,5.67940e+01
5.67940e+01,5.50777e+01,5.67940e+01
5.67940e+01,5.50696e+01,5.67940e+01
5.67940e+01,5.50622e+01,5.67940e+01
5.67940e+01,5.50557e+01,5.67940e+01
5.67940e+01,5.50499e+01,5.67940e+01
5.67940e+01,5.50451e+01,5.67940e+01
5.67940e+01,5.50413e+01,5.67940e+01
5.67940e+01,5.50384e+01,5.67940e+01
5.67940e+01,5.50365e+01,5.67940e+01
5.67940e+01,5.50353e+01,5.67940e+01
5.67940e+01,5.50350e+01,5.67940e+01
5.67940e+01,5.50355e+01,5.67940e+01
5.67940e+01,5.50369e+01,5.67940e+01
5.67940e+01,5.50392e+01,5.67940e+01
5.67940e+01,5.50426e+01,5.67940e+01
5.67940e+01,5.50471e+01,5.67940e+01
5.67940e+01,5.50527e+01,5.67940e+01
5.67940e+01,5.50593e+01,5.67940e+01
5.67940e+01,5.50670e+01,5.67940e+01
5.67940e+01,5.50757e+01,5.67940e+01
5.67940e+01,5.50855e+01,5.67940e+01
5.67940e+01,5.50963e+01,5.67940e+01
5.67940e+01,5.51081e+01,5.67940e+01
5.67940e+01,5.51208e+01,5.67940e+01
5.67940e+01,5.51344e+01,5.67940e+01
5.67940e+01,5.51488e+01,5.67940e+01
5.67940e+01,5.51640e+01,5.67940e+01
5.67940e+01,5.51799e+01,5.67940e+01
5.67940e+01,5.51965e+01,5.67940e+01
5.67940e+01,5.52140e+01,5.67940e+01
5.67940e+01,5.52322e+01,5.67940e+01
5.67940e+01,5.52512e+01,5.67940e+01
5.67940e+01,5.52710e+01,5.67940e+01
5.67940e+01,5.52916e+01,5.67940e+01
5.67940e+01,5.53130e+01,5.67940e+01
5.67940e+01,5.53352e+01,5.67940e+01
5.67940e+01,5.53583e+01,5.67940e+01
5.67940e+01,5.53823e+01,5.67940e+01
5.67940e+01,5.54072e+01,5.67940e+01
5.67940e+01,5.54329e+01,5.67940e+01
5.67940e+01,5.54597e+01,5.67940e+01
5.67940e+01,5.54873e+01,5.67940e+01
5.67940e+01,5.55158e+01,5.67940e+01
5.67940e+01,5.55452e+01,5.67940e+01
5.67940e+01,5.55754e+01,5.67940e+01
5.67940e+01,5.56064e+01,5.67940e+01
5.67940e+01,5.56381e+01,5.67940e+01
5.67940e+01,5.56705e+01,5.67940e+01
5.67940e+01,5.57035e+01,5.67940e+01
5.67940e+01,5.57370e+01,5.67940e+01
5.67940e+01,5.57711e+01,5.67940e+01
5.67940e+01,5.58056e+01,5.67940e+01
5.67940e+01,5.58405e+01,5.67940e+01
5.67940e+01,5.58758e+01,5.67940e+01
5.67940e+01,5.59114e+01,5.67940e+01
5.67940e+01,5.59472e+01,5.67940e+01
5.67940e+01,5.59831e+01,5.67940e+01
5.67940e+01,5.60192e+01,5.67940e+01
5.67940e+01,5.60552e+01,5.67940e+01
5.67940e+01,5.60912e+01,5.67940e+01
5.67940e+01,5.61272e+01,5.67940e+01
5.67940e+01,5.61630e+01,5.67940e+01
5.67940e+01,5.61987e+01,5.67940e+01
5.67940e+01,5.62343e+01,5.67940e+01
5.67940e+01,5.62698e+01,5.67940e+01
5.67940e+01,5.63049e+01,5.67940e+01
5.67940e+01,5.63399e+01,5.67940e+01
5.67940e+01,5.63745e+01,5.67940e+01
5.67940e+01,5.64088e+01,5.67940e+01
5.67940e+01,5.64427e+01,5.67940e+01
5.67940e+01,5.64762e+01,5.67940e+01
5.67940e+01,5.65094e+01,5.67940e+01
5.67940e+01,5.65421e+01,5.67940e+01
5.67940e+01,5.65744e+01,5.67940e+01
5.67940e+01,5.66062e+01,5.67940e+01
5.67940e+01,5.66376e+01,5.67940e+01
5.67940e+01,5.66685e+01,5.67940e+01
5.67940e+01,5.66988e+01,5.67940e+01
5.67940e+01,5.67286e+01,5.67940e+01
5.67940e+01,5.67577e+01,5.67940e+01
5.67940e+01,5.67861e+01,5.67940e+01
5.67940e+01,5.68137e+01,5.67940e+01
5.67940e+01,5.68406e+01,5.67940e+01
5.67940e+01,5.68666e+01,5.67940e+01
5.67940e+01,5.68918e+01,5.67940e+01
5.67940e+01,5.69161e+01,5.67940e+01
5.67940e+01,5.69396e+01,5.67940e+01
5.67940e+01,5.69620e+01,5.67940e+01
5.67940e+01,5.69833e+01,5.67940e+01
5.67940e+01,5.70034e+01,5.67940e+01
5.67940e+01,5.70225e+01,5.67940e+01
5.67940e+01,5.70404e+01,5.67940e+01
5.67940e+01,5.70571e+01,5.67940e+01
5.67940e+01,5.70727e+01,5.67940e+01
5.67940e+01,5.70871e+01,5.67940e+01
5.67940e+01,5.71003e+01,5.67940e+01
5.67940e+01,5.71125e+01,5.67940e+01
5.67940e+01,5.71236e+01,5.67940e+01
5.67940e+01,5.71337e+01,5.67940e+01
5.67940e+01,5.71428e+01,5.67940e+01
5.67940e+01,5.71511e+01,5.67940e+01
5.67940e+01,5.71585e+01,5.67940e+01
5.67940e+01,5.71651e+01,5.67940e+01
5.67940e+01,5.71707e+01,5.67940e+01
5.67940e+01,5.71756e+01,5.67940e+01
5.67940e+01,5.71797e+01,5.67940e+01
5.67940e+01,5.71830e+01,5.67940e+01
5.67940e+01,5.71854e+01,5.67940e+01
5.67940e+01,5.71871e+01,5.67940e+01
5.67940e+01,5.71880e+01,5.67940e+01
5.67940e+01,5.71881e+01,5.67940e+01
5.67940e+01,5.71875e+01,5.67940e+01
5.67940e+01,5.71863e+01,5.67940e+01
5.67940e+01,5.71843e+01,5.67940e+01
5.67940e+01,5.71815e+01,5.67940e+01
5.67940e+01,5.71780e+01,5.67940e+01
5.67940e+01,5.71736e+01,5.67940e+01
5.67940e+01,5.71684e+01,5.67940e+01
5.67940e+01,5.71625e+01,5.67940e+01
5.67940e+01,5.71560e+01,5.67940e+01
5.67940e+01,5.71490e+01,5.67940e+01
5.67940e+01,5.71414e+01,5.67940e+01
5.67940e+01,5.71334e+01,5.67940e+01
5.67940e+01,5.71249e+01,5.67940e+01
5.67940e+01,5.71160e+01,5.67940e+01
5.67940e+01,5.71067e+01,5.67940e+01
5.67940e+01,5.70970e+01,5.67940e+01
5.67940e+01,5.70869e+01,5.67940e+01
5.67940e+01,5.70763e+01,5.67940e+01
5.67940e+01,5.70654e+01,5.67940e+01
5.67940e+01,5.70541e+01,5.67940e+01
5.67940e+01,5.70426e+01,5.67940e+01
5.67940e+01,5.70308e+01,5.67940e+01
5.67940e+01,5.70189e+01,5.67940e+01
5.67940e+01,5.70067e+01,5.67940e+01
5.67940e+01,5.69942e+01,5.67940e+01
5.67940e+01,5.69813e+01,5.67940e+01
5.67940e+01,5.69683e+01,5.67940e+01
5.67940e+01,5.69549e+01,5.67940e+01
5.67940e+01,5.69414e+01,5.67940e+01
5.67940e+01,5.69279e+01,5.67940e+01
5.67940e+01,5.69143e+01,5.67940e+01
5.67940e+01,5.69007e+01,5.67940e+01
5.67940e+01,5.68869e+01,5.67940e+01
5.67940e+01,5.68732e+01,5.67940e+01
5.67940e+01,5.68595e+01,5.67940e+01
5.67940e+01,5.68457e+01,5.67940e+01
5.67940e+01,5.68319e+01,5.67940e+01
5.67940e+01,5.68180e+01,5.67940e+01
5.67940e+01,5.68040e+01,5.67940e+01
5.67940e+01,5.67898e+01,5.67940e+01
5.67940e+01,5.67755e+01,5.67940e+01
5.67940e+01,5.67611e+01,5.67940e+01
5.67940e+01,5.67468e+01,5.67940e+01
5.67940e+01,5.67325e+01,5.67940e+01
5.67940e+01,5.67184e+01,5.67940e+01
5.67940e+01,5.67044e+01,5.67940e+01
5.67940e+01,5.66906e+01,5.67940e+01
5.67940e+01,5.66771e+01,5.67940e+01
5.67940e+01,5.66640e+01,5.67940e+01
5.67940e+01,5.66511e+01,5.67940e+01
5.67940e+01,5.66387e+01,5.67940e+01
5.67940e+01,5.66268e+01,5.67940e+01
5.67940e+01,5.66153e+01,5.67940e+01
5.67940e+01,5.66042e+01,5.67940e+01
5.67940e+01,5.65937e+01,5.67940e+01
5.67940e+01,5.65835e+01,5.67940e+01
5.67940e+01,5.65738e+01,5.67940e+01
5.67940e+01,5.65644e+01,5.67940e+01
5.67940e+01,5.65553e+01,5.67940e+01
5.67940e+01,5.65467e+01,5.67940e+01
5.67940e+01,5.65383e+01,5.67940e+01
5.67940e+01,5.65302e+01,5.67940e+01
5.67940e+01,5.65223e+01,5.67940e+01
5.67940e+01,5.65146e+01,5.67940e+01
5.67940e+01,5.65071e+01,5.67940e+01
5.67940e+01,5.64997e+01,5.67940e+01
5.67940e+01,5.64925e+01,5.67940e+01
5.67940e+01,5.64855e+01,5.67940e+01
5.67940e+01,5.64785e+01,5.67940e+01
5.67940e+01,5.64715e+01,5.67940e+01
5.67940e+01,5.64647e+01,5.67940e+01
5.67940e+01,5.64580e+01,5.67940e+01
5.67940e+01,5.64514e+01,5.67940e+01
5.67940e+01,5.64449e+01,5.67940e+01
5.67940e+01,5.64385e+01,5.67940e+01
5.67940e+01,5.64322e+01,5.67940e+01
5.67940e+01,5.64260e+01,5.67940e+01
5.67940e+01,5.64198e+01,5.67940e+01
5.67940e+01,5.64135e+01,5.67940e+01
5.67940e+01,5.64073e+01,5.67940e+01
5.67940e+01,5.64009e+01,5.67940e+01
5.67940e+01,5.63946e+01,5.67940e+01
5.67940e+01,5.63882e+01,5.67940e+01
5.67940e+01,5.63819e+01,5.67940e+01
5.67940e+01,5.63759e+01,5.67940e+01
5.67940e+01,5.63701e+01,5.67940e+01
5.67940e+01,5.63645e+01,5.67940e+01
5.67940e+01,5.63593e+01,5.67940e+01
5.67940e+01,5.63545e+01,5.67940e+01
5.67940e+01,5.63500e+01,5.67940e+01
5.67940e+01,5.63458e+01,5.67940e+01
5.67940e+01,5.63418e+01,5.67940e+01
5.67940e+01,5.63381e+01,5.67940e+01
5.67940e+01,5.63346e+01,5.67940e+01
5.67940e+01,5.63314e+01,5.67940e+01
5.67940e+01,5.63283e+01,5.67940e+01
5.67940e+01,5.63255e+01,5.67940e+01
5.67940e+01,5.63229e+01,5.67940e+01
5.67940e+01,5.63205e+01,5.67940e+01
5.67940e+01,5.63183e+01,5.67940e+01
5.67940e+01,5.63162e+01,5.67940e+01
5.67940e+01,5.63143e+01,5.67940e+01
5.67940e+01,5.63125e+01,5.67940e+01
5.67940e+01,5.63107e+01,5.67940e+01
5.67940e+01,5.63090e+01,5.67940e+01
5.67940e+01,5.63072e+01,5.67940e+01
5.67940e+01,5.63055e+01,5.67940e+01
5.67940e+01,5.63038e+01,5.67940e+01
5.67940e+01,5.63022e+01,5.67940e+01
5.67940e+01,5.63004e+01,5.67940e+01
5.67940e+01,5.62986e+01,5.67940e+01
5.67940e+01,5.62967e+01,5.67940e+01
5.67940e+01,5.62947e+01,5.67940e+01
5.67940e+01,5.62925e+01,5.67940e+01
5.67940e+01,5.62904e+01,5.67940e+01
5.67940e+01,5.62883e+01,5.67940e+01
5.67940e+01,5.62863e+01,5.67940e+01
5.67940e+01,5.62845e+01,5.67940e+01
5.67940e+01,5.62829e+01,5.67940e+01
5.67940e+01,5.62815e+01,5.67940e+01
5.67940e+01,5.62803e+01,5.67940e+01
5.67940e+01,5.62792e+01,5.67940e+01
5.67940e+01,5.62783e+01,5.67940e+01
5.67940e+01,5.62773e+01,5.67940e+01
5.67940e+01,5.62762e+01,5.67940e+01
5.67940e+01,5.62750e+01,5.67940e+01
5.67940e+01,5.62737e+01,5.67940e+01
5.67940e+01,5.62723e+01,5.67940e+01
5.67940e+01,5.62709e+01,5.67940e+01
5.67940e+01,5.62696e+01,5.67940e+01
5.67940e+01,5.62684e+01,5.67940e+01
5.67940e+01,5.62675e+01,5.67940e+01
5.67940e+01,5.62667e+01,5.67940e+01
5.67940e+01,5.62662e+01,5.67940e+01
5.67940e+01,5.62660e+01,5.67940e+01
5.67940e+01,5.62659e+01,5.67940e+01
5.67940e+01,5.62659e+01,5.67940e+01
5.67940e+01,5.62661e+01,5.67940e+01
5.67940e+01,5.62664e+01,5.67940e+01
5.67940e+01,5.62667e+01,5.67940e+01
5.67940e+01,5.62672e+01,5.67940e+01
5.67940e+01,5.62679e+01,5.67940e+01
5.67940e+01,5.62686e+01,5.67940e+01
5.67940e+01,5.62694e+01,5.67940e+01
5.67940e+01,5.62703e+01,5.67940e+01
5.67940e+01,5.62712e+01,5.67940e+01
5.67940e+01,5.62721e+01,5.67940e+01
5.67940e+01,5.62730e+01,5.67940e+01
5.67940e+01,5.62740e+01,5.67940e+01
5.67940e+01,5.62750e+01,5.67940e+01
5.67940e+01,5.62760e+01,5.67940e+01
5.67940e+01,5.62769e+01,5.67940e+01
5.67940e+01,5.62777e+01,5.67940e+01
5.67940e+01,5.62784e+01,5.67940e+01
5.67940e+01,5.62789e+01,5.67940e+01
5.67940e+01,5.62793e+01,5.67940e+01
5.67940e+01,5.62795e+01,5.67940e+01
5.67940e+01,5.62796e+01,5.67940e+01
5.67940e+01,5.62795e+01,5.67940e+01
5.67940e+01,5.62793e+01,5.67940e+01
5.67940e+01,5.62790e+01,5.67940e+01
5.67940e+01,5.62786e+01,5.67940e+01
5.67940e+01,5.62783e+01,5.67940e+01
5.67940e+01,5.62780e+01,5.67940e+01
5.67940e+01,5.62778e+01,5.67940e+01
5.67940e+01,5.62778e+01,5.67940e+01
5.67940e+01,5.62780e+01,5.67940e+01
5.67940e+01,5.62785e+01,5.67940e+01
5.67940e+01,5.62792e+01,5.67940e+01
5.67940e+01,5.62803e+01,5.67940e+01
5.67940e+01,5.62817e+01,5.67940e+01
5.67940e+01,5.62836e+01,5.67940e+01
5.67940e+01,5.62858e+01,5.67940e+01
5.67940e+01,5.62884e+01,5.67940e+01
5.67940e+01,5.62914e+01,5.67940e+01
5.67940e+01,5.62947e+01,5.67940e+01
5.67940e+01,5.62983e+01,5.67940e+01
5.67940e+01,5.63023e+01,5.67940e+01
5.67940e+01,5.63066e+01,5.67940e+01
5.67940e+01,5.63111e+01,5.67940e+01
5.67940e+01,5.63159e+01,5.67940e+01
5.67940e+01,5.63210e+01,5.67940e+01
5.67940e+01,5.63262e+01,5.67940e+01
5.67940e+01,5.63316e+01,5.67940e+01
5.67940e+01,5.63372e+01,5.67940e+01
5.67940e+01,5.63430e+01,5.67940e+01
5.67940e+01,5.63490e+01,5.67940e+01
5.67940e+01,5.63551e+01,5.67940e+01
5.67940e+01,5.63615e+01,5.67940e+01
5.67940e+01,5.63682e+01,5.67940e+01
5.67940e+01,5.63751e+01,5.67940e+01
5.67940e+01,5.63822e+01,5.67940e+01
5.67940e+01,5.63896e+01,5.67940e+01
5.67940e+01,5.63971e+01,5.67940e+01
5.67940e+01,5.64049e+01,5.67940e+01
5.67940e+01,5.64128e+01,5.67940e+01
5.67940e+01,5.64209e+01,5.67940e+01
5.67940e+01,5.64291e+01,5.67940e+01
5.67940e+01,5.64374e+01,5.67940e+01
5.67940e+01,5.64459e+01,5.67940e+01
5.67940e+01,5.64544e+01,5.67940e+01
5.67940e+01,5.64631e+01,5.67940e+01
5.67940e+01,5.64718e+01,5.67940e+01
5.67940e+01,5.64806e+01,5.67940e+01
5.67940e+01,5.64895e+01,5.67940e+01
5.67940e+01,5.64984e+01,5.67940e+01
5.67940e+01,5.65074e+01,5.67940e+01
5.67940e+01,5.65163e+01,5.67940e+01
5.67940e+01,5.65253e+01,5.67940e+01
5.67940e+01,5.65344e+01,5.67940e+01
5.67940e+01,5.65435e+01,5.67940e+01
5.67940e+01,5.65526e+01,5.67940e+01
5.67940e+01,5.65618e+01,5.67940e+01
5.67940e+01,5.65711e+01,5.67940e+01
5.67940e+01,5.65804e+01,5.67940e+01
5.67940e+01,5.65897e+01,5.67940e+01
5.67940e+01,5.65991e+01,5.67940e+01
5.67940e+01,5.66084e+01,5.67940e+01
5.67940e+01,5.66176e+01,5.67940e+01
5.67940e+01,5.66268e+01,5.67940e+01
5.67940e+01,5.66360e+01,5.67940e+01
5.67940e+01,5.66451e+01,5.67940e+01
5.67940e+01,5.66542e+01,5.67940e+01
5.67940e+01,5.66631e+01,5.67940e+01
5.67940e+01,5.66720e+01,5.67940e+01
5.67940e+01,5.66808e+01,5.67940e+01
5.67940e+01,5.66894e+01,5.67940e+01
5.67940e+01,5.66980e+01,5.67940e+01
5.67940e+01,5.67064e+01,5.67940e+01
5.67940e+01,5.67146e+01,5.67940e+01
5.67940e+01,5.67226e+01,5.67940e+01
5.67940e+01,5.67304e+01,5.67940e+01
5.67940e+01,5.67379e+01,5.67940e+01
5.67940e+01,5.67452e+01,5.67940e+01
5.67940e+01,5.67523e+01,5.67940e+01
5.67940e+01,5.67591e+01,5.67940e+01
5.67940e+01,5.67657e+01,5.67940e+01
5.67940e+01,5.67721e+01,5.67940e+01
5.67940e+01,5.67783e+01,5.67940e+01
5.67940e+01,5.67842e+01,5.67940e+01
5.67940e+01,5.67898e+01,5.67940e+01
5.67940e+01,5.67952e+01,5.67940e+01
5.67940e+01,5.68004e+01,5.67940e+01
5.67940e+01,5.68053e+01,5.67940e+01
5.67940e+01,5.68100e+01,5.67940e+01
5.67940e+01,5.68144e+01,5.67940e+01
5.67940e+01,5.68187e+01,5.67940e+01
5.67940e+01,5.68228e+01,5.67940e+01
5.67940e+01,5.68266e+01,5.67940e+01
5.67940e+01,5.68303e+01,5.67940e+01
5.67940e+01,5.68337e+01,5.67940e+01
5.67940e+01,5.68369e+01,5.67940e+01
5.67940e+01,5.68399e+01,5.67940e+01
5.67940e+01,5.68426e+01,5.67940e+01
5.67940e+01,5.68451e+01,5.67940e+01
5.67940e+01,5.68473e+01,5.67940e+01
5.67940e+01,5.68493e+01,5.67940e+01
5.67940e+01,5.68510e+01,5.67940e+01
5.67940e+01,5.68524e+01,5.67940e+01
5.67940e+01,5.68535e+01,5.67940e+01
5.67940e+01,5.68544e+01,5.67940e+01
5.67940e+01,5.68551e+01,5.67940e+01
5.67940e+01,5.68555e+01,5.67940e+01
5.67940e+01,5.68559e+01,5.67940e+01
5.67940e+01,5.68561e+01,5.67940e+01
5.67940e+01,5.68562e+01,5.67940e+01
5.67940e+01,5.68562e+01,5.67940e+01
5.67940e+01,5.68562e+01,5.67940e+01
5.67940e+01,5.68560e+01,5.67940e+01
5.67940e+01,5.68559e+01,5.67940e+01
5.67940e+01,5.68557e+01,5.67940e+01
5.67940e+01,5.68555e+01,5.67940e+01
5.67940e+01,5.68552e+01,5.67940e+01
5.67940e+01,5.68549e+01,5.67940e+01
5.67940e+01,5.68545e+01,5.67940e+01
5.67940e+01,5.68540e+01,5.67940e+01
5.67940e+01,5.68535e+01,5.67940e+01
5.67940e+01,5.68530e+01,5.67940e+01
5.67940e+01,5.68525e+01,5.67940e+01
5.67940e+01,5.68520e+01,5.67940e+01
5.67940e+01,5.68516e+01,5.67940e+01
5.67940e+01,5.68511e+01,5.67940e+01
5.67940e+01,5.68507e+01,5.67940e+01
5.67940e+01,5.68504e+01,5.67940e+01
5.67940e+01,5.68500e+01,5.67940e+01
5.67940e+01,5.68496e+01,5.67940e+01
5.67940e+01,5.68492e+01,5.67940e+01
5.67940e+01,5.68488e+01,5.67940e+01
5.67940e+01,5.68482e+01,5.67940e+01
5.67940e+01,5.68476e+01,5.67940e+01
5.67940e+01,5.68470e+01,5.67940e+01
5.67940e+01,5.68462e+01,5.67940e+01
5.67940e+01,5.68453e+01,5.67940e+01
5.67940e+01,5.68444e+01,5.67940e+01
5.67940e+01,5.68434e+01,5.67940e+01
5.67940e+01,5.68424e+01,5.67940e+01
5.67940e+01,5.68413e+01,5.67940e+01
5.67940e+01,5.68400e+01,5.67940e+01
5.67940e+01,5.68387e+01,5.67940e+01
5.67940e+01,5.68372e+01,5.67940e+01
5.67940e+01,5.68356e+01,5.67940e+01
5.67940e+01,5.68340e+01,5.67940e+01
5.67940e+01,5.68323e+01,5.67940e+01
5.67940e+01,5.68305e+01,5.67940e+01
5.67940e+01,5.68287e+01,5.67940e+01
5.67940e+01,5.68268e+01,5.67940e+01
5.67940e+01,5.68249e+01,5.67940e+01
5.67940e+01,5.68229e+01,5.67940e+01
5.67940e+01,5.68209e+01,5.67940e+01
5.67940e+01,5.68189e+01,5.67940e+01
5.67940e+01,5.68169e+01,5.67940e+01
5.67940e+01,5.68149e+01,5.67940e+01
5.67940e+01,5.68128e+01,5.67940e+01
5.67940e+01,5.68107e+01,5.67940e+01
5.67940e+01,5.68086e+01,5.67940e+01
5.67940e+01,5.68066e+01,5.67940e+01
5.67940e+01,5.68045e+01,5.67940e+01
5.67940e+01,5.68024e+01,5.67940e+01
5.67940e+01,5.68002e+01,5.67940e+01
5.67940e+01,5.67979e+01,5.67940e+01
5.67940e+01,5.67955e+01,5.67940e+01
5.67940e+01,5.67929e+01,5.67940e+01
5.67940e+01,5.67903e+01,5.67940e+01
5.67940e+01,5.67876e+01,5.67940e+01
5.67940e+01,5.67849e+01,5.67940e+01
5.67940e+01,5.67822e+01,5.67940e+01
5.67940e+01,5.67795e+01,5.67940e+01
5.67940e+01,5.67767e+01,5.67940e+01
5.67940e+01,5.67739e+01,5.67940e+01
5.67940e+01,5.67711e+01,5.67940e+01
5.67940e+01,5.67683e+01,5.67940e+01
5.67940e+01,5.67655e+01,5.67940e+01
5.67940e+01,5.67627e+01,5.67940e+01
5.67940e+01,5.67600e+01,5.67940e+01
5.67940e+01,5.67572e+01,5.67940e+01
5.67940e+01,5.67545e+01,5.67940e+01
5.67940e+01,5.67517e+01,5.67940e+01
5.67940e+01,5.67489e+01,5.67940e+01
5.67940e+01,5.67462e+01,5.67940e+01
5.67940e+01,5.67433e+01,5.67940e+01
5.67940e+01,5.67405e+01,5.67940e+01
5.67940e+01,5.67376e+01,5.67940e+01
5.67940e+01,5.67346e+01,5.67940e+01
5.67940e+01,5.67315e+01,5.67940e+01
5.67940e+01,5.67284e+01,5.67940e+01
5.67940e+01,5.67253e+01,5.67940e+01
5.67940e+01,5.67220e+01,5.67940e+01
5.67940e+01,5.67188e+01,5.67940e+01
5.67940e+01,5.67154e+01,5.67940e+01
5.67940e+01,5.67120e+01,5.67940e+01
5.67940e+01,5.67085e+01,5.67940e+01
5.67940e+01,5.67049e+01,5.67940e+01
5.67940e+01,5.67012e+01,5.67940e+01
5.67940e+01,5.66973e+01,5.67940e+01
5.67940e+01,5.66933e+01,5.67940e+01
5.67940e+01,5.66892e+01,5.67940e+01
5.67940e+01,5.66850e+01,5.67940e+01
5.67940e+01,5.66807e+01,5.67940e+01
5.67940e+01,5.66763e+01,5.67940e+01
5.67940e+01,5.66718e+01,5.67940e+01
5.67940e+01,5.66673e+01,5.67940e+01
5.67940e+01,5.66627e+01,5.67940e+01
5.67940e+01,5.66582e+01,5.67940e+01
5.67940e+01,5.66537e+01,5.67940e+01
5.67940e+01,5.66491e+01,5.67940e+01
5.67940e+01,5.66445e+01,5.67940e+01
5.67940e+01,5.66400e+01,5.67940e+01
5.67940e+01,5.66355e+01,5.67940e+01
5.67940e+01,5.66309e+01,5.67940e+01
5.67940e+01,5.66264e+01,5.67940e+01
5.67940e+01,5.66218e+01,5.67940e+01
5.67940e+01,5.66172e+01,5.67940e+01
5.67940e+01,5.66126e+01,5.67940e+01
5.67940e+01,5.66079e+01,5.67940e+01
5.67940e+01,5.66033e+01,5.67940e+01
5.67940e+01,5.65986e+01,5.67940e+01
5.67940e+01,5.65940e+01,5.67940e+01
5.67940e+01,5.65895e+01,5.67940e+01
5.67940e+01,5.65849e+01,5.67940e+01
5.67940e+01,5.65803e+01,5.67940e+01
5.67940e+01,5.65757e+01,5.67940e+01
5.67940e+01,5.65710e+01,5.67940e+01
5.67940e+01,5.65662e+01,5.67940e+01
5.67940e+01,5.65615e+01,5.67940e+01
5.67940e+01,5.65567e+01,5.67940e+01
5.67940e+01,5.65519e+01,5.67940e+01
5.67940e+01,5.65471e+01,5.67940e+01
5.67940e+01,5.65422e+01,5.67940e+01
5.67940e+01,5.65373e+01,5.67940e+01
5.67940e+01,5.65323e+01,5.67940e+01
5.67940e+01,5.65272e+01,5.67940e+01
5.67940e+01,5.65221e+01,5.67940e+01
5.67940e+01,5.65168e+01,5.67940e+01
5.67940e+01,5.65114e+01,5.67940e+01
5.67940e+01,5.65060e+01,5.67940e+01
5.67940e+01,5.65004e+01,5.67940e+01
5.67940e+01,5.64948e+01,5.67940e+01
5.67940e+01,5.64891e+01,5.67940e+01
5.67940e+01,5.64834e+01,5.67940e+01
5.67940e+01,5.64776e+01,5.67940e+01
5.67940e+01,5.64719e+01,5.67940e+01
5.67940e+01,5.64661e+01,5.67940e+01
5.67940e+01,5.64604e+01,5.67940e+01
5.67940e+01,5.64548e+01,5.67940e+01
5.67940e+01,5.64493e+01,5.67940e+01
5.67940e+01,5.64439e+01,5.67940e+01
5.67940e+01,5.64386e+01,5.67940e+01
5.67940e+01,5.64335e+01,5.67940e+01
5.67940e+01,5.64287e+01,5.67940e+01
5.67940e+01,5.64241e+01,5.67940e+01
5.67940e+01,5.64198e+01,5.67940e+01
5.67940e+01,5.64158e+01,5.67940e+01
5.67940e+01,5.64121e+01,5.67940e+01
5.67940e+01,5.64088e+01,5.67940e+01
5.67940e+01,5.64058e+01,5.67940e+01
5.67940e+01,5.64032e+01,5.67940e+01
5.67940e+01,5.64009e+01,5.67940e+01
5.67940e+01,5.63991e+01,5.67940e+01
5.67940e+01,5.63976e+01,5.67940e+01
5.67940e+01,5.63964e+01,5.67940e+01
5.67940e+01,5.63957e+01,5.67940e+01
5.67940e+01,5.63952e+01,5.67940e+01
5.67940e+01,5.63951e+01,5.67940e+01
5.67940e+01,5.63953e+01,5.67940e+01
5.67940e+01,5.63959e+01,5.67940e+01
5.67940e+01,5.63967e+01,5.67940e+01
5.67940e+01,5.63977e+01,5.67940e+01
5.67940e+01,5.63990e+01,5.67940e+01
5.67940e+01,5.64006e+01,5.67940e+01
5.67940e+01,5.64023e+01,5.67940e+01
5.67940e+01,5.64044e+01,5.67940e+01
5.67940e+01,5.64066e+01,5.67940e+01
5.67940e+01,5.64092e+01,5.67940e+01
5.67940e+01,5.64119e+01,5.67940e+01
5.67940e+01,5.64150e+01,5.67940e+01
5.67940e+01,5.64183e+01,5.67940e+01
5.67940e+01,5.64218e+01,5.67940e+01
5.67940e+01,5.64257e+01,5.67940e+01
5.67940e+01,5.64298e+01,5.67940e+01
5.67940e+01,5.64341e+01,5.67940e+01
5.67940e+01,5.64387e+01,5.67940e+01
5.67940e+01,5.64436e+01,5.67940e+01
5.67940e+01,5.64487e+01,5.67940e+01
5.67940e+01,5.64539e+01,5.67940e+01
5.67940e+01,5.64594e+01,5.67940e+01
5.67940e+01,5.64650e+01,5.67940e+01
5.67940e+01,5.64708e+01,5.67940e+01
5.67940e+01,5.64768e+01,5.67940e+01
5.67940e+01,5.64830e+01,5.67940e+01
5.67940e+01,5.64894e+01,5.67940e+01
5.67940e+01,5.64961e+01,5.67940e+01
5.67940e+01,5.65029e+01,5.67940e+01
5.67940e+01,5.65101e+01,5.67940e+01
5.67940e+01,5.65175e+01,5.67940e+01
5.67940e+01,5.65253e+01,5.67940e+01
5.67940e+01,5.65334e+01,5.67940e+01
5.67940e+01,5.65417e+01,5.67940e+01
5.67940e+01,5.65503e+01,5.67940e+01
5.67940e+01,5.65592e+01,5.67940e+01
5.67940e+01,5.65683e+01,5.67940e+01
5.67940e+01,5.65777e+01,5.67940e+01
5.67940e+01,5.65871e+01,5.67940e+01
5.67940e+01,5.65967e+01,5.67940e+01
5.67940e+01,5.66063e+01,5.67940e+01
5.67940e+01,5.66161e+01,5.67940e+01
5.67940e+01,5.66259e+01,5.67940e+01
5.67940e+01,5.66358e+01,5.67940e+01
5.67940e+01,5.66457e+01,5.67940e+01
5.67940e+01,5.66557e+01,5.67940e+01
5.67940e+01,5.66657e+01,5.67940e+01
5.67940e+01,5.66757e+01,5.67940e+01
5.67940e+01,5.66857e+01,5.67940e+01
5.67940e+01,5.66957e+01,5.67940e+01
5.67940e+01,5.67057e+01,5.67940e+01
5.67940e+01,5.67157e+01,5.67940e+01
5.67940e+01,5.67256e+01,5.67940e+01
5.67940e+01,5.67354e+01,5.67940e+01
5.67940e+01,5.67452e+01,5.67940e+01
5.67940e+01,5.67547e+01,5.67940e+01
5.67940e+01,5.67642e+01,5.67940e+01
5.67940e+01,5.67735e+01,5.67940e+01
5.67940e+01,5.67826e+01,5.67940e+01
5.67940e+01,5.67916e+01,5.67940e+01
5.67940e+01,5.68003e+01,5.67940e+01
5.67940e+01,5.68089e+01,5.67940e+01
5.67940e+01,5.68172e+01,5.67940e+01
5.67940e+01,5.68253e+01,5.67940e+01
5.67940e+01,5.68332e+01,5.67940e+01
5.67940e+01,5.68409e+01,5.67940e+01
5.67940e+01,5.68484e+01,5.67940e+01
5.67940e+01,5.68556e+01,5.67940e+01
5.67940e+01,5.68626e+01,5.67940e+01
5.67940e+01,5.68694e+01,5.67940e+01
5.67940e+01,5.68759e+01,5.67940e+01
5.67940e+01,5.68821e+01,5.67940e+01
5.67940e+01,5.68882e+01,5.67940e+01
5.67940e+01,5.68940e+01,5.67940e+01
5.67940e+01,5.68995e+01,5.67940e+01
5.67940e+01,5.69048e+01,5.67940e+01
5.67940e+01,5.69098e+01,5.67940e+01
5.67940e+01,5.69147e+01,5.67940e+01
5.67940e+01,5.69193e+01,5.67940e+01
5.67940e+01,5.69237e+01,5.67940e+01
5.67940e+01,5.69278e+01,5.67940e+01
5.67940e+01,5.69318e+01,5.67940e+01
5.67940e+01,5.69355e+01,5.67940e+01
5.67940e+01,5.69390e+01,5.67940e+01
5.67940e+01,5.69422e+01,5.67940e+01
5.67940e+01,5.69452e+01,5.67940e+01
5.67940e+01,5.69480e+01,5.67940e+01
5.67940e+01,5.69505e+01,5.67940e+01
5.67940e+01,5.69527e+01,5.67940e+01
5.67940e+01,5.69547e+01,5.67940e+01
5.67940e+01,5.69563e+01,5.67940e+01
5.67940e+01,5.69576e+01,5.67940e+01
5.67940e+01,5.69585e+01,5.67940e+01
5.67940e+01,5.69591e+01,5.67940e+01
5.67940e+01,5.69593e+01,5.67940e+01
5.67940e+01,5.69590e+01,5.67940e+01
5.67940e+01,5.69584e+01,5.67940e+01
5.67940e+01,5.69574e+01,5.67940e+01
5.67940e+01,5.69559e+01,5.67940e+01
5.67940e+01,5.69541e+01,5.67940e+01
5.67940e+01,5.69518e+01,5.67940e+01
5.67940e+01,5.69493e+01,5.67940e+01
5.67940e+01,5.69463e+01,5.67940e+01
5.67940e+01,5.69430e+01,5.67940e+01
5.67940e+01,5.69395e+01,5.67940e+01
5.67940e+01,5.69356e+01,5.67940e+01
5.67940e+01,5.69315e+01,5.67940e+01
5.67940e+01,5.69271e+01,5.67940e+01
5.67940e+01,5.69225e+01,5.67940e+01
5.67940e+01,5.69176e+01,5.67940e+01
5.67940e+01,5.69126e+01,5.67940e+01
5.67940e+01,5.69074e+01,5.67940e+01
5.67940e+01,5.69020e+01,5.67940e+01
5.67940e+01,5.68965e+01,5.67940e+01
5.67940e+01,5.68909e+01,5.67940e+01
5.67940e+01,5.68851e+01,5.67940e+01
5.67940e+01,5.68793e+01,5.67940e+01
5.67940e+01,5.68734e+01,5.67940e+01
5.67940e+01,5.68674e+01,5.67940e+01
5.67940e+01,5.68614e+01,5.67940e+01
5.67940e+01,5.68553e+01,5.67940e+01
5.67940e+01,5.68491e+01,5.67940e+01
5.67940e+01,5.68430e+01,5.67940e+01
5.67940e+01,5.68368e+01,5.67940e+01
5.67940e+01,5.68307e+01,5.67940e+01
5.67940e+01,5.68246e+01,5.67940e+01
5.67940e+01,5.68187e+01,5.67940e+01
5.67940e+01,5.68128e+01,5.67940e+01
5.67940e+01,5.68069e+01,5.67940e+01
5.67940e+01,5.68012e+01,5.67940e+01
5.67940e+01,5.67955e+01,5.67940e+01
5.67940e+01,5.67899e+01,5.67940e+01
5.67940e+01,5.67844e+01,5.67940e+01
5.67940e+01,5.67789e+01,5.67940e+01
5.67940e+01,5.67734e+01,5.67940e+01
5.67940e+01,5.67680e+01,5.67940e+01
5.67940e+01,5.67626e+01,5.67940e+01
5.67940e+01,5.67572e+01,5.67940e+01
5.67940e+01,5.67519e+01,5.67940e+01
5.67940e+01,5.67466e+01,5.67940e+01
5.67940e+01,5.67413e+01,5.67940e+01
5.67940e+01,5.67360e+01,5.67940e+01
5.67940e+01,5.67307e+01,5.67940e+01
5.67940e+01,5.67254e+01,5.67940e+01
5.67940e+01,5.67201e+01,5.67940e+01
5.67940e+01,5.67148e+01,5.67940e+01
5.67940e+01,5.67094e+01,5.67940e+01
5.67940e+01,5.67040e+01,5.67940e+01
5.67940e+01,5.66985e+01,5.67940e+01
5.67940e+01,5.66931e+01,5.67940e+01
5.67940e+01,5.66876e+01,5.67940e+01
5.67940e+01,5.66821e+01,5.67940e+01
5.67940e+01,5.66766e+01,5.67940e+01
5.67940e+01,5.66711e+01,5.67940e+01
5.67940e+01,5.66657e+01,5.67940e+01
5.67940e+01,5.66604e+01,5.67940e+01
5.67940e+01,5.66551e+01,5.67940e+01
5.67940e+01,5.66500e+01,5.67940e+01
5.67940e+01,5.66450e+01,5.67940e+01
5.67940e+01,5.66401e+01,5.67940e+01
5.67940e+01,5.66352e+01,5.67940e+01
5.67940e+01,5.66305e+01,5.67940e+01
5.67940e+01,5.66258e+01,5.67940e+01
5.67940e+01,5.66213e+01,5.67940e+01
5.67940e+01,5.66169e+01,5.67940e+01
5.67940e+01,5.66127e+01,5.67940e+01
5.67940e+01,5.66086e+01,5.67940e+01
5.67940e+01,5.66048e+01,5.67940e+01
5.67940e+01,5.66011e+01,5.67940e+01
5.67940e+01,5.65977e+01,5.67940e+01
5.67940e+01,5.65945e+01,5.67940e+01
5.67940e+01,5.65916e+01,5.67940e+01
5.67940e+01,5.65889e+01,5.67940e+01
5.67940e+01,5.65864e+01,5.67940e+01
5.67940e+01,5.65841e+01,5.67940e+01
5.67940e+01,5.65821e+01,5.67940e+01
5.67940e+01,5.65804e+01,5.67940e+01
5.67940e+01,5.65788e+01,5.67940e+01
5.67940e+01,5.65775e+01,5.67940e+01
5.67940e+01,5.65764e+01,5.67940e+01
5.67940e+01,5.65755e+01,5.67940e+01
5.67940e+01,5.65748e+01,5.67940e+01
5.67940e+01,5.65743e+01,5.67940e+01
5.67940e+01,5.65739e+01,5.67940e+01
5.67940e+01,5.65736e+01,5.67940e+01
5.67940e+01,5.65735e+01,5.67940e+01
5.67940e+01,5.65734e+01,5.67940e+01
5.67940e+01,5.65734e+01,5.67940e+01
5.67940e+01,5.65736e+01,5.67940e+01
5.67940e+01,5.65738e+01,5.67940e+01
5.67940e+01,5.65741e+01,5.67940e+01
5.67940e+01,5.65746e+01,5.67940e+01
5.67940e+01,5.65751e+01,5.67940e+01
5.67940e+01,5.65757e+01,5.67940e+01
5.67940e+01,5.65765e+01,5.67940e+01
5.67940e+01,5.65774e+01,5.67940e+01
5.67940e+01,5.65783e+01,5.67940e+01
5.67940e+01,5.65794e+01,5.67940e+01
5.67940e+01,5.65805e+01,5.67940e+01
5.67940e+01,5.65818e+01,5.67940e+01
5.67940e+01,5.65831e+01,5.67940e+01
5.67940e+01,5.65845e+01,5.67940e+01
5.67940e+01,5.65860e+01,5.67940e+01
5.67940e+01,5.65876e+01,5.67940e+01
5.67940e+01,5.65892e+01,5.67940e+01
5.67940e+01,5.65910e+01,5.67940e+01
5.67940e+01,5.65927e+01,5.67940e+01
5.67940e+01,5.65946e+01,5.67940e+01
5.67940e+01,5.65965e+01,5.67940e+01
5.67940e+01,5.65984e+01,5.67940e+01
5.67940e+01,5.66004e+01,5.67940e+01
5.67940e+01,5.66025e+01,5.67940e+01
5.67940e+01,5.66046e+01,5.67940e+01
5.67940e+01,5.66067e+01,5.67940e+01
5.67940e+01,5.66088e+01,5.67940e+01
5.67940e+01,5.66110e+01,5.67940e+01
5.67940e+01,5.66132e+01,5.67940e+01
5.67940e+01,5.66154e+01,5.67940e+01
5.67940e+01,5.66176e+01,5.67940e+01
5.67940e+01,5.66199e+01,5.67940e+01
5.67940e+01,5.66222e+01,5.67940e+01
5.67940e+01,5.66244e+01,5.67940e+01
5.67940e+01,5.66266e+01,5.67940e+01
5.67940e+01,5.66288e+01,5.67940e+01
5.67940e+01,5.66309e+01,5.67940e+01
5.67940e+01,5.66330e+01,5.67940e+01
5.67940e+01,5.66350e+01,5.67940e+01
5.67940e+01,5.66369e+01,5.67940e+01
5.67940e+01,5.66388e+01,5.67940e+01
5.67940e+01,5.66405e+01,5.67940e+01
5.67940e+01,5.66422e+01,5.67940e+01
5.67940e+01,5.66438e+01,5.67940e+01
5.67940e+01,5.66452e+01,5.67940e+01
5.67940e+01,5.66466e+01,5.67940e+01
5.67940e+01,5.66479e+01,5.67940e+01
5.67940e+01,5.66490e+01,5.67940e+01
5.67940e+01,5.66501e+01,5.67940e+01
5.67940e+01,5.66510e+01,5.67940e+01
5.67940e+01,5.66518e+01,5.67940e+01
5.67940e+01,5.66526e+01,5.67940e+01
5.67940e+01,5.66532e+01,5.67940e+01
5.67940e+01,5.66537e+01,5.67940e+01
5.67940e+01,5.66542e+01,5.67940e+01
5.67940e+01,5.66545e+01,5.67940e+01
5.67940e+01,5.66548e+01,5.67940e+01
5.67940e+01,5.66550e+01,5.67940e+01
5.67940e+01,5.66552e+01,5.67940e+01
5.67940e+01,5.66553e+01,5.67940e+01
5.67940e+01,5.66553e+01,5.67940e+01
5.67940e+01,5.66553e+01,5.67940e+01
5.67940e+01,5.66553e+01,5.67940e+01
5.67940e+01,5.66552e+01,5.67940e+01
5.67940e+01,5.66551e+01,5.67940e+01
5.67940e+01,5.66550e+01,5.67940e+01
5.67940e+01,5.66548e+01,5.67940e+01
5.67940e+01,5.66546e+01,5.67940e+01
5.67940e+01,5.66544e+01,5.67940e+01
5.67940e+01,5.66541e+01,5.67940e+01
5.67940e+01,5.66539e+01,5.67940e+01
5.67940e+01,5.66536e+01,5.67940e+01
5.67940e+01,5.66534e+01,5.67940e+01
5.67940e+01,5.66532e+01,5.67940e+01
5.67940e+01,5.66530e+01,5.67940e+01
5.67940e+01,5.66528e+01,5.67940e+01
5.67940e+01,5.66527e+01,5.67940e+01
5.67940e+01,5.66526e+01,5.67940e+01
5.67940e+01,5.66525e+01,5.67940e+01
5.67940e+01,5.66526e+01,5.67940e+01
5.67940e+01,5.66526e+01,5.67940e+01
5.67940e+01,5.66528e+01,5.67940e+01
5.67940e+01,5.66530e+01,5.67940e+01
5.67940e+01,5.66533e+01,5.67940e+01
5.67940e+01,5.66536e+01,5.67940e+01
5.67940e+01,5.66541e+01,5.67940e+01
5.67940e+01,5.66546e+01,5.67940e+01
5.67940e+01,5.66552e+01,5.67940e+01
5.67940e+01,5.66560e+01,5.67940e+01
5.67940e+01,5.66568e+01,5.67940e+01
5.67940e+01,5.66578e+01,5.67940e+01
5.67940e+01,5.66589e+01,5.67940e+01
5.67940e+01,5.66601e+01,5.67940e+01
5.67940e+01,5.66615e+01,5.67940e+01
5.67940e+01,5.66630e+01,5.67940e+01
5.67940e+01,5.66646e+01,5.67940e+01
5.67940e+01,5.66664e+01,5.67940e+01
5.67940e+01,5.66683e+01,5.67940e+01
5.67940e+01,5.66703e+01,5.67940e+01
5.67940e+01,5.66725e+01,5.67940e+01
5.67940e+01,5.66748e+01,5.67940e+01
5.67940e+01,5.66771e+01,5.67940e+01
5.67940e+01,5.66796e+01,5.67940e+01
5.67940e+01,5.66821e+01,5.67940e+01
5.67940e+01,5.66847e+01,5.67940e+01
5.67940e+01,5.66874e+01,5.67940e+01
5.67940e+01,5.66901e+01,5.67940e+01
5.67940e+01,5.66929e+01,5.67940e+01
5.67940e+01,5.66957e+01,5.67940e+01
5.67940e+01,5.66985e+01,5.67940e+01
5.67940e+01,5.67014e+01,5.67940e+01
5.67940e+01,5.67043e+01,5.67940e+01
5.67940e+01,5.67072e+01,5.67940e+01
5.67940e+01,5.67102e+01,5.67940e+01
5.67940e+01,5.67132e+01,5.67940e+01
5.67940e+01,5.67162e+01,5.67940e+01
5.67940e+01,5.67193e+01,5.67940e+01
5.67940e+01,5.67223e+01,5.67940e+01
5.67940e+01,5.67254e+01,5.67940e+01
5.67940e+01,5.67285e+01,5.67940e+01
5.67940e+01,5.67316e+01,5.67940e+01
5.67940e+01,5.67347e+01,5.67940e+01
5.67940e+01,5.67378e+01,5.67940e+01
5.67940e+01,5.67410e+01,5.67940e+01
5.67940e+01,5.67441e+01,5.67940e+01
5.67940e+01,5.67473e+01,5.67940e+01
5.67940e+01,5.67505e+01,5.67940e+01
5.67940e+01,5.67537e+01,5.67940e+01
5.67940e+01,5.67569e+01,5.67940e+01
5.67940e+01,5.67602e+01,5.67940e+01
5.67940e+01,5.67634e+01,5.67940e+01
5.67940e+01,5.67666e+01,5.67940e+01
5.67940e+01,5.67699e+01,5.67940e+01
5.67940e+01,5.67731e+01,5.67940e+01
5.67940e+01,5.67764e+01,5.67940e+01
5.67940e+01,5.67796e+01,5.67940e+01
5.67940e+01,5.67828e+01,5.67940e+01
5.67940e+01,5.67861e+01,5.67940e+01
5.67940e+01,5.67892e+01,5.67940e+01
5.67940e+01,5.67924e+01,5.67940e+01
5.67940e+01,5.67955e+01,5.67940e+01
5.67940e+01,5.67986e+01,5.67940e+01
5.67940e+01,5.68016e+01,5.67940e+01
5.67940e+01,5.68045e+01,5.67940e+01
5.67940e+01,5.68074e+01,5.67940e+01
5.67940e+01,5.68101e+01,5.67940e+01
5.67940e+01,5.68127e+01,5.67940e+01
5.67940e+01,5.68152e+01,5.67940e+01
5.67940e+01,5.68176e+01,5.67940e+01
5.67940e+01,5.68198e+01,5.67940e+01
5.67940e+01,5.68218e+01,5.67940e+01
5.67940e+01,5.68236e+01,5.67940e+01
5.67940e+01,5.68252e+01,5.67940e+01
5.67940e+01,5.68267e+01,5.67940e+01
5.67940e+01,5.68278e+01,5.67940e+01
5.67940e+01,5.68288e+01,5.67940e+01
5.67940e+01,5.68296e+01,5.67940e+01
5.67940e+01,5.68301e+01,5.67940e+01
5.67940e+01,5.68304e+01,5.67940e+01
5.67940e+01,5.68305e+01,5.67940e+01
5.67940e+01,5.68304e+01,5.67940e+01
5.67940e+01,5.68301e+01,5.67940e+01
5.67940e+01,5.68297e+01,5.67940e+01
5.67940e+01,5.68292e+01,5.67940e+01
5.67940e+01,5.68284e+01,5.67940e+01
5.67940e+01,5.68276e+01,5.67940e+01
5.67940e+01,5.68266e+01,5.67940e+01
5.67940e+01,5.68254e+01,5.67940e+01
5.67940e+01,5.68240e+01,5.67940e+01
5.67940e+01,5.68225e+01,5.67940e+01
5.67940e+01,5.68209e+01,5.67940e+01
5.67940e+01,5.68190e+01,5.67940e+01
5.67940e+01,5.68170e+01,5.67940e+01
5.67940e+01,5.68149e+01,5.67940e+01
5.67940e+01,5.68126e+01,5.67940e+01
5.67940e+01,5.68102e+01,5.67940e+01
5.67940e+01,5.68076e+01,5.67940e+01
5.67940e+01,5.68049e+01,5.67940e+01
5.67940e+01,5.68020e+01,5.67940e+01
5.67940e+01,5.67991e+01,5.67940e+01
5.67940e+01,5.67960e+01,5.67940e+01
5.67940e+01,5.67929e+01,5.67940e+01
5.67940e+01,5.67896e+01,5.67940e+01
5.67940e+01,5.67863e+01,5.67940e+01
5.67940e+01,5.67829e+01,5.67940e+01
5.67940e+01,5.67794e+01,5.67940e+01
5.67940e+01,5.67758e+01,5.67940e+01
5.67940e+01,5.67722e+01,5.67940e+01
5.67940e+01,5.67685e+01,5.67940e+01
5.67940e+01,5.67648e+01,5.67940e+01
5.67940e+01,5.67610e+01,5.67940e+01
5.67940e+01,5.67572e+01,5.67940e+01
5.67940e+01,5.67533e+01,5.67940e+01
5.67940e+01,5.67494e+01,5.67940e+01
5.67940e+01,5.67455e+01,5.67940e+01
5.67940e+01,5.67415e+01,5.67940e+01
5.67940e+01,5.67375e+01,5.67940e+01
5.67940e+01,5.67336e+01,5.67940e+01
5.67940e+01,5.67296e+01,5.67940e+01
5.67940e+01,5.67257e+01,5.67940e+01
5.67940e+01,5.67219e+01,5.67940e+01
5.67940e+01,5.67181e+01,5.67940e+01
5.67940e+01,5.67143e+01,5.67940e+01
5.67940e+01,5.67107e+01,5.67940e+01
5.67940e+01,5.67072e+01,5.67940e+01
5.67940e+01,5.67038e+01,5.67940e+01
5.67940e+01,5.67005e+01,5.67940e+01
5.67940e+01,5.66973e+01,5.67940e+01
5.67940e+01,5.66943e+01,5.67940e+01
5.67940e+01,5.66914e+01,5.67940e+01
5.67940e+01,5.66887e+01,5.67940e+01
5.67940e+01,5.66861e+01,5.67940e+01
5.67940e+01,5.66836e+01,5.67940e+01
5.67940e+01,5.66813e+01,5.67940e+01
5.67940e+01,5.66792e+01,5.67940e+01
5.67940e+01,5.66771e+01,5.67940e+01
5.67940e+01,5.66753e+01,5.67940e+01
5.67940e+01,5.66735e+01,5.67940e+01
5.67940e+01,5.66719e+01,5.67940e+01
5.67940e+01,5.66705e+01,5.67940e+01
5.67940e+01,5.66692e+01,5.67940e+01
5.67940e+01,5.66680e+01,5.67940e+01
5.67940e+01,5.66670e+01,5.67940e+01
5.67940e+01,5.66662e+01,5.67940e+01
5.67940e+01,5.66655e+01,5.67940e+01
5.67940e+01,5.66649e+01,5.67940e+01
5.67940e+01,5.66645e+01,5.67940e+01
5.67940e+01,5.66642e+01,5.67940e+01
5.67940e+01,5.66641e+01,5.67940e+01
5.67940e+01,5.66641e+01,5.67940e+01
5.67940e+01,5.66643e+01,5.67940e+01
5.67940e+01,5.66646e+01,5.67940e+01
5.67940e+01,5.66650e+01,5.67940e+01
5.67940e+01,5.66656e+01,5.67940e+01
5.67940e+01,5.66663e+01,5.67940e+01
5.67940e+01,5.66671e+01,5.67940e+01
5.67940e+01,5.66680e+01,5.67940e+01
5.67940e+01,5.66690e+01,5.67940e+01
5.67940e+01,5.66702e+01,5.67940e+01
5.67940e+01,5.66715e+01,5.67940e+01
5.67940e+01,5.66729e+01,5.67940e+01
5.67940e+01,5.66744e+01,5.67940e+01
5.67940e+01,5.66760e+01,5.67940e+01
5.67940e+01,5.66776e+01,5.67940e+01
5.67940e+01,5.66794e+01,5.67940e+01
5.67940e+01,5.66812e+01,5.67940e+01
5.67940e+01,5.66831e+01,5.67940e+01
5.67940e+01,5.66851e+01,5.67940e+01
5.67940e+01,5.66871e+01,5.67940e+01
5.67940e+01,5.66891e+01,5.67940e+01
5.67940e+01,5.66912e+01,5.67940e+01
5.67940e+01,5.66934e+01,5.67940e+01
5.67940e+01,5.66955e+01,5.67940e+01
5.67940e+01,5.66977e+01,5.67940e+01
5.67940e+01,5.66999e+01,5.67940e+01
5.67940e+01,5.67021e+01,5.67940e+01
5.67940e+01,5.67042e+01,5.67940e+01
5.67940e+01,5.67064e+01,5.67940e+01
5.67940e+01,5.67086e+01,5.67940e+01
5.67940e+01,5.67107e+01,5.67940e+01
5.67940e+01,5.67128e+01,5.67940e+01
5.67940e+01,5.67149e+01,5.67940e+01
5.67940e+01,5.67170e+01,5.67940e+01
5.67940e+01,5.67191e+01,5.67940e+01
5.67940e+01,5.67212e+01,5.67940e+01
5.67940e+01,5.67233e+01,5.67940e+01
5.67940e+01,5.67254e+01,5.67940e+01
5.67940e+01,5.67275e+01,5.67940e+01
5.67940e+01,5.67297e+01,5.67940e+01
5.67940e+01,5.67319e+01,5.67940e+01
5.67940e+01,5.67341e+01,5.67940e+01
5.67940e+01,5.67364e+01,5.67940e+01
5.67940e+01,5.67386e+01,5.67940e+01
5.67940e+01,5.67409e+01,5.67940e+01
5.67940e+01,5.67432e+01,5.67940e+01
5.67940e+01,5.67455e+01,5.67940e+01
5.67940e+01,5.67478e+01,5.67940e+01
5.67940e+01,5.67502e+01,5.67940e+01
5.67940e+01,5.67525e+01,5.67940e+01
5.67940e+01,5.67548e+01,5.67940e+01
5.67940e+01,5.67572e+01,5.67940e+01
5.67940e+01,5.67595e+01,5.67940e+01
5.67940e+01,5.67618e+01,5.67940e+01
5.67940e+01,5.67640e+01,5.67940e+01
5.67940e+01,5.67663e+01,5.67940e+01
5.67940e+01,5.67684e+01,5.67940e+01
5.67940e+01,5.67706e+01,5.67940e+01
5.67940e+01,5.67726e+01,5.67940e+01
5.67940e+01,5.67746e+01,5.67940e+01
5.67940e+01,5.67766e+01,5.67940e+01
5.67940e+01,5.67784e+01,5.67940e+01
5.67940e+01,5.67802e+01,5.67940e+01
5.67940e+01,5.67818e+01,5.67940e+01
5.67940e+01,5.67833e+01,5.67940e+01
5.67940e+01,5.67847e+01,5.67940e+01
5.67940e+01,5.67860e+01,5.67940e+01
5.67940e+01,5.67871e+01,5.67940e+01
5.67940e+01,5.67880e+01,5.67940e+01
5.67940e+01,5.67888e+01,5.67940e+01
5.67940e+01,5.67894e+01,5.67940e+01
5.67940e+01,5.67898e+01,5.67940e+01
5.67940e+01,5.67900e+01,5.67940e+01
5.67940e+01,5.67901e+01,5.67940e+01
5.67940e+01,5.67900e+01,5.67940e+01
5.67940e+01,5.67897e+01,5.67940e+01
5.67940e+01,5.67893e+01,5.67940e+01
5.67940e+01,5.67887e+01,5.67940e+01
5.67940e+01,5.67880e+01,5.67940e+01
5.67940e+01,5.67871e+01,5.67940e+01
5.67940e+01,5.67861e+01,5.67940e+01
5.67940e+01,5.67850e+01,5.67940e+01
5.67940e+01,5.67838e+01,5.67940e+01
5.67940e+01,5.67825e+01,5.67940e+01
5.67940e+01,5.67811e+01,5.67940e+01
5.67940e+01,5.67796e+01,5.67940e+01
5.67940e+01,5.67780e+01,5.67940e+01
5.67940e+01,5.67763e+01,5.67940e+01
5.67940e+01,5.67745e+01,5.67940e+01
5.67940e+01,5.67727e+01,5.67940e+01
5.67940e+01,5.67708e+01,5.67940e+01
5.67940e+01,5.67687e+01,5.67940e+01
5.67940e+01,5.67667e+01,5.67940e+01
5.67940e+01,5.67645e+01,5.67940e+01
5.67940e+01,5.67624e+01,5.67940e+01
5.67940e+01,5.67601e+01,5.67940e+01
5.67940e+01,5.67578e+01,5.67940e+01
5.67940e+01,5.67555e+01,5.67940e+01
5.67940e+01,5.67532e+01,5.67940e+01
5.67940e+01,5.67509e+01,5.67940e+01
5.67940e+01,5.67485e+01,5.67940e+01
5.67940e+01,5.67462e+01,5.67940e+01
5.67940e+01,5.67438e+01,5.67940e+01
5.67940e+01,5.67414e+01,5.67940e+01
5.67940e+01,5.67390e+01,5.67940e+01
5.67940e+01,5.67366e+01,5.67940e+01
5.67940e+01,5.67342e+01,5.67940e+01
5.67940e+01,5.67317e+01,5.67940e+01
5.67940e+01,5.67293e+01,5.67940e+01
5.67940e+01,5.67269e+01,5.67940e+01
5.67940e+01,5.67245e+01,5.67940e+01
5.67940e+01,5.67221e+01,5.67940e+01
5.67940e+01,5.67198e+01,5.67940e+01
5.67940e+01,5.67174e+01,5.67940e+01
5.67940e+01,5.67151e+01,5.67940e+01
5.67940e+01,5.67129e+01,5.67940e+01
5.67940e+01,5.67107e+01,5.67940e+01
5.67940e+01,5.67086e+01,5.67940e+01
5.67940e+01,5.67065e+01,5.67940e+01
5.67940e+01,5.67045e+01,5.67940e+01
5.67940e+01,5.67026e+01,5.67940e+01
5.67940e+01,5.67008e+01,5.67940e+01
5.67940e+01,5.66990e+01,5.67940e+01
5.67940e+01,5.66974e+01,5.67940e+01
5.67940e+01,5.66958e+01,5.67940e+01
5.67940e+01,5.66943e+01,5.67940e+01
5.67940e+01,5.66930e+01,5.67940e+01
5.67940e+01,5.66917e+01,5.67940e+01
5.67940e+01,5.66905e+01,5.67940e+01
5.67940e+01,5.66894e+01,5.67940e+01
5.67940e+01,5.66884e+01,5.67940e+01
5.67940e+01,5.66875e+01,5.67940e+01
5.67940e+01,5.66866e+01,5.67940e+01
5.67940e+01,5.66858e+01,5.67940e+01
5.67940e+01,5.66850e+01,5.67940e+01
5.67940e+01,5.66842e+01,5.67940e+01
5.67940e+01,5.66835e+01,5.67940e+01
5.67940e+01,5.66828e+01,5.67940e+01
5.67940e+01,5.66821e+01,5.67940e+01
5.67940e+01,5.66814e+01,5.67940e+01
5.67940e+01,5.66807e+01,5.67940e+01
5.67940e+01,5.66800e+01,5.67940e+01
5.67940e+01,5.66794e+01,5.67940e+01
5.67940e+01,5.66788e+01,5.67940e+01
5.67940e+01,5.66782e+01,5.67940e+01
5.67940e+01,5.66777e+01,5.67940e+01
5.67940e+01,5.66771e+01,5.67940e+01
5.67940e+01,5.66767e+01,5.67940e+01
5.67940e+01,5.66763e+01,5.67940e+01
5.67940e+01,5.66759e+01,5.67940e+01
5.67940e+01,5.66756e+01,5.67940e+01
5.67940e+01,5.66753e+01,5.67940e+01
5.67940e+01,5.66752e+01,5.67940e+01
5.67940e+01,5.66751e+01,5.67940e+01
5.67940e+01,5.66751e+01,5.67940e+01
5.67940e+01,5.66751e+01,5.67940e+01
5.67940e+01,5.66753e+01,5.67940e+01
5.67940e+01,5.66755e+01,5.67940e+01
5.67940e+01,5.66759e+01,5.67940e+01
5.67940e+01,5.66763e+01,5.67940e+01
5.67940e+01,5.66768e+01,5.67940e+01
5.67940e+01,5.66774e+01,5.67940e+01
5.67940e+01,5.66781e+01,5.67940e+01
5.67940e+01,5.66789e+01,5.67940e+01
5.67940e+01,5.66798e+01,5.67940e+01
5.67940e+01,5.66808e+01,5.67940e+01
5.67940e+01,5.66818e+01,5.67940e+01
5.67940e+01,5.66829e+01,5.67940e+01
5.67940e+01,5.66841e+01,5.67940e+01
5.67940e+01,5.66854e+01,5.67940e+01
5.67940e+01,5.66868e+01,5.67940e+01
5.67940e+01,5.66882e+01,5.67940e+01
5.67940e+01,5.66896e+01,5.67940e+01
5.67940e+01,5.66911e+01,5.67940e+01
5.67940e+01,5.66926e+01,5.67940e+01
5.67940e+01,5.66942e+01,5.67940e+01
5.67940e+01,5.66958e+01,5.67940e+01
5.67940e+01,5.66973e+01,5.67940e+01
5.67940e+01,5.66989e+01,5.67940e+01
5.67940e+01,5.67005e+01,5.67940e+01
5.67940e+01,5.67021e+01,5.67940e+01
5.67940e+01,5.67036e+01,5.67940e+01
5.67940e+01,5.67051e+01,5.67940e+01
5.67940e+01,5.67066e+01,5.67940e+01
5.67940e+01,5.67081e+01,5.67940e+01
5.67940e+01,5.67095e+01,5.67940e+01
5.67940e+01,5.67108e+01,5.67940e+01
5.67940e+01,5.67121e+01,5.67940e+01
5.67940e+01,5.67133e+01,5.67940e+01
5.67940e+01,5.67145e+01,5.67940e+01
5.67940e+01,5.67155e+01,5.67940e+01
5.67940e+01,5.67165e+01,5.67940e+01
5.67940e+01,5.67174e+01,5.67940e+01
5.67940e+01,5.67183e+01,5.67940e+01
5.67940e+01,5.67190e+01,5.67940e+01
5.67940e+01,5.67197e+01,5.67940e+01
5.67940e+01,5.67202e+01,5.67940e+01
5.67940e+01,5.67207e+01,5.67940e+01
5.67940e+01,5.67211e+01,5.67940e+01
5.67940e+01,5.67214e+01,5.67940e+01
5.67940e+01,5.67217e+01,5.67940e+01
5.67940e+01,5.67218e+01,5.67940e+01
5.67940e+01,5.67219e+01,5.67940e+01
5.67940e+01,5.67220e+01,5.67940e+01
5.67940e+01,5.67220e+01,5.67940e+01
5.67940e+01,5.67219e+01,5.67940e+01
5.67940e+01,5.67219e+01,5.67940e+01
5.67940e+01,5.67218e+01,5.67940e+01
5.67940e+01,5.67217e+01,5.67940e+01
5.67940e+01,5.67216e+01,5.67940e+01
5.67940e+01,5.67214e+01,5.67940e+01
5.67940e+01,5.67213e+01,5.67940e+01
5.67940e+01,5.67212e+01,5.67940e+01
5.67940e+01,5.67210e+01,5.67940e+01
5.67940e+01,5.67209e+01,5.67940e+01
5.67940e+01,5.67207e+01,5.67940e+01
5.67940e+01,5.67205e+01,5.67940e+01
5.67940e+01,5.67203e+01,5.67940e+01
5.67940e+01,5.67201e+01,5.67940e+01
5.67940e+01,5.67199e+01,5.67940e+01
5.67940e+01,5.67196e+01,5.67940e+01
5.67940e+01,5.67193e+01,5.67940e+01
5.67940e+01,5.67190e+01,5.67940e+01
5.67940e+01,5.67187e+01,5.67940e+01
5.67940e+01,5.67184e+01,5.67940e+01
5.67940e+01,5.67181e+01,5.67940e+01
5.67940e+01,5.67177e+01,5.67940e+01
5.67940e+01,5.67173e+01,5.67940e+01
5.67940e+01,5.67169e+01,5.67940e+01
5.67940e+01,5.67165e+01,5.67940e+01
5.67940e+01,5.67161e+01,5.67940e+01
5.67940e+01,5.67156e+01,5.67940e+01
5.67940e+01,5.67151e+01,5.67940e+01
5.67940e+01,5.67147e+01,5.67940e+01
5.67940e+01,5.67142e+01,5.67940e+01
5.67940e+01,5.67138e+01,5.67940e+01
5.67940e+01,5.67133e+01,5.67940e+01
5.67940e+01,5.67129e+01,5.67940e+01
5.67940e+01,5.67125e+01,5.67940e+01
5.67940e+01,5.67121e+01,5.67940e+01
5.67940e+01,5.67118e+01,5.67940e+01
5.67940e+01,5.67115e+01,5.67940e+01
5.67940e+01,5.67113e+01,5.67940e+01
5.67940e+01,5.67112e+01,5.67940e+01
5.67940e+01,5.67111e+01,5.67940e+01
5.67940e+01,5.67111e+01,5.67940e+01
5.67940e+01,5.67111e+01,5.67940e+01
5.67940e+01,5.67113e+01,5.67940e+01
5.67940e+01,5.67116e+01,5.67940e+01
5.67940e+01,5.67119e+01,5.67940e+01
5.67940e+01,5.67124e+01,5.67940e+01
5.67940e+01,5.67129e+01,5.67940e+01
5.67940e+01,5.67136e+01,5.67940e+01
5.67940e+01,5.67143e+01,5.67940e+01
5.67940e+01,5.67152e+01,5.67940e+01
5.67940e+01,5.67161e+01,5.67940e+01
5.67940e+01,5.67172e+01,5.67940e+01
5.67940e+01,5.67183e+01,5.67940e+01
5.67940e+01,5.67195e+01,5.67940e+01
5.67940e+01,5.67209e+01,5.67940e+01
5.67940e+01,5.67223e+01,5.67940e+01
5.67940e+01,5.67237e+01,5.67940e+01
5.67940e+01,5.67253e+01,5.67940e+01
5.67940e+01,5.67270e+01,5.67940e+01
5.67940e+01,5.67287e+01,5.67940e+01
5.67940e+01,5.67305e+01,5.67940e+01
5.67940e+01,5.67324e+01,5.67940e+01
5.67940e+01,5.67343e+01,5.67940e+01
5.67940e+01,5.67364e+01,5.67940e+01
5.67940e+01,5.67385e+01,5.67940e+01
5.67940e+01,5.67408e+01,5.67940e+01
5.67940e+01,5.67431e+01,5.67940e+01
5.67940e+01,5.67455e+01,5.67940e+01
5.67940e+01,5.67479e+01,5.67940e+01
5.67940e+01,5.67505e+01,5.67940e+01
5.67940e+01,5.67531e+01,5.67940e+01
5.67940e+01,5.67558e+01,5.67940e+01
5.67940e+01,5.67585e+01,5.67940e+01
5.67940e+01,5.67613e+01,5.67940e+01
5.67940e+01,5.67642e+01,5.67940e+01
5.67940e+01,5.67671e+01,5.67940e+01
5.67940e+01,5.67700e+01,5.67940e+01
5.67940e+01,5.67730e+01,5.67940e+01
5.67940e+01,5.67760e+01,5.67940e+01
5.67940e+01,5.67791e+01,5.67940e+01
5.67940e+01,5.67822e+01,5.67940e+01
5.67940e+01,5.67853e+01,5.67940e+01
5.67940e+01,5.67885e+01,5.67940e+01
5.67940e+01,5.67916e+01,5.67940e+01
5.67940e+01,5.67949e+01,5.67940e+01
5.67940e+01,5.67981e+01,5.67940e+01
5.67940e+01,5.68014e+01,5.67940e+01
5.67940e+01,5.68046e+01,5.67940e+01
5.67940e+01,5.68079e+01,5.67940e+01
5.67940e+01,5.68112e+01,5.67940e+01
5.67940e+01,5.68144e+01,5.67940e+01
5.67940e+01,5.68176e+01,5.67940e+01
5.67940e+01,5.68208e+01,5.67940e+01
5.67940e+01,5.68238e+01,5.67940e+01
5.67940e+01,5.68268e+01,5.67940e+01
5.67940e+01,5.68297e+01,5.67940e+01
5.67940e+01,5.68325e+01,5.67940e+01
5.67940e+01,5.68352e+01,5.67940e+01
5.67940e+01,5.68378e+01,5.67940e+01
5.67940e+01,5.68403e+01,5.67940e+01
5.67940e+01,5.68426e+01,5.67940e+01
5.67940e+01,5.68449e+01,5.67940e+01
5.67940e+01,5.68470e+01,5.67940e+01
5.67940e+01,5.68490e+01,5.67940e+01
5.67940e+01,5.68509e+01,5.67940e+01
5.67940e+01,5.68527e+01,5.67940e+01
5.67940e+01,5.68543e+01,5.67940e+01
5.67940e+01,5.68558e+01,5.67940e+01
5.67940e+01,5.68571e+01,5.67940e+01
5.67940e+01,5.68583e+01,5.67940e+01
5.67940e+01,5.68594e+01,5.67940e+01
5.67940e+01,5.68603e+01,5.67940e+01
5.67940e+01,5.68610e+01,5.67940e+01
5.67940e+01,5.68616e+01,5.67940e+01
5.67940e+01,5.68620e+01,5.67940e+01
5.67940e+01,5.68623e+01,5.67940e+01
5.67940e+01,5.68624e+01,5.67940e+01
5.67940e+01,5.68624e+01,5.67940e+01
5.67940e+01,5.68623e+01,5.67940e+01
5.67940e+01,5.68620e+01,5.67940e+01
5.67940e+01,5.68616e+01,5.67940e+01
5.67940e+01,5.68611e+01,5.67940e+01
5.67940e+01,5.68604e+01,5.67940e+01
5.67940e+01,5.68596e+01,5.67940e+01
5.67940e+01,5.68587e+01,5.67940e+01
5.67940e+01,5.68576e+01,5.67940e+01
5.67940e+01,5.68565e+01,5.67940e+01
5.67940e+01,5.68552e+01,5.67940e+01
5.67940e+01,5.68538e+01,5.67940e+01
5.67940e+01,5.68522e+01,5.67940e+01
5.67940e+01,5.68506e+01,5.67940e+01
5.67940e+01,5.68488e+01,5.67940e+01
5.67940e+01,5.68469e+01,5.67940e+01
5.67940e+01,5.68448e+01,5.67940e+01
5.67940e+01,5.68426e+01,5.67940e+01
5.67940e+01,5.68403e+01,5.67940e+01
5.67940e+01,5.68378e+01,5.67940e+01
5.67940e+01,5.68352e+01,5.67940e+01
5.67940e+01,5.68325e+01,5.67940e+01
5.67940e+01,5.68296e+01,5.67940e+01
5.67940e+01,5.68266e+01,5.67940e+01
5.67940e+01,5.68234e+01,5.67940e+01
5.67940e+01,5.68202e+01,5.67940e+01
5.67940e+01,5.68168e+01,5.67940e+01
5.67940e+01,5.68132e+01,5.67940e+01
5.67940e+01,5.68096e+01,5.67940e+01
5.67940e+01,5.68058e+01,5.67940e+01
5.67940e+01,5.68019e+01,5.67940e+01
5.67940e+01,5.67979e+01,5.67940e+01
5.67940e+01,5.67938e+01,5.67940e+01
5.67940e+01,5.67896e+01,5.67940e+01
5.67940e+01,5.67853e+01,5.67940e+01
5.67940e+01,5.67810e+01,5.67940e+01
5.67940e+01,5.67765e+01,5.67940e+01
5.67940e+01,5.67721e+01,5.67940e+01
5.67940e+01,5.67675e+01,5.67940e+01
5.67940e+01,5.67629e+01,5.67940e+01
5.67940e+01,5.67583e+01,5.67940e+01
5.67940e+01,5.67537e+01,5.67940e+01
5.67940e+01,5.67490e+01,5.67940e+01
5.67940e+01,5.67444e+01,5.67940e+01
5.67940e+01,5.67397e+01,5.67940e+01
5.67940e+01,5.67351e+01,5.67940e+01
5.67940e+01,5.67304e+01,5.67940e+01
5.67940e+01,5.67258e+01,5.67940e+01
5.67940e+01,5.67213e+01,5.67940e+01
5.67940e+01,5.67167e+01,5.67940e+01
5.67940e+01,5.67123e+01,5.67940e+01
5.67940e+01,5.67078e+01,5.67940e+01
5.67940e+01,5.67034e+01,5.67940e+01
5.67940e+01,5.66991e+01,5.67940e+01
5.67940e+01,5.66949e+01,5.67940e+01
5.67940e+01,5.66908e+01,5.67940e+01
5.67940e+01,5.66867e+01,5.67940e+01
5.67940e+01,5.66827e+01,5.67940e+01
5.67940e+01,5.66789e+01,5.67940e+01
5.67940e+01,5.66752e+01,5.67940e+01
5.67940e+01,5.66716e+01,5.67940e+01
5.67940e+01,5.66681e+01,5.67940e+01
5.67940e+01,5.66648e+01,5.67940e+01
5.67940e+01,5.66617e+01,5.67940e+01
5.67940e+01,5.66586e+01,5.67940e+01
5.67940e+01,5.66558e+01,5.67940e+01
5.67940e+01,5.66531e+01,5.67940e+01
5.67940e+01,5.66506e+01,5.67940e+01
5.67940e+01,5.66482e+01,5.67940e+01
5.67940e+01,5.66460e+01,5.67940e+01
5.67940e+01,5.66440e+01,5.67940e+01
5.67940e+01,5.66421e+01,5.67940e+01
5.67940e+01,5.66405e+01,5.67940e+01
5.67940e+01,5.66390e+01,5.67940e+01
5.67940e+01,5.66377e+01,5.67940e+01
5.67940e+01,5.66367e+01,5.67940e+01
5.67940e+01,5.66358e+01,5.67940e+01
5.67940e+01,5.66351e+01,5.67940e+01
5.67940e+01,5.66347e+01,5.67940e+01
5.67940e+01,5.66344e+01,5.67940e+01
5.67940e+01,5.66343e+01,5.67940e+01
5.67940e+01,5.66345e+01,5.67940e+01
5.67940e+01,5.66348e+01,5.67940e+01
5.67940e+01,5.66354e+01,5.67940e+01
5.67940e+01,5.66361e+01,5.67940e+01
5.67940e+01,5.66370e+01,5.67940e+01
5.67940e+01,5.66381e+01,5.67940e+01
5.67940e+01,5.66394e+01,5.67940e+01
5.67940e+01,5.66408e+01,5.67940e+01
5.67940e+01,5.66424e+01,5.67940e+01
5.67940e+01,5.66441e+01,5.67940e+01
5.67940e+01,5.66459e+01,5.67940e+01
5.67940e+01,5.66479e+01,5.67940e+01
5.67940e+01,5.66499e+01,5.67940e+01
5.67940e+01,5.66521e+01,5.67940e+01
5.67940e+01,5.66543e+01,5.67940e+01
5.67940e+01,5.66566e+01,5.67940e+01
5.67940e+01,5.66590e+01,5.67940e+01
5.67940e+01,5.66614e+01,5.67940e+01
5.67940e+01,5.66638e+01,5.67940e+01
5.67940e+01,5.66663e+01,5.67940e+01
5.67940e+01,5.66688e+01,5.67940e+01
5.67940e+01,5.66713e+01,5.67940e+01
5.67940e+01,5.66738e+01,5.67940e+01
5.67940e+01,5.66762e+01,5.67940e+01
5.67940e+01,5.66787e+01,5.67940e+01
5.67940e+01,5.66812e+01,5.67940e+01
5.67940e+01,5.66836e+01,5.67940e+01
5.67940e+01,5.66860e+01,5.67940e+01
5.67940e+01,5.66884e+01,5.67940e+01
5.67940e+01,5.66907e+01,5.67940e+01
5.67940e+01,5.66930e+01,5.67940e+01
5.67940e+01,5.66953e+01,5.67940e+01
5.67940e+01,5.66975e+01,5.67940e+01
5.67940e+01,5.66997e+01,5.67940e+01
5.67940e+01,5.67019e+01,5.67940e+01
5.67940e+01,5.67040e+01,5.67940e+01
5.67940e+01,5.67061e+01,5.67940e+01
5.67940e+01,5.67082e+01,5.67940e+01
5.67940e+01,5.67102e+01,5.67940e+01
5.67940e+01,5.67122e+01,5.67940e+01
5.67940e+01,5.67142e+01,5.67940e+01
5.67940e+01,5.67161e+01,5.67940e+01
5.67940e+01,5.67180e+01,5.67940e+01
5.67940e+01,5.67199e+01,5.67940e+01
5.67940e+01,5.67217e+01,5.67940e+01
5.67940e+01,5.67234e+01,5.67940e+01
5.67940e+01,5.67252e+01,5.67940e+01
5.67940e+01,5.67268e+01,5.67940e+01
5.67940e+01,5.67284e+01,5.67940e+01
5.67940e+01,5.67300e+01,5.67940e+01
5.67940e+01,5.67314e+01,5.67940e+01
5.67940e+01,5.67329e+01,5.67940e+01
5.67940e+01,5.67342e+01,5.67940e+01
5.67940e+01,5.67355e+01,5.67940e+01
5.67940e+01,5.67367e+01,5.67940e+01
5.67940e+01,5.67378e+01,5.67940e+01
5.67940e+01,5.67388e+01,5.67940e+01
5.67940e+01,5.67398e+01,5.67940e+01
5.67940e+01,5.67407e+01,5.67940e+01
5.67940e+01,5.67415e+01,5.67940e+01
5.67940e+01,5.67422e+01,5.67940e+01
5.67940e+01,5.67428e+01,5.67940e+01
5.67940e+01,5.67434e+01,5.67940e+01
5.67940e+01,5.67438e+01,5.67940e+01
5.67940e+01,5.67442e+01,5.67940e+01
5.67940e+01,5.67445e+01,5.67940e+01
5.67940e+01,5.67447e+01,5.67940e+01
5.67940e+01,5.67448e+01,5.67940e+01
5.67940e+01,5.67449e+01,5.67940e+01
5.67940e+01,5.67448e+01,5.67940e+01
5.67940e+01,5.67447e+01,5.67940e+01
5.67940e+01,5.67444e+01,5.67940e+01
5.67940e+01,5.67441e+01,5.67940e+01
5.67940e+01,5.67437e+01,5.67940e+01
5.67940e+01,5.67433e+01,5.67940e+01
5.67940e+01,5.67427e+01,5.67940e+01
5.67940e+01,5.67421e+01,5.67940e+01
5.67940e+01,5.67415e+01,5.67940e+01
5.67940e+01,5.67408e+01,5.67940e+01
5.67940e+01,5.67400e+01,5.67940e+01
5.67940e+01,5.67392e+01,5.67940e+01
5.67940e+01,5.67384e+01,5.67940e+01
5.67940e+01,5.67375e+01,5.67940e+01
5.67940e+01,5.67366e+01,5.67940e+01
5.67940e+01,5.67357e+01,5.67940e+01
5.67940e+01,5.67348e+01,5.67940e+01
5.67940e+01,5.67339e+01,5.67940e+01
5.67940e+01,5.67330e+01,5.67940e+01
5.67940e+01,5.67321e+01,5.67940e+01
5.67940e+01,5.67313e+01,5.67940e+01
5.67940e+01,5.67305e+01,5.67940e+01
5.67940e+01,5.67297e+01,5.67940e+01
5.67940e+01,5.67289e+01,5.67940e+01
5.67940e+01,5.67282e+01,5.67940e+01
5.67940e+01,5.67276e+01,5.67940e+01
5.67940e+01,5.67270e+01,5.67940e+01
5.67940e+01,5.67264e+01,5.67940e+01
5.67940e+01,5.67259e+01,5.67940e+01
5.67940e+01,5.67255e+01,5.67940e+01
5.67940e+01,5.67251e+01,5.67940e+01
5.67940e+01,5.67248e+01,5.67940e+01
5.67940e+01,5.67246e+01,5.67940e+01
5.67940e+01,5.67244e+01,5.67940e+01
5.67940e+01,5.67243e+01,5.67940e+01
5.67940e+01,5.67242e+01,5.67940e+01
5.67940e+01,5.67243e+01,5.67939e+01
5.67940e+01,5.67244e+01,5.67939e+01
5.67940e+01,5.67245e+01,5.67939e+01
5.67940e+01,5.67248e+01,5.67939e+01
5.67940e+01,5.67251e+01,5.67939e+01
5.67940e+01,5.67254e+01,5.67939e+01
5.67940e+01,5.67259e+01,5.67939e+01
5.67940e+01,5.67264e+01,5.67939e+01
5.67940e+01,5.67270e+01,5.67939e+01
5.67940e+01,5.67277e+01,5.67939e+01
5.67940e+01,5.67285e+01,5.67939e+01
5.67940e+01,5.67293e+01,5.67939e+01
5.67940e+01,5.67301e+01,5.67939e+01
5.67940e+01,5.67310e+01,5.67939e+01
5.67940e+01,5.67320e+01,5.67939e+01
5.67940e+01,5.67331e+01,5.67939e+01
5.67940e+01,5.67342e+01,5.67939e+01
5.67940e+01,5.67353e+01,5.67939e+01
5.67940e+01,5.67365e+01,5.67939e+01
5.67940e+01,5.67377e+01,5.67939e+01
5.67940e+01,5.67390e+01,5.67939e+01
5.67940e+01,5.67404e+01,5.67939e+01
5.67940e+01,5.67418e+01,5.67939e+01
5.67940e+01,5.67432e+01,5.67939e+01
5.67940e+01,5.67447e+01,5.67939e+01
5.67940e+01,5.67462e+01,5.67939e+01
5.67940e+01,5.67478e+01,5.67939e+01
5.67940e+01,5.67494e+01,5.67939e+01
5.67940e+01,5.67510e+01,5.67939e+01
5.67940e+01,5.67527e+01,5.67939e+01
5.67940e+01,5.67544e+01,5.67939e+01
5.67940e+01,5.67561e+01,5.67939e+01
5.67940e+01,5.67579e+01,5.67939e+01
5.67940e+01,5.67596e+01,5.67939e+01
5.67940e+01,5.67614e+01,5.67939e+01
5.67940e+01,5.67633e+01,5.67939e+01
5.67940e+01,5.67651e+01,5.67939e+01
5.67940e+01,5.67669e+01,5.67939e+01
5.67940e+01,5.67688e+01,5.67939e+01
5.67940e+01,5.67707e+01,5.67939e+01
5.67940e+01,5.67727e+01,5.67939e+01
5.67940e+01,5.67746e+01,5.67939e+01
5.67940e+01,5.67766e+01,5.67939e+01
5.67940e+01,5.67785e+01,5.67939e+01
5.67940e+01,5.67805e+01,5.67939e+01
5.67940e+01,5.67825e+01,5.67939e+01
5.67940e+01,5.67844e+01,5.67939e+01
5.67940e+01,5.67864e+01,5.67939e+01
5.67940e+01,5.67883e+01,5.67939e+01
5.67940e+01,5.67903e+01,5.67939e+01
5.67940e+01,5.67922e+01,5.67939e+01
5.67940e+01,5.67940e+01,5.67939e+01
5.67940e+01,5.67959e+01,5.67939e+01
5.67940e+01,5.67977e+01,5.67939e+01
5.67940e+01,5.67996e+01,5.67939e+01
5.67940e+01,5.68013e+01,5.67939e+01
5.67940e+01,5.68031e+01,5.67939e+01
5.67940e+01,5.68048e+01,5.67939e+01
5.67940e+01,5.68064e+01,5.67939e+01
5.67940e+01,5.68081e+01,5.67939e+01
5.67940e+01,5.68096e+01,5.67939e+01
5.67940e+01,5.68111e+01,5.67939e+01
5.67940e+01,5.68126e+01,5.67939e+01
5.67940e+01,5.68139e+01,5.67939e+01
5.67940e+01,5.68152e+01,5.67939e+01
5.67940e+01,5.68165e+01,5.67939e+01
5.67940e+01,5.68176e+01,5.67939e+01
5.67940e+01,5.68187e+01,5.67939e+01
5.67940e+01,5.68198e+01,5.67939e+01
5.67940e+01,5.68207e+01,5.67939e+01
5.67940e+01,5.68215e+01,5.67939e+01
5.67940e+01,5.68223e+01,5.67939e+01
5.67940e+01,5.68230e+01,5.67939e+01
5.67940e+01,5.68236e+01,5.67939e+01
5.67940e+01,5.68242e+01,5.67939e+01
5.67940e+01,5.68246e+01,5.67939e+01
5.67940e+01,5.68250e+01,5.67939e+01
5.67940e+01,5.68253e+01,5.67939e+01
5.67940e+01,5.68255e+01,5.67939e+01
5.67940e+01,5.68256e+01,5.67939e+01
5.67940e+01,5.68256e+01,5.67939e+01
5.67940e+01,5.68255e+01,5.67939e+01
5.67940e+01,5.68253e+01,5.67939e+01
5.67940e+01,5.68250e+01,5.67939e+01
5.67940e+01,5.68246e+01,5.67939e+01
5.67940e+01,5.68241e+01,5.67939e+01
5.67940e+01,5.68235e+01,5.67939e+01
5.67940e+01,5.68228e+01,5.67939e+01
5.67940e+01,5.68221e+01,5.67939e+01
5.67940e+01,5.68212e+01,5.67939e+01
5.67940e+01,5.68203e+01,5.67939e+01
5.67940e+01,5.68193e+01,5.67939e+01
5.67940e+01,5.68182e+01,5.67939e+01
5.67940e+01,5.68170e+01,5.67939e+01
5.67940e+01,5.68158e+01,5.67939e+01
5.67940e+01,5.68144e+01,5.67939e+01
5.67940e+01,5.68131e+01,5.67939e+01
5.67940e+01,5.68116e+01,5.67939e+01
5.67940e+01,5.68102e+01,5.67939e+01
5.67940e+01,5.68086e+01,5.67939e+01
5.67940e+01,5.68071e+01,5.67939e+01
5.67940e+01,5.68054e+01,5.67939e+01
5.67940e+01,5.68038e+01,5.67939e+01
5.67940e+01,5.68021e+01,5.67939e+01
5.67940e+01,5.68004e+01,5.67939e+01
5.67940e+01,5.67987e+01,5.67939e+01
5.67940e+01,5.67970e+01,5.67939e+01
5.67940e+01,5.67953e+01,5.67939e+01
5.67940e+01,5.67936e+01,5.67939e+01
5.67940e+01,5.67918e+01,5.67939e+01
5.67940e+01,5.67901e+01,5.67939e+01
5.67940e+01,5.67884e+01,5.67939e+01
5.67940e+01,5.67867e+01,5.67939e+01
5.67940e+01,5.67850e+01,5.67939e+01
5.67940e+01,5.67834e+01,5.67939e+01
5.67940e+01,5.67817e+01,5.67939e+01
5.67940e+01,5.67801e+01,5.67939e+01
5.67940e+01,5.67784e+01,5.67939e+01
5.67940e+01,5.67769e+01,5.67939e+01
5.67940e+01,5.67753e+01,5.67939e+01
5.67940e+01,5.67738e+01,5.67939e+01
5.67940e+01,5.67724e+01,5.67939e+01
5.67940e+01,5.67710e+01,5.67939e+01
5.67940e+01,5.67696e+01,5.67939e+01
5.67940e+01,5.67683e+01,5.67939e+01
5.67940e+01,5.67671e+01,5.67939e+01
5.67940e+01,5.67659e+01,5.67939e+01
5.67940e+01,5.67648e+01,5.67939e+01
5.67940e+01,5.67637e+01,5.67939e+01
5.67940e+01,5.67627e+01,5.67939e+01
5.67940e+01,5.67617e+01,5.67939e+01
5.67940e+01,5.67608e+01,5.67939e+01
5.67940e+01,5.67599e+01,5.67939e+01
5.67940e+01,5.67591e+01,5.67939e+01
5.67940e+01,5.67583e+01,5.67939e+01
5.67940e+01,5.67576e+01,5.67939e+01
5.67940e+01,5.67570e+01,5.67939e+01
5.67940e+01,5.67564e+01,5.67939e+01
5.67940e+01,5.67558e+01,5.67939e+01
5.67940e+01,5.67554e+01,5.67939e+01
5.67940e+01,5.67549e+01,5.67939e+01
5.67940e+01,5.67545e+01,5.67939e+01
5.67940e+01,5.67542e+01,5.67939e+01
5.67940e+01,5.67539e+01,5.67939e+01
5.67940e+01,5.67537e+01,5.67939e+01
5.67940e+01,5.67535e+01,5.67939e+01
5.67940e+01,5.67534e+01,5.67939e+01
5.67940e+01,5.67534e+01,5.67939e+01
5.67940e+01,5.67534e+01,5.67939e+01
5.67940e+01,5.67534e+01,5.67939e+01
5.67940e+01,5.67535e+01,5.67939e+01
5.67940e+01,5.67537e+01,5.67939e+01
5.67940e+01,5.67540e+01,5.67939e+01
5.67940e+01,5.67543e+01,5.67939e+01
5.67940e+01,5.67546e+01,5.67939e+01
5.67940e+01,5.67550e+01,5.67939e+01
5.67940e+01,5.67555e+01,5.67939e+01
5.67940e+01,5.67560e+01,5.67939e+01
5.67940e+01,5.67566e+01,5.67939e+01
5.67940e+01,5.67572e+01,5.67939e+01
5.67940e+01,5.67579e+01,5.67939e+01
5.67940e+01,5.67586e+01,5.67939e+01
5.67940e+01,5.67594e+01,5.67939e+01
5.67940e+01,5.67602e+01,5.67939e+01
5.67940e+01,5.67611e+01,5.67939e+01
5.67940e+01,5.67621e+01,5.67939e+01
5.67940e+01,5.67630e+01,5.67939e+01
5.67940e+01,5.67640e+01,5.67939e+01
5.67940e+01,5.67651e+01,5.67939e+01
5.67940e+01,5.67662e+01,5.67939e+01
5.67940e+01,5.67673e+01,5.67939e+01
5.67940e+01,5.67684e+01,5.67939e+01
5.67940e+01,5.67696e+01,5.67939e+01
5.67940e+01,5.67707e+01,5.67939e+01
5.67940e+01,5.67719e+01,5.67939e+01
5.67940e+01,5.67731e+01,5.67939e+01
5.67940e+01,5.67742e+01,5.67939e+01
5.67940e+01,5.67754e+01,5.67939e+01
5.67940e+01,5.67765e+01,5.67939e+01
5.67940e+01,5.67776e+01,5.67939e+01
5.67940e+01,5.67787e+01,5.67939e+01
5.67940e+01,5.67797e+01,5.67939e+01
5.67940e+01,5.67807e+01,5.67939e+01
5.67940e+01,5.67817e+01,5.67939e+01
5.67940e+01,5.67827e+01,5.67939e+01
5.67940e+01,5.67836e+01,5.67939e+01
5.67940e+01,5.67844e+01,5.67939e+01
5.67940e+01,5.67853e+01,5.67939e+01
5.67940e+01,5.67860e+01,5.67939e+01
5.67940e+01,5.67867e+01,5.67939e+01
5.67940e+01,5.67873e+01,5.67939e+01
5.67940e+01,5.67878e+01,5.67939e+01
5.67940e+01,5.67883e+01,5.67939e+01
5.67940e+01,5.67887e+01,5.67939e+01
5.67940e+01,5.67891e+01,5.67939e+01
5.67940e+01,5.67893e+01,5.67939e+01
5.67940e+01,5.67895e+01,5.67939e+01
5.67940e+01,5.67896e+01,5.67939e+01
5.67940e+01,5.67896e+01,5.67939e+01
5.67940e+01,5.67896e+01,5.67939e+01
5.67940e+01,5.67895e+01,5.67939e+01
5.67940e+01,5.67893e+01,5.67939e+01
5.67940e+01,5.67891e+01,5.67939e+01
5.67940e+01,5.67888e+01,5.67939e+01
5.67940e+01,5.67885e+01,5.67939e+01
5.67940e+01,5.67881e+01,5.67939e+01
5.67940e+01,5.67877e+01,5.67939e+01
5.67940e+01,5.67872e+01,5.67939e+01
5.67940e+01,5.67867e+01,5.67939e+01
5.67940e+01,5.67862e+01,5.67939e+01
5.67940e+01,5.67857e+01,5.67939e+01
5.67940e+01,5.67851e+01,5.67939e+01
5.67940e+01,5.67845e+01,5.67939e+01
5.67940e+01,5.67839e+01,5.67939e+01
5.67940e+01,5.67833e+01,5.67939e+01
5.67940e+01,5.67826e+01,5.67939e+01
5.67940e+01,5.67819e+01,5.67939e+01
5.67940e+01,5.67812e+01,5.67939e+01
5.67940e+01,5.67804e+01,5.67939e+01
5.67940e+01,5.67796e+01,5.67939e+01
5.67940e+01,5.67787e+01,5.67939e+01
5.67940e+01,5.67778e+01,5.67939e+01
5.67940e+01,5.67769e+01,5.67939e+01
5.67940e+01,5.67759e+01,5.67939e+01
5.67940e+01,5.67749e+01,5.67939e+01
5.67940e+01,5.67739e+01,5.67939e+01
5.67940e+01,5.67728e+01,5.67939e+01
5.67940e+01,5.67717e+01,5.67939e+01
5.67940e+01,5.67705e+01,5.67939e+01
5.67940e+01,5.67693e+01,5.67939e+01
5.67940e+01,5.67681e+01,5.67939e+01
5.67940e+01,5.67668e+01,5.67939e+01
5.67940e+01,5.67655e+01,5.67939e+01
5.67940e+01,5.67641e+01,5.67939e+01
5.67940e+01,5.67627e+01,5.67939e+01
5.67940e+01,5.67613e+01,5.67939e+01
5.67940e+01,5.67599e+01,5.67939e+01
5.67940e+01,5.67584e+01,5.67939e+01
5.67940e+01,5.67569e+01,5.67939e+01
5.67940e+01,5.67554e+01,5.67939e+01
5.67940e+01,5.67539e+01,5.67939e+01
5.67940e+01,5.67523e+01,5.67939e+01
5.67940e+01,5.67507e+01,5.67939e+01
5.67940e+01,5.67491e+01,5.67939e+01
5.67940e+01,5.67475e+01,5.67939e+01
5.67940e+01,5.67459e+01,5.67939e+01
5.67940e+01,5.67442e+01,5.67939e+01
5.67940e+01,5.67426e+01,5.67939e+01
5.67940e+01,5.67409e+01,5.67939e+01
5.67940e+01,5.67392e+01,5.67939e+01
5.67940e+01,5.67376e+01,5.67939e+01
5.67940e+01,5.67359e+01,5.67939e+01
5.67940e+01,5.67343e+01,5.67939e+01
5.67940e+01,5.67326e+01,5.67939e+01
5.67940e+01,5.67310e+01,5.67939e+01
5.67940e+01,5.67294e+01,5.67939e+01
5.67940e+01,5.67278e+01,5.67939e+01
5.67940e+01,5.67263e+01,5.67939e+01
5.67940e+01,5.67248e+01,5.67939e+01
5.67940e+01,5.67233e+01,5.67939e+01
5.67940e+01,5.67218e+01,5.67939e+01
5.67940e+01,5.67204e+01,5.67939e+01
5.67940e+01,5.67190e+01,5.67939e+01
5.67940e+01,5.67177e+01,5.67939e+01
5.67940e+01,5.67165e+01,5.67939e+01
5.67940e+01,5.67153e+01,5.67939e+01
5.67940e+01,5.67142e+01,5.67939e+01
5.67940e+01,5.67131e+01,5.67939e+01
5.67940e+01,5.67121e+01,5.67939e+01
5.67940e+01,5.67112e+01,5.67939e+01
5.67940e+01,5.67103e+01,5.67939e+01
5.67940e+01,5.67096e+01,5.67939e+01
5.67940e+01,5.67088e+01,5.67939e+01
5.67940e+01,5.67082e+01,5.67939e+01
5.67940e+01,5.67076e+01,5.67939e+01
5.67940e+01,5.67071e+01,5.67939e+01
5.67940e+01,5.67067e+01,5.67939e+01
5.67940e+01,5.67063e+01,5.67939e+01
5.67940e+01,5.67060e+01,5.67939e+01
5.67940e+01,5.67058e+01,5.67939e+01
5.67940e+01,5.67056e+01,5.67939e+01
5.67940e+01,5.67056e+01,5.67939e+01
5.67940e+01,5.67055e+01,5.67939e+01
5.67940e+01,5.67056e+01,5.67939e+01
5.67940e+01,5.67057e+01,5.67939e+01
5.67940e+01,5.67059e+01,5.67939e+01
5.67940e+01,5.67062e+01,5.67939e+01
5.67940e+01,5.67065e+01,5.67939e+01
5.67940e+01,5.67069e+01,5.67939e+01
5.67940e+01,5.67074e+01,5.67939e+01
5.67940e+01,5.67079e+01,5.67939e+01
5.67940e+01,5.67085e+01,5.67939e+01
5.67940e+01,5.67092e+01,5.67939e+01
5.67940e+01,5.67100e+01,5.67939e+01
5.67940e+01,5.67108e+01,5.67939e+01
5.67940e+01,5.67117e+01,5.67939e+01
5.67940e+01,5.67126e+01,5.67939e+01
5.67940e+01,5.67136e+01,5.67939e+01
5.67940e+01,5.67147e+01,5.67939e+01
5.67940e+01,5.67159e+01,5.67939e+01
5.67940e+01,5.67171e+01,5.67939e+01
5.67940e+01,5.67184e+01,5.67939e+01
5.67940e+01,5.67197e+01,5.67939e+01
5.67940e+01,5.67211e+01,5.67939e+01
5.67940e+01,5.67226e+01,5.67939e+01
5.67940e+01,5.67241e+01,5.67939e+01
5.67940e+01,5.67257e+01,5.67939e+01
5.67940e+01,5.67273e+01,5.67939e+01
5.67940e+01,5.67290e+01,5.67939e+01
5.67940e+01,5.67307e+01,5.67939e+01
5.67940e+01,5.67324e+01,5.67939e+01
5.67940e+01,5.67342e+01,5.67939e+01
5.67940e+01,5.67360e+01,5.67939e+01
5.67940e+01,5.67378e+01,5.67939e+01
5.67940e+01,5.67397e+01,5.67939e+01
5.67940e+01,5.67415e+01,5.67939e+01
5.67940e+01,5.67434e+01,5.67939e+01
5.67940e+01,5.67454e+01,5.67939e+01
5.67940e+01,5.67473e+01,5.67939e+01
5.67940e+01,5.67493e+01,5.67939e+01
5.67940e+01,5.67512e+01,5.67939e+01
5.67940e+01,5.67532e+01,5.67939e+01
5.67940e+01,5.67552e+01,5.67939e+01
5.67940e+01,5.67572e+01,5.67939e+01
5.67940e+01,5.67592e+01,5.67939e+01
5.67940e+01,5.67612e+01,5.67939e+01
5.67940e+01,5.67632e+01,5.67939e+01
5.67940e+01,5.67651e+01,5.67939e+01
5.67940e+01,5.67671e+01,5.67939e+01
5.67940e+01,5.67690e+01,5.67939e+01
5.67940e+01,5.67710e+01,5.67939e+01
5.67940e+01,5.67729e+01,5.67939e+01
5.67940e+01,5.67747e+01,5.67939e+01
5.67940e+01,5.67766e+01,5.67939e+01
5.67940e+01,5.67784e+01,5.67939e+01
5.67940e+01,5.67802e+01,5.67939e+01
5.67940e+01,5.67819e+01,5.67939e+01
5.67940e+01,5.67836e+01,5.67939e+01
5.67940e+01,5.67852e+01,5.67939e+01
5.67940e+01,5.67868e+01,5.67939e+01
5.67940e+01,5.67884e+01,5.67939e+01
5.67940e+01,5.67899e+01,5.67939e+01
5.67940e+01,5.67914e+01,5.67939e+01
5.67940e+01,5.67928e+01,5.67939e+01
5.67940e+01,5.67942e+01,5.67939e+01
5.67940e+01,5.67956e+01,5.67939e+01
5.67940e+01,5.67968e+01,5.67939e+01
5.67940e+01,5.67981e+01,5.67939e+01
5.67940e+01,5.67993e+01,5.67939e+01
5.67940e+01,5.68004e+01,5.67939e+01
5.67940e+01,5.68015e+01,5.67939e+01
5.67940e+01,5.68026e+01,5.67939e+01
5.67940e+01,5.68036e+01,5.67939e+01
5.67940e+01,5.68046e+01,5.67939e+01
5.67940e+01,5.68055e+01,5.67939e+01
5.67940e+01,5.68063e+01,5.67939e+01
5.67940e+01,5.68071e+01,5.67939e+01
5.67940e+01,5.68079e+01,5.67939e+01
5.67940e+01,5.68086e+01,5.67939e+01
5.67940e+01,5.68093e+01,5.67939e+01
5.67940e+01,5.68099e+01,5.67939e+01
5.67940e+01,5.68104e+01,5.67939e+01
5.67940e+01,5.68109e+01,5.67939e+01
5.67940e+01,5.68113e+01,5.67939e+01
5.67940e+01,5.68117e+01,5.67939e+01
5.67940e+01,5.68120e+01,5.67939e+01
5.67940e+01,5.68122e+01,5.67939e+01
5.67940e+01,5.68124e+01,5.67939e+01
5.67940e+01,5.68126e+01,5.67939e+01
5.67940e+01,5.68126e+01,5.67939e+01
5.67940e+01,5.68127e+01,5.67939e+01
5.67940e+01,5.68126e+01,5.67939e+01
5.67940e+01,5.68125e+01,5.67939e+01
5.67940e+01,5.68124e+01,5.67939e+01
5.67940e+01,5.68122e+01,5.67939e+01
5.67940e+01,5.68119e+01,5.67939e+01
5.67940e+01,5.68116e+01,5.67939e+01
5.67940e+01,5.68113e+01,5.67939e+01
5.67940e+01,5.68109e+01,5.67939e+01
5.67940e+01,5.68105e+01,5.67939e+01
5.67940e+01,5.68101e+01,5.67939e+01
5.67940e+01,5.68096e+01,5.67939e+01
5.67940e+01,5.68091e+01,5.67939e+01
5.67940e+01,5.68086e+01,5.67939e+01
5.67940e+01,5.68081e+01,5.67939e+01
5.67940e+01,5.68076e+01,5.67939e+01
5.67940e+01,5.68070e+01,5.67939e+01
5.67940e+01,5.68065e+01,5.67939e+01
5.67940e+01,5.68059e+01,5.67939e+01
5.67940e+01,5.68054e+01,5.67939e+01
5.67940e+01,5.68049e+01,5.67939e+01
5.67940e+01,5.68044e+01,5.67939e+01
5.67940e+01,5.68038e+01,5.67939e+01
5.67940e+01,5.68033e+01,5.67939e+01
5.67940e+01,5.68028e+01,5.67939e+01
5.67940e+01,5.68023e+01,5.67939e+01
5.67940e+01,5.68018e+01,5.67939e+01
5.67940e+01,5.68014e+01,5.67939e+01
5.67940e+01,5.68009e+01,5.67939e+01
5.67940e+01,5.68004e+01,5.67939e+01
5.67940e+01,5.68000e+01,5.67939e+01
5.67940e+01,5.67996e+01,5.67939e+01
5.67940e+01,5.67992e+01,5.67939e+01
5.67940e+01,5.67988e+01,5.67939e+01
5.67940e+01,5.67984e+01,5.67939e+01
5.67940e+01,5.67981e+01,5.67939e+01
5.67940e+01,5.67977e+01,5.67939e+01
5.67940e+01,5.67974e+01,5.67939e+01
5.67940e+01,5.67971e+01,5.67939e+01
5.67940e+01,5.67968e+01,5.67939e+01
5.67940e+01,5.67966e+01,5.67939e+01
5.67940e+01,5.67964e+01,5.67939e+01
5.67940e+01,5.67961e+01,5.67939e+01
5.67940e+01,5.67959e+01,5.67939e+01
5.67940e+01,5.67958e+01,5.67939e+01
5.67940e+01,5.67956e+01,5.67939e+01
5.67940e+01,5.67955e+01,5.67939e+01
5.67940e+01,5.67954e+01,5.67939e+01
5.67940e+01,5.67953e+01,5.67939e+01
5.67940e+01,5.67952e+01,5.67939e+01
5.67940e+01,5.67952e+01,5.67939e+01
5.67940e+01,5.67952e+01,5.67939e+01
5.67940e+01,5.67951e+01,5.67939e+01
5.67940e+01,5.67951e+01,5.67939e+01
5.67940e+01,5.67952e+01,5.67939e+01
5.67940e+01,5.67952e+01,5.67939e+01
5.67940e+01,5.67952e+01,5.67939e+01
5.67940e+01,5.67953e+01,5.67939e+01
5.67940e+01,5.67953e+01,5.67939e+01
5.67940e+01,5.67954e+01,5.67939e+01
5.67940e+01,5.67954e+01,5.67939e+01
5.67940e+01,5.67954e+01,5.67939e+01
5.67940e+01,5.67955e+01,5.67939e+01
5.67940e+01,5.67955e+01,5.67939e+01
5.67940e+01,5.67956e+01,5.67939e+01
5.67940e+01,5.67957e+01,5.67939e+01
5.67940e+01,5.67958e+01,5.67939e+01
5.67940e+01,5.67959e+01,5.67939e+01
5.67940e+01,5.67959e+01,5.67939e+01
5.67940e+01,5.67960e+01,5.67939e+01
5.67940e+01,5.67961e+01,5.67939e+01
5.67940e+01,5.67961e+01,5.67939e+01
5.67940e+01,5.67961e+01,5.67939e+01
5.67940e+01,5.67962e+01,5.67939e+01
5.67940e+01,5.67962e+01,5.67939e+01
5.67940e+01,5.67962e+01,5.67939e+01
5.67940e+01,5.67961e+01,5.67939e+01
5.67940e+01,5.67961e+01,5.67939e+01
5.67940e+01,5.67961e+01,5.67939e+01
5.67940e+01,5.67960e+01,5.67939e+01
5.67940e+01,5.67959e+01,5.67939e+01
5.67940e+01,5.67958e+01,5.67939e+01
5.67940e+01,5.67956e+01,5.67939e+01
5.67940e+01,5.67954e+01,5.67939e+01
5.67940e+01,5.67952e+01,5.67939e+01
5.67940e+01,5.67950e+01,5.67939e+01
5.67940e+01,5.67948e+01,5.67939e+01
5.67940e+01,5.67945e+01,5.67939e+01
5.67940e+01,5.67942e+01,5.67939e+01
5.67940e+01,5.67939e+01,5.67939e+01
5.67940e+01,5.67936e+01,5.67939e+01
5.67940e+01,5.67932e+01,5.67939e+01
5.67940e+01,5.67928e+01,5.67939e+01
5.67940e+01,5.67924e+01,5.67939e+01
5.67940e+01,5.67919e+01,5.67939e+01
5.67940e+01,5.67915e+01,5.67939e+01
5.67940e+01,5.67910e+01,5.67939e+01
5.67940e+01,5.67905e+01,5.67939e+01
5.67940e+01,5.67899e+01,5.67939e+01
5.67940e+01,5.67894e+01,5.67939e+01
5.67940e+01,5.67888e+01,5.67939e+01
5.67940e+01,5.67882e+01,5.67939e+01
5.67940e+01,5.67875e+01,5.67939e+01
5.67940e+01,5.67869e+01,5.67939e+01
5.67940e+01,5.67862e+01,5.67939e+01
5.67940e+01,5.67855e+01,5.67939e+01
5.67940e+01,5.67847e+01,5.67939e+01
5.67940e+01,5.67839e+01,5.67939e+01
5.67940e+01,5.67831e+01,5.67939e+01
5.67940e+01,5.67823e+01,5.67939e+01
5.67940e+01,5.67814e+01,5.67939e+01
5.67940e+01,5.67805e+01,5.67939e+01
5.67940e+01,5.67796e+01,5.67939e+01
5.67940e+01,5.67786e+01,5.67939e+01
5.67940e+01,5.67776e+01,5.67939e+01
5.67940e+01,5.67766e+01,5.67939e+01
5.67940e+01,5.67755e+01,5.67939e+01
5.67940e+01,5.67744e+01,5.67939e+01
5.67940e+01,5.67733e+01,5.67939e+01
5.67940e+01,5.67721e+01,5.67939e+01
5.67940e+01,5.67710e+01,5.67939e+01
5.67940e+01,5.67698e+01,5.67939e+01
5.67940e+01,5.67685e+01,5.67939e+01
5.67940e+01,5.67673e+01,5.67939e+01
5.67940e+01,5.67661e+01,5.67939e+01
5.67940e+01,5.67648e+01,5.67939e+01
5.67940e+01,5.67635e+01,5.67939e+01
5.67940e+01,5.67623e+01,5.67939e+01
5.67940e+01,5.67610e+01,5.67939e+01
5.67940e+01,5.67597e+01,5.67939e+01
5.67940e+01,5.67585e+01,5.67939e+01
5.67940e+01,5.67572e+01,5.67939e+01
5.67940e+01,5.67560e+01,5.67939e+01
5.67940e+01,5.67547e+01,5.67939e+01
5.67940e+01,5.67535e+01,5.67939e+01
5.67940e+01,5.67523e+01,5.67939e+01
5.67940e+01,5.67510e+01,5.67939e+01
5.67940e+01,5.67498e+01,5.67939e+01
5.67940e+01,5.67487e+01,5.67939e+01
5.67940e+01,5.67475e+01,5.67939e+01
5.67940e+01,5.67463e+01,5.67939e+01
5.67940e+01,5.67452e+01,5.67939e+01
5.67940e+01,5.67441e+01,5.67939e+01
5.67940e+01,5.67430e+01,5.67939e+01
5.67940e+01,5.67419e+01,5.67939e+01
5.67940e+01,5.67408e+01,5.67939e+01
5.67940e+01,5.67398e+01,5.67939e+01
5.67940e+01,5.67388e+01,5.67939e+01
5.67940e+01,5.67377e+01,5.67939e+01
5.67940e+01,5.67367e+01,5.67939e+01
5.67940e+01,5.67358e+01,5.67939e+01
5.67940e+01,5.67348e+01,5.67939e+01
5.67940e+01,5.67339e+01,5.67939e+01
5.67940e+01,5.67330e+01,5.67939e+01
5.67940e+01,5.67322e+01,5.67939e+01
5.67940e+01,5.67313e+01,5.67939e+01
5.67940e+01,5.67305e+01,5.67939e+01
5.67940e+01,5.67298e+01,5.67939e+01
5.67940e+01,5.67290e+01,5.67939e+01
5.67940e+01,5.67283e+01,5.67939e+01
5.67940e+01,5.67276e+01,5.67939e+01
5.67940e+01,5.67270e+01,5.67939e+01
5.67940e+01,5.67264e+01,5.67939e+01
5.67940e+01,5.67258e+01,5.67939e+01
5.67940e+01,5.67252e+01,5.67939e+01
5.67940e+01,5.67247e+01,5.67939e+01
5.67940e+01,5.67242e+01,5.67939e+01
5.67940e+01,5.67238e+01,5.67939e+01
5.67940e+01,5.67233e+01,5.67939e+01
5.67940e+01,5.67229e+01,5.67939e+01
5.67940e+01,5.67226e+01,5.67939e+01
5.67940e+01,5.67222e+01,5.67939e+01
5.67940e+01,5.67219e+01,5.67939e+01
5.67940e+01,5.67216e+01,5.67939e+01
5.67940e+01,5.67214e+01,5.67939e+01
5.67940e+01,5.67212e+01,5.67939e+01
5.67940e+01,5.67210e+01,5.67939e+01
5.67940e+01,5.67209e+01,5.67939e+01
5.67940e+01,5.67208e+01,5.67939e+01
5.67940e+01,5.67207e+01,5.67939e+01
5.67940e+01,5.67207e+01,5.67939e+01
5.67940e+01,5.67207e+01,5.67939e+01
5.67940e+01,5.67207e+01,5.67939e+01
5.67940e+01,5.67208e+01,5.67939e+01
5.67940e+01,5.67209e+01,5.67939e+01
5.67940e+01,5.67211e+01,5.67939e+01
5.67940e+01,5.67212e+01,5.67939e+01
5.67940e+01,5.67214e+01,5.67939e+01
5.67940e+01,5.67217e+01,5.67939e+01
5.67940e+01,5.67220e+01,5.67939e+01
5.67940e+01,5.67223e+01,5.67939e+01
5.67940e+01,5.67227e+01,5.67939e+01
5.67940e+01,5.67231e+01,5.67939e+01
5.67940e+01,5.67235e+01,5.67939e+01
5.67940e+01,5.67240e+01,5.67939e+01
5.67940e+01,5.67245e+01,5.67939e+01
5.67940e+01,5.67251e+01,5.67939e+01
5.67940e+01,5.67258e+01,5.67939e+01
5.67940e+01,5.67264e+01,5.67939e+01
5.67940e+01,5.67272e+01,5.67939e+01
5.67940e+01,5.67280e+01,5.67939e+01
5.67940e+01,5.67288e+01,5.67939e+01
5.67940e+01,5.67297e+01,5.67939e+01
5.67940e+01,5.67306e+01,5.67939e+01
5.67940e+01,5.67316e+01,5.67939e+01
5.67940e+01,5.67326e+01,5.67939e+01
5.67940e+01,5.67337e+01,5.67939e+01
5.67940e+01,5.67348e+01,5.67939e+01
5.67940e+01,5.67360e+01,5.67939e+01
5.67940e+01,5.67372e+01,5.67939e+01
5.67940e+01,5.67384e+01,5.67939e+01
5.67940e+01,5.67397e+01,5.67939e+01
5.67940e+01,5.67410e+01,5.67939e+01
5.67940e+01,5.67423e+01,5.67939e+01
5.67940e+01,5.67437e+01,5.67939e+01
5.67940e+01,5.67451e+01,5.67939e+01
5.67940e+01,5.67465e+01,5.67939e+01
5.67940e+01,5.67479e+01,5.67939e+01
5.67940e+01,5.67494e+01,5.67939e+01
5.67940e+01,5.67508e+01,5.67939e+01
5.67940e+01,5.67522e+01,5.67939e+01
5.67940e+01,5.67537e+01,5.67939e+01
5.67940e+01,5.67551e+01,5.67939e+01
5.67940e+01,5.67566e+01,5.67939e+01
5.67940e+01,5.67580e+01,5.67939e+01
5.67940e+01,5.67594e+01,5.67939e+01
5.67940e+01,5.67608e+01,5.67939e+01
5.67940e+01,5.67621e+01,5.67939e+01
5.67940e+01,5.67635e+01,5.67939e+01
5.67940e+01,5.67648e+01,5.67939e+01
5.67940e+01,5.67661e+01,5.67939e+01
5.67940e+01,5.67673e+01,5.67939e+01
5.67940e+01,5.67685e+01,5.67939e+01
5.67940e+01,5.67697e+01,5.67939e+01
5.67940e+01,5.67708e+01,5.67939e+01
5.67940e+01,5.67719e+01,5.67939e+01
5.67940e+01,5.67729e+01,5.67939e+01
5.67940e+01,5.67740e+01,5.67939e+01
5.67940e+01,5.67749e+01,5.67939e+01
5.67940e+01,5.67758e+01,5.67939e+01
5.67940e+01,5.67767e+01,5.67939e+01
5.67940e+01,5.67776e+01,5.67939e+01
5.67940e+01,5.67784e+01,5.67939e+01
5.67940e+01,5.67792e+01,5.67939e+01
5.67940e+01,5.67800e+01,5.67939e+01
5.67940e+01,5.67807e+01,5.67939e+01
5.67940e+01,5.67814e+01,5.67939e+01
5.67940e+01,5.67820e+01,5.67939e+01
5.67940e+01,5.67826e+01,5.67939e+01
5.67940e+01,5.67832e+01,5.67939e+01
5.67940e+01,5.67837e+01,5.67939e+01
5.67940e+01,5.67842e+01,5.67939e+01
5.67940e+01,5.67847e+01,5.67939e+01
5.67940e+01,5.67851e+01,5.67939e+01
5.67940e+01,5.67855e+01,5.67939e+01
5.67940e+01,5.67859e+01,5.67939e+01
5.67940e+01,5.67862e+01,5.67939e+01
5.67940e+01,5.67864e+01,5.67939e+01
5.67940e+01,5.67867e+01,5.67939e+01
5.67940e+01,5.67868e+01,5.67939e+01
5.67940e+01,5.67870e+01,5.67939e+01
5.67940e+01,5.67870e+01,5.67939e+01
5.67940e+01,5.67871e+01,5.67939e+01
5.67940e+01,5.67871e+01,5.67939e+01
5.67940e+01,5.67871e+01,5.67939e+01
5.67940e+01,5.67870e+01,5.67939e+01
5.67940e+01,5.67870e+01,5.67939e+01
5.67940e+01,5.67868e+01,5.67939e+01
5.67940e+01,5.67867e+01,5.67939e+01
5.67940e+01,5.67865e+01,5.67939e+01
5.67940e+01,5.67863e+01,5.67939e+01
5.67940e+01,5.67860e+01,5.67939e+01
5.67940e+01,5.67858e+01,5.67939e+01
5.67940e+01,5.67854e+01,5.67939e+01
5.67940e+01,5.67851e+01,5.67939e+01
5.67940e+01,5.67848e+01,5.67939e+01
5.67940e+01,5.67844e+01,5.67939e+01
5.67940e+01,5.67839e+01,5.67939e+01
5.67940e+01,5.67835e+01,5.67939e+01
5.67940e+01,5.67831e+01,5.67939e+01
5.67940e+01,5.67826e+01,5.67939e+01
5.67940e+01,5.67821e+01,5.67939e+01
5.67940e+01,5.67816e+01,5.67939e+01
5.67940e+01,5.67811e+01,5.67939e+01
5.67940e+01,5.67806e+01,5.67939e+01
5.67940e+01,5.67801e+01,5.67939e+01
5.67940e+01,5.67796e+01,5.67939e+01
5.67940e+01,5.67791e+01,5.67939e+01
5.67940e+01,5.67786e+01,5.67939e+01
5.67940e+01,5.67781e+01,5.67939e+01
5.67940e+01,5.67776e+01,5.67939e+01
5.67940e+01,5.67771e+01,5.67939e+01
5.67940e+01,5.67767e+01,5.67939e+01
5.67940e+01,5.67763e+01,5.67939e+01
5.67940e+01,5.67758e+01,5.67939e+01
5.67940e+01,5.67755e+01,5.67939e+01
5.67940e+01,5.67751e+01,5.67939e+01
5.67940e+01,5.67748e+01,5.67939e+01
5.67940e+01,5.67745e+01,5.67939e+01
5.67940e+01,5.67742e+01,5.67939e+01
5.67940e+01,5.67739e+01,5.67939e+01
5.67940e+01,5.67737e+01,5.67939e+01
5.67940e+01,5.67736e+01,5.67939e+01
5.67940e+01,5.67735e+01,5.67939e+01
5.67940e+01,5.67734e+01,5.67939e+01
5.67940e+01,5.67733e+01,5.67939e+01
5.67940e+01,5.67733e+01,5.67939e+01
5.67940e+01,5.67734e+01,5.67939e+01
5.67940e+01,5.67735e+01,5.67939e+01
5.67940e+01,5.67736e+01,5.67939e+01
5.67940e+01,5.67737e+01,5.67939e+01
5.67940e+01,5.67739e+01,5.67939e+01
5.67940e+01,5.67742e+01,5.67939e+01
5.67940e+01,5.67745e+01,5.67939e+01
5.67940e+01,5.67748e+01,5.67939e+01
5.67940e+01,5.67752e+01,5.67939e+01
5.67940e+01,5.67756e+01,5.67939e+01
5.67940e+01,5.67760e+01,5.67939e+01
5.67940e+01,5.67765e+01,5.67939e+01
5.67940e+01,5.67770e+01,5.67939e+01
5.67940e+01,5.67775e+01,5.67939e+01
5.67940e+01,5.67781e+01,5.67939e+01
5.67940e+01,5.67787e+01,5.67939e+01
5.67940e+01,5.67793e+01,5.67939e+01
5.67940e+01,5.67800e+01,5.67939e+01
5.67940e+01,5.67807e+01,5.67939e+01
5.67940e+01,5.67813e+01,5.67939e+01
5.67940e+01,5.67821e+01,5.67939e+01
5.67940e+01,5.67828e+01,5.67939e+01
5.67940e+01,5.67835e+01,5.67939e+01
5.67940e+01,5.67842e+01,5.67939e+01
5.67940e+01,5.67850e+01,5.67939e+01
5.67940e+01,5.67857e+01,5.67939e+01
5.67940e+01,5.67864e+01,5.67939e+01
5.67940e+01,5.67872e+01,5.67939e+01
5.67940e+01,5.67879e+01,5.67939e+01
5.67940e+01,5.67886e+01,5.67939e+01
5.67940e+01,5.67893e+01,5.67939e+01
5.67940e+01,5.67900e+01,5.67939e+01
5.67940e+01,5.67907e+01,5.67939e+01
5.67940e+01,5.67914e+01,5.67939e+01
5.67940e+01,5.67921e+01,5.67939e+01
5.67940e+01,5.67927e+01,5.67939e+01
5.67940e+01,5.67934e+01,5.67939e+01
5.67940e+01,5.67940e+01,5.67939e+01
5.67940e+01,5.67946e+01,5.67939e+01
5.67940e+01,5.67952e+01,5.67939e+01
5.67940e+01,5.67959e+01,5.67939e+01
5.67940e+01,5.67965e+01,5.67939e+01
5.67940e+01,5.67971e+01,5.67939e+01
5.67940e+01,5.67976e+01,5.67939e+01
5.67940e+01,5.67982e+01,5.67939e+01
5.67940e+01,5.67988e+01,5.67939e+01
5.67940e+01,5.67994e+01,5.67939e+01
5.67940e+01,5.67999e+01,5.67939e+01
5.67940e+01,5.68005e+01,5.67939e+01
5.67940e+01,5.68010e+01,5.67939e+01
5.67940e+01,5.68016e+01,5.67939e+01
5.67940e+01,5.68021e+01,5.67939e+01
5.67940e+01,5.68027e+01,5.67939e+01
5.67940e+01,5.68032e+01,5.67939e+01
5.67940e+01,5.68037e+01,5.67939e+01
5.67940e+01,5.68042e+01,5.67939e+01
5.67940e+01,5.68047e+01,5.67939e+01
5.67940e+01,5.68052e+01,5.67939e+01
5.67940e+01,5.68056e+01,5.67939e+01
5.67940e+01,5.68060e+01,5.67939e+01
5.67940e+01,5.68065e+01,5.67939e+01
5.67940e+01,5.68068e+01,5.67939e+01
5.67940e+01,5.68072e+01,5.67939e+01
5.67940e+01,5.68075e+01,5.67939e+01
5.67940e+01,5.68078e+01,5.67939e+01
5.67940e+01,5.68081e+01,5.67939e+01
5.67940e+01,5.68083e+01,5.67939e+01
5.67940e+01,5.68085e+01,5.67939e+01
5.67940e+01,5.68086e+01,5.67939e+01
5.67940e+01,5.68087e+01,5.67939e+01
5.67940e+01,5.68087e+01,5.67939e+01
5.67940e+01,5.68087e+01,5.67939e+01
5.67940e+01,5.68086e+01,5.67939e+01
5.67940e+01,5.68085e+01,5.67939e+01
5.67940e+01,5.68083e+01,5.67939e+01
5.67940e+01,5.68081e+01,5.67939e+01
5.67940e+01,5.68078e+01,5.67939e+01
5.67940e+01,5.68075e+01,5.67939e+01
5.67940e+01,5.68071e+01,5.67939e+01
5.67940e+01,5.68066e+01,5.67939e+01
5.67940e+01,5.68061e+01,5.67939e+01
5.67940e+01,5.68056e+01,5.67939e+01
5.67940e+01,5.68050e+01,5.67939e+01
5.67940e+01,5.68043e+01,5.67939e+01
5.67940e+01,5.68036e+01,5.67939e+01
5.67940e+01,5.68028e+01,5.67939e+01
5.67940e+01,5.68020e+01,5.67939e+01
5.67940e+01,5.68011e+01,5.67939e+01
5.67940e+01,5.68002e+01,5.67939e+01
5.67940e+01,5.67992e+01,5.67939e+01
5.67940e+01,5.67982e+01,5.67939e+01
5.67940e+01,5.67972e+01,5.67939e+01
5.67940e+01,5.67961e+01,5.67939e+01
5.67940e+01,5.67949e+01,5.67939e+01
5.67940e+01,5.67938e+01,5.67939e+01
5.67940e+01,5.67926e+01,5.67939e+01
5.67940e+01,5.67914e+01,5.67939e+01
5.67940e+01,5.67901e+01,5.67939e+01
5.67940e+01,5.67888e+01,5.67939e+01
5.67940e+01,5.67875e+01,5.67939e+01
5.67940e+01,5.67862e+01,5.67939e+01
5.67940e+01,5.67849e+01,5.67939e+01
5.67940e+01,5.67835e+01,5.67939e+01
5.67940e+01,5.67822e+01,5.67939e+01
5.67940e+01,5.67808e+01,5.67939e+01
5.67940e+01,5.67794e+01,5.67939e+01
5.67940e+01,5.67780e+01,5.67939e+01
5.67940e+01,5.67766e+01,5.67939e+01
5.67940e+01,5.67753e+01,5.67939e+01
5.67940e+01,5.67739e+01,5.67939e+01
5.67940e+01,5.67725e+01,5.67939e+01
5.67940e+01,5.67711e+01,5.67939e+01
5.67940e+01,5.67697e+01,5.67939e+01
5.67940e+01,5.67683e+01,5.67939e+01
5.67940e+01,5.67670e+01,5.67939e+01
5.67940e+01,5.67656e+01,5.67939e+01
5.67940e+01,5.67643e+01,5.67939e+01
5.67940e+01,5.67630e+01,5.67939e+01
5.67940e+01,5.67617e+01,5.67939e+01
5.67940e+01,5.67605e+01,5.67939e+01
5.67940e+01,5.67592e+01,5.67939e+01
5.67940e+01,5.67580e+01,5.67939e+01
5.67940e+01,5.67568e+01,5.67939e+01
5.67940e+01,5.67557e+01,5.67939e+01
5.67940e+01,5.67546e+01,5.67939e+01
5.67940e+01,5.67535e+01,5.67939e+01
5.67940e+01,5.67524e+01,5.67939e+01
5.67940e+01,5.67514e+01,5.67939e+01
5.67940e+01,5.67504e+01,5.67939e+01
5.67940e+01,5.67495e+01,5.67939e+01
5.67940e+01,5.67486e+01,5.67939e+01
5.67940e+01,5.67477e+01,5.67939e+01
5.67940e+01,5.67469e+01,5.67939e+01
5.67940e+01,5.67461e+01,5.67939e+01
5.67940e+01,5.67453e+01,5.67939e+01
5.67940e+01,5.67446e+01,5.67939e+01
5.67940e+01,5.67440e+01,5.67939e+01
5.67940e+01,5.67434e+01,5.67939e+01
5.67940e+01,5.67428e+01,5.67939e+01
5.67940e+01,5.67423e+01,5.67939e+01
5.67940e+01,5.67418e+01,5.67939e+01
5.67940e+01,5.67413e+01,5.67939e+01
5.67940e+01,5.67409e+01,5.67939e+01
5.67940e+01,5.67406e+01,5.67939e+01
5.67940e+01,5.67403e+01,5.67939e+01
5.67940e+01,5.67400e+01,5.67939e+01
5.67940e+01,5.67398e+01,5.67939e+01
5.67940e+01,5.67396e+01,5.67939e+01
5.67940e+01,5.67395e+01,5.67939e+01
5.67940e+01,5.67394e+01,5.67939e+01
5.67940e+01,5.67393e+01,5.67939e+01
5.67940e+01,5.67392e+01,5.67939e+01
5.67940e+01,5.67392e+01,5.67939e+01
5.67940e+01,5.67393e+01,5.67939e+01
5.67940e+01,5.67393e+01,5.67939e+01
5.67940e+01,5.67394e+01,5.67939e+01
5.67940e+01,5.67396e+01,5.67939e+01
5.67940e+01,5.67397e+01,5.67939e+01
5.67940e+01,5.67399e+01,5.67939e+01
5.67940e+01,5.67401e+01,5.67939e+01
5.67940e+01,5.67404e+01,5.67939e+01
5.67940e+01,5.67407e+01,5.67939e+01
5.67940e+01,5.67410e+01,5.67939e+01
5.67940e+01,5.67413e+01,5.67939e+01
5.67940e+01,5.67417e+01,5.67939e+01
5.67940e+01,5.67421e+01,5.67939e+01
5.67940e+01,5.67425e+01,5.67939e+01
5.67940e+01,5.67429e+01,5.67939e+01
5.67940e+01,5.67434e+01,5.67939e+01
5.67940e+01,5.67439e+01,5.67939e+01
5.67940e+01,5.67444e+01,5.67939e+01
5.67940e+01,5.67449e+01,5.67939e+01
5.67940e+01,5.67455e+01,5.67939e+01
5.67940e+01,5.67460e+01,5.67939e+01
5.67940e+01,5.67466e+01,5.67939e+01
5.67940e+01,5.67472e+01,5.67939e+01
5.67940e+01,5.67478e+01,5.67939e+01
5.67940e+01,5.67484e+01,5.67939e+01
5.67940e+01,5.67490e+01,5.67939e+01
5.67940e+01,5.67496e+01,5.67939e+01
5.67940e+01,5.67502e+01,5.67939e+01
5.67940e+01,5.67508e+01,5.67939e+01
5.67940e+01,5.67514e+01,5.67939e+01
5.67940e+01,5.67519e+01,5.67939e+01
5.67940e+01,5.67525e+01,5.67939e+01
5.67940e+01,5.67531e+01,5.67939e+01
5.67940e+01,5.67537e+01,5.67939e+01
5.67940e+01,5.67543e+01,5.67939e+01
5.67940e+01,5.67548e+01,5.67939e+01
5.67940e+01,5.67554e+01,5.67939e+01
5.67940e+01,5.67560e+01,5.67939e+01
5.67940e+01,5.67565e+01,5.67939e+01
5.67940e+01,5.67570e+01,5.67939e+01
5.67940e+01,5.67575e+01,5.67939e+01
5.67940e+01,5.67580e+01,5.67939e+01
5.67940e+01,5.67585e+01,5.67939e+01
5.67940e+01,5.67590e+01,5.67939e+01
5.67940e+01,5.67595e+01,5.67939e+01
5.67940e+01,5.67599e+01,5.67939e+01
5.67940e+01,5.67603e+01,5.67939e+01
5.67940e+01,5.67607e+01,5.67939e+01
5.67940e+01,5.67610e+01,5.67939e+01
5.67940e+01,5.67614e+01,5.67939e+01
5.67940e+01,5.67617e+01,5.67939e+01
5.67940e+01,5.67619e+01,5.67939e+01
5.67940e+01,5.67621e+01,5.67939e+01
5.67940e+01,5.67623e+01,5.67939e+01
5.67940e+01,5.67624e+01,5.67939e+01
5.67940e+01,5.67626e+01,5.67939e+01
5.67940e+01,5.67626e+01,5.67939e+01
5.67940e+01,5.67626e+01,5.67939e+01
5.67940e+01,5.67626e+01,5.67939e+01
5.67940e+01,5.67626e+01,5.67939e+01
5.67940e+01,5.67625e+01,5.67939e+01
5.67940e+01,5.67624e+01,5.67939e+01
5.67940e+01,5.67622e+01,5.67939e+01
5.67940e+01,5.67621e+01,5.67939e+01
5.67940e+01,5.67619e+01,5.67939e+01
5.67940e+01,5.67616e+01,5.67939e+01
5.67940e+01,5.67614e+01,5.67939e+01
5.67940e+01,5.67611e+01,5.67939e+01
5.67940e+01,5.67608e+01,5.67939e+01
5.67940e+01,5.67606e+01,5.67939e+01
5.67940e+01,5.67603e+01,5.67939e+01
5.67940e+01,5.67600e+01,5.67939e+01
5.67940e+01,5.67596e+01,5.67939e+01
5.67940e+01,5.67593e+01,5.67939e+01
5.67940e+01,5.67590e+01,5.67939e+01
5.67940e+01,5.67587e+01,5.67939e+01
5.67940e+01,5.67584e+01,5.67939e+01
5.67940e+01,5.67581e+01,5.67939e+01
5.67940e+01,5.67578e+01,5.67939e+01
5.67940e+01,5.67575e+01,5.67939e+01
5.67940e+01,5.67571e+01,5.67939e+01
5.67940e+01,5.67568e+01,5.67939e+01
5.67940e+01,5.67565e+01,5.67939e+01
5.67940e+01,5.67562e+01,5.67939e+01
5.67940e+01,5.67559e+01,5.67939e+01
5.67940e+01,5.67557e+01,5.67939e+01
5.67940e+01,5.67554e+01,5.67939e+01
5.67940e+01,5.67551e+01,5.67939e+01
5.67940e+01,5.67549e+01,5.67939e+01
5.67940e+01,5.67547e+01,5.67939e+01
5.67940e+01,5.67545e+01,5.67939e+01
5.67940e+01,5.67544e+01,5.67939e+01
5.67940e+01,5.67543e+01,5.67939e+01
5.67940e+01,5.67542e+01,5.67939e+01
5.67940e+01,5.67542e+01,5.67939e+01
5.67940e+01,5.67542e+01,5.67939e+01
5.67940e+01,5.67542e+01,5.67939e+01
5.67940e+01,5.67543e+01,5.67939e+01
5.67940e+01,5.67544e+01,5.67939e+01
5.67940e+01,5.67545e+01,5.67939e+01
5.67940e+01,5.67547e+01,5.67939e+01
5.67940e+01,5.67549e+01,5.67939e+01
5.67940e+01,5.67551e+01,5.67939e+01
5.67940e+01,5.67554e+01,5.67939e+01
5.67940e+01,5.67558e+01,5.67939e+01
5.67940e+01,5.67561e+01,5.67939e+01
5.67940e+01,5.67565e+01,5.67939e+01
5.67940e+01,5.67570e+01,5.67939e+01
5.67940e+01,5.67574e+01,5.67939e+01
5.67940e+01,5.67579e+01,5.67939e+01
5.67940e+01,5.67585e+01,5.67939e+01
5.67940e+01,5.67591e+01,5.67939e+01
5.67940e+01,5.67597e+01,5.67939e+01
5.67940e+01,5.67603e+01,5.67939e+01
5.67940e+01,5.67610e+01,5.67939e+01
5.67940e+01,5.67617e+01,5.67939e+01
5.67940e+01,5.67625e+01,5.67939e+01
5.67940e+01,5.67632e+01,5.67939e+01
5.67940e+01,5.67641e+01,5.67939e+01
5.67940e+01,5.67649e+01,5.67939e+01
5.67940e+01,5.67658e+01,5.67939e+01
5.67940e+01,5.67667e+01,5.67939e+01
5.67940e+01,5.67676e+01,5.67939e+01
5.67940e+01,5.67686e+01,5.67939e+01
5.67940e+01,5.67696e+01,5.67939e+01
5.67940e+01,5.67706e+01,5.67939e+01
5.67940e+01,5.67717e+01,5.67939e+01
5.67940e+01,5.67727e+01,5.67939e+01
5.67940e+01,5.67738e+01,5.67939e+01
5.67940e+01,5.67750e+01,5.67939e+01
5.67940e+01,5.67761e+01,5.67939e+01
5.67940e+01,5.67773e+01,5.67939e+01
5.67940e+01,5.67785e+01,5.67939e+01
5.67940e+01,5.67798e+01,5.67939e+01
5.67940e+01,5.67810e+01,5.67939e+01
5.67940e+01,5.67823e+01,5.67939e+01
5.67940e+01,5.67835e+01,5.67939e+01
5.67940e+01,5.67848e+01,5.67939e+01
5.67940e+01,5.67861e+01,5.67939e+01
5.67940e+01,5.67874e+01,5.67939e+01
5.67940e+01,5.67887e+01,5.67939e+01
5.67940e+01,5.67900e+01,5.67939e+01
5.67940e+01,5.67913e+01,5.67939e+01
5.67940e+01,5.67925e+01,5.67939e+01
5.67940e+01,5.67938e+01,5.67939e+01
5.67940e+01,5.67951e+01,5.67939e+01
5.67940e+01,5.67963e+01,5.67939e+01
5.67940e+01,5.67976e+01,5.67939e+01
5.67940e+01,5.67988e+01,5.67939e+01
5.67940e+01,5.68000e+01,5.67939e+01
5.67940e+01,5.68012e+01,5.67939e+01
5.67940e+01,5.68023e+01,5.67939e+01
5.67940e+01,5.68035e+01,5.67939e+01
5.67940e+01,5.68046e+01,5.67939e+01
5.67940e+01,5.68057e+01,5.67939e+01
5.67940e+01,5.68068e+01,5.67939e+01
5.67940e+01,5.68078e+01,5.67939e+01
5.67940e+01,5.68088e+01,5.67939e+01
5.67940e+01,5.68098e+01,5.67939e+01
5.67940e+01,5.68107e+01,5.67939e+01
5.67940e+01,5.68116e+01,5.67939e+01
5.67940e+01,5.68125e+01,5.67939e+01
5.67940e+01,5.68133e+01,5.67939e+01
5.67940e+01,5.68141e+01,5.67939e+01
5.67940e+01,5.68148e+01,5.67939e+01
5.67940e+01,5.68155e+01,5.67939e+01
5.67940e+01,5.68162e+01,5.67939e+01
5.67940e+01,5.68168e+01,5.67939e+01
5.67940e+01,5.68174e+01,5.67939e+01
5.67940e+01,5.68179e+01,5.67939e+01
5.67940e+01,5.68184e+01,5.67939e+01
5.67940e+01,5.68188e+01,5.67939e+01
5.67940e+01,5.68192e+01,5.67939e+01
5.67940e+01,5.68196e+01,5.67939e+01
5.67940e+01,5.68199e+01,5.67939e+01
5.67940e+01,5.68201e+01,5.67939e+01
5.67940e+01,5.68203e+01,5.67939e+01
5.67940e+01,5.68205e+01,5.67939e+01
5.67940e+01,5.68206e+01,5.67939e+01
5.67940e+01,5.68207e+01,5.67939e+01
5.67940e+01,5.68207e+01,5.67939e+01
5.67940e+01,5.68207e+01,5.67939e+01
5.67940e+01,5.68207e+01,5.67939e+01
5.67940e+01,5.68206e+01,5.67939e+01
5.67940e+01,5.68205e+01,5.67939e+01
5.67940e+01,5.68203e+01,5.67939e+01
5.67940e+01,5.68201e+01,5.67939e+01
5.67940e+01,5.68199e+01,5.67939e+01
5.67940e+01,5.68196e+01,5.67939e+01
5.67940e+01,5.68192e+01,5.67939e+01
5.67940e+01,5.68189e+01,5.67939e+01
5.67940e+01,5.68185e+01,5.67939e+01
5.67940e+01,5.68181e+01,5.67939e+01
5.67940e+01,5.68176e+01,5.67939e+01
5.67940e+01,5.68171e+01,5.67939e+01
5.67940e+01,5.68166e+01,5.67939e+01
5.67940e+01,5.68160e+01,5.67939e+01
5.67940e+01,5.68154e+01,5.67939e+01
5.67940e+01,5.68147e+01,5.67939e+01
5.67940e+01,5.68140e+01,5.67939e+01
5.67940e+01,5.68133e+01,5.67939e+01
5.67940e+01,5.68126e+01,5.67939e+01
5.67940e+01,5.68118e+01,5.67939e+01
5.67940e+01,5.68109e+01,5.67939e+01
5.67940e+01,5.68101e+01,5.67939e+01
5.67940e+01,5.68092e+01,5.67939e+01
5.67940e+01,5.68083e+01,5.67939e+01
5.67940e+01,5.68074e+01,5.67939e+01
5.67940e+01,5.68064e+01,5.67939e+01
5.67940e+01,5.68054e+01,5.67939e+01
5.67940e+01,5.68044e+01,5.67939e+01
5.67940e+01,5.68034e+01,5.67939e+01
5.67940e+01,5.68024e+01,5.67939e+01
5.67940e+01,5.68014e+01,5.67939e+01
5.67940e+01,5.68004e+01,5.67939e+01
5.67940e+01,5.67993e+01,5.67939e+01
5.67940e+01,5.67983e+01,5.67939e+01
5.67940e+01,5.67973e+01,5.67939e+01
5.67940e+01,5.67962e+01,5.67939e+01
5.67940e+01,5.67952e+01,5.67939e+01
5.67940e+01,5.67941e+01,5.67939e+01
5.67940e+01,5.67930e+01,5.67939e+01
5.67940e+01,5.67920e+01,5.67939e+01
5.67940e+01,5.67909e+01,5.67939e+01
5.67940e+01,5.67898e+01,5.67939e+01
5.67940e+01,5.67888e+01,5.67939e+01
5.67940e+01,5.67877e+01,5.67939e+01
5.67940e+01,5.67866e+01,5.67939e+01
5.67940e+01,5.67856e+01,5.67939e+01
5.67940e+01,5.67845e+01,5.67939e+01
5.67940e+01,5.67834e+01,5.67939e+01
5.67940e+01,5.67824e+01,5.67939e+01
5.67940e+01,5.67813e+01,5.67939e+01
5.67940e+01,5.67803e+01,5.67939e+01
5.67940e+01,5.67793e+01,5.67939e+01
5.67940e+01,5.67782e+01,5.67939e+01
5.67940e+01,5.67772e+01,5.67939e+01
5.67940e+01,5.67762e+01,5.67939e+01
5.67940e+01,5.67753e+01,5.67939e+01
5.67940e+01,5.67743e+01,5.67939e+01
5.67940e+01,5.67734e+01,5.67939e+01
5.67940e+01,5.67724e+01,5.67939e+01
5.67940e+01,5.67715e+01,5.67939e+01
5.67940e+01,5.67706e+01,5.67939e+01
5.67940e+01,5.67698e+01,5.67939e+01
5.67940e+01,5.67689e+01,5.67939e+01
5.67940e+01,5.67681e+01,5.67939e+01
5.67940e+01,5.67673e+01,5.67939e+01
5.67940e+01,5.67666e+01,5.67939e+01
5.67940e+01,5.67659e+01,5.67939e+01
5.67940e+01,5.67652e+01,5.67939e+01
5.67940e+01,5.67645e+01,5.67939e+01
5.67940e+01,5.67639e+01,5.67939e+01
5.67940e+01,5.67634e+01,5.67939e+01
5.67940e+01,5.67628e+01,5.67939e+01
5.67940e+01,5.67623e+01,5.67939e+01
5.67940e+01,5.67619e+01,5.67939e+01
5.67940e+01,5.67614e+01,5.67939e+01
5.67940e+01,5.67610e+01,5.67939e+01
5.67940e+01,5.67607e+01,5.67939e+01
5.67940e+01,5.67604e+01,5.67939e+01
5.67940e+01,5.67601e+01,5.67939e+01
5.67940e+01,5.67598e+01,5.67939e+01
5.67940e+01,5.67596e+01,5.67939e+01
5.67940e+01,5.67594e+01,5.67939e+01
5.67940e+01,5.67592e+01,5.67939e+01
5.67940e+01,5.67591e+01,5.67939e+01
5.67940e+01,5.67590e+01,5.67939e+01
5.67940e+01,5.67589e+01,5.67939e+01
5.67940e+01,5.67589e+01,5.67939e+01
5.67940e+01,5.67588e+01,5.67939e+01
5.67940e+01,5.67588e+01,5.67939e+01
5.67940e+01,5.67588e+01,5.67939e+01
5.67940e+01,5.67589e+01,5.67939e+01
5.67940e+01,5.67589e+01,5.67939e+01
5.67940e+01,5.67590e+01,5.67939e+01
5.67940e+01,5.67591e+01,5.67939e+01
5.67940e+01,5.67591e+01,5.67939e+01
5.67940e+01,5.67593e+01,5.67939e+01
5.67940e+01,5.67594e+01,5.67939e+01
5.67940e+01,5.67595e+01,5.67939e+01
5.67940e+01,5.67597e+01,5.67939e+01
5.67940e+01,5.67598e+01,5.67939e+01
5.67940e+01,5.67600e+01,5.67939e+01
5.67940e+01,5.67602e+01,5.67939e+01
5.67940e+01,5.67604e+01,5.67939e+01
5.67940e+01,5.67606e+01,5.67939e+01
5.67940e+01,5.67608e+01,5.67939e+01
5.67940e+01,5.67610e+01,5.67939e+01
5.67940e+01,5.67612e+01,5.67939e+01
5.67940e+01,5.67615e+01,5.67939e+01
5.67940e+01,5.67617e+01,5.67939e+01
5.67940e+01,5.67619e+01,5.67939e+01
5.67940e+01,5.67621e+01,5.67939e+01
5.67940e+01,5.67624e+01,5.67939e+01
5.67940e+01,5.67626e+01,5.67939e+01
5.67940e+01,5.67628e+01,5.67939e+01
5.67940e+01,5.67630e+01,5.67939e+01
5.67940e+01,5.67632e+01,5.67939e+01
5.67940e+01,5.67633e+01,5.67939e+01
5.67940e+01,5.67635e+01,5.67939e+01
5.67940e+01,5.67636e+01,5.67939e+01
5.67940e+01,5.67637e+01,5.67939e+01
5.67940e+01,5.67638e+01,5.67939e+01
5.67940e+01,5.67639e+01,5.67939e+01
5.67940e+01,5.67640e+01,5.67939e+01
5.67940e+01,5.67640e+01,5.67939e+01
5.67940e+01,5.67640e+01,5.67939e+01
5.67940e+01,5.67640e+01,5.67939e+01
5.67940e+01,5.67640e+01,5.67939e+01
5.67940e+01,5.67640e+01,5.67939e+01
5.67940e+01,5.67639e+01,5.67939e+01
5.67940e+01,5.67638e+01,5.67939e+01
5.67940e+01,5.67638e+01,5.67939e+01
5.67940e+01,5.67637e+01,5.67939e+01
5.67940e+01,5.67635e+01,5.67939e+01
5.67940e+01,5.67634e+01,5.67939e+01
5.67940e+01,5.67632e+01,5.67939e+01
5.67940e+01,5.67631e+01,5.67939e+01
5.67940e+01,5.67629e+01,5.67939e+01
5.67940e+01,5.67627e+01,5.67939e+01
5.67940e+01,5.67625e+01,5.67939e+01
5.67940e+01,5.67622e+01,5.67939e+01
5.67940e+01,5.67619e+01,5.67939e+01
5.67940e+01,5.67617e+01,5.67939e+01
5.67940e+01,5.67614e+01,5.67939e+01
5.67940e+01,5.67611e+01,5.67939e+01
5.67940e+01,5.67607e+01,5.67939e+01
5.67940e+01,5.67604e+01,5.67939e+01
5.67940e+01,5.67601e+01,5.67939e+01
5.67940e+01,5.67597e+01,5.67939e+01
5.67940e+01,5.67593e+01,5.67939e+01
5.67940e+01,5.67589e+01,5.67939e+01
5.67940e+01,5.67585e+01,5.67939e+01
5.67940e+01,5.67581e+01,5.67939e+01
5.67940e+01,5.67577e+01,5.67939e+01
5.67940e+01,5.67572e+01,5.67939e+01
5.67940e+01,5.67568e+01,5.67939e+01
5.67940e+01,5.67563e+01,5.67939e+01
5.67940e+01,5.67559e+01,5.67939e+01
5.67940e+01,5.67554e+01,5.67939e+01
5.67940e+01,5.67550e+01,5.67939e+01
5.67940e+01,5.67545e+01,5.67939e+01
5.67940e+01,5.67540e+01,5.67939e+01
5.67940e+01,5.67536e+01,5.67939e+01
5.67940e+01,5.67531e+01,5.67939e+01
5.67940e+01,5.67527e+01,5.67939e+01
5.67940e+01,5.67522e+01,5.67939e+01
5.67940e+01,5.67518e+01,5.67939e+01
5.67940e+01,5.67513e+01,5.67939e+01
5.67940e+01,5.67509e+01,5.67939e+01
5.67940e+01,5.67505e+01,5.67939e+01
5.67940e+01,5.67501e+01,5.67939e+01
5.67940e+01,5.67497e+01,5.67939e+01
5.67940e+01,5.67494e+01,5.67939e+01
5.67940e+01,5.67490e+01,5.67939e+01
5.67940e+01,5.67487e+01,5.67939e+01
5.67940e+01,5.67484e+01,5.67939e+01
5.67940e+01,5.67481e+01,5.67939e+01
5.67940e+01,5.67479e+01,5.67939e+01
5.67940e+01,5.67477e+01,5.67939e+01
5.67940e+01,5.67475e+01,5.67939e+01
5.67940e+01,5.67473e+01,5.67939e+01
5.67940e+01,5.67471e+01,5.67939e+01
5.67940e+01,5.67470e+01,5.67939e+01
5.67940e+01,5.67469e+01,5.67939e+01
5.67940e+01,5.67468e+01,5.67939e+01
5.67940e+01,5.67468e+01,5.67939e+01
5.67940e+01,5.67468e+01,5.67939e+01
5.67940e+01,5.67468e+01,5.67939e+01
5.67940e+01,5.67469e+01,5.67939e+01
5.67940e+01,5.67469e+01,5.67939e+01
5.67940e+01,5.67470e+01,5.67939e+01
5.67940e+01,5.67471e+01,5.67939e+01
5.67940e+01,5.67473e+01,5.67939e+01
5.67940e+01,5.67475e+01,5.67939e+01
5.67940e+01,5.67477e+01,5.67939e+01
5.67940e+01,5.67479e+01,5.67939e+01
5.67940e+01,5.67481e+01,5.67939e+01
5.67940e+01,5.67484e+01,5.67939e+01
5.67940e+01,5.67487e+01,5.67939e+01
5.67940e+01,5.67490e+01,5.67939e+01
5.67940e+01,5.67494e+01,5.67939e+01
5.67940e+01,5.67498e+01,5.67939e+01
5.67940e+01,5.67502e+01,5.67939e+01
5.67940e+01,5.67506e+01,5.67939e+01
5.67940e+01,5.67511e+01,5.67939e+01
5.67940e+01,5.67516e+01,5.67939e+01
5.67940e+01,5.67521e+01,5.67939e+01
5.67940e+01,5.67527e+01,5.67939e+01
5.67940e+01,5.67533e+01,5.67939e+01
5.67940e+01,5.67539e+01,5.67939e+01
5.67940e+01,5.67546e+01,5.67939e+01
5.67940e+01,5.67552e+01,5.67939e+01
5.67940e+01,5.67559e+01,5.67939e+01
5.67940e+01,5.67567e+01,5.67939e+01
5.67940e+01,5.67574e+01,5.67939e+01
5.67940e+01,5.67582e+01,5.67939e+01
5.67940e+01,5.67590e+01,5.67939e+01
5.67940e+01,5.67598e+01,5.67939e+01
5.67940e+01,5.67606e+01,5.67939e+01
5.67940e+01,5.67615e+01,5.67939e+01
5.67940e+01,5.67624e+01,5.67939e+01
5.67940e+01,5.67633e+01,5.67939e+01
5.67940e+01,5.67642e+01,5.67939e+01
5.67940e+01,5.67651e+01,5.67939e+01
5.67940e+01,5.67660e+01,5.67939e+01
5.67940e+01,5.67670e+01,5.67939e+01
5.67940e+01,5.67680e+01,5.67939e+01
5.67940e+01,5.67690e+01,5.67939e+01
5.67940e+01,5.67700e+01,5.67939e+01
5.67940e+01,5.67710e+01,5.67939e+01
5.67940e+01,5.67720e+01,5.67939e+01
5.67940e+01,5.67730e+01,5.67939e+01
5.67940e+01,5.67741e+01,5.67939e+01
5.67940e+01,5.67751e+01,5.67939e+01
5.67940e+01,5.67762e+01,5.67939e+01
5.67940e+01,5.67773e+01,5.67939e+01
5.67940e+01,5.67784e+01,5.67939e+01
5.67940e+01,5.67794e+01,5.67939e+01
5.67940e+01,5.67805e+01,5.67939e+01
5.67940e+01,5.67816e+01,5.67939e+01
5.67940e+01,5.67827e+01,5.67939e+01
5.67940e+01,5.67838e+01,5.67939e+01
5.67940e+01,5.67849e+01,5.67939e+01
5.67940e+01,5.67860e+01,5.67939e+01
5.67940e+01,5.67871e+01,5.67939e+01
5.67940e+01,5.67882e+01,5.67939e+01
5.67940e+01,5.67893e+01,5.67939e+01
5.67940e+01,5.67903e+01,5.67939e+01
5.67940e+01,5.67914e+01,5.67939e+01
5.67940e+01,5.67925e+01,5.67939e+01
5.67940e+01,5.67935e+01,5.67939e+01
5.67940e+01,5.67945e+01,5.67939e+01
5.67940e+01,5.67955e+01,5.67939e+01
5.67940e+01,5.67965e+01,5.67939e+01
5.67940e+01,5.67974e+01,5.67939e+01
5.67940e+01,5.67983e+01,5.67939e+01
5.67940e+01,5.67992e+01,5.67939e+01
5.67940e+01,5.68001e+01,5.67939e+01
5.67940e+01,5.68009e+01,5.67939e+01
5.67940e+01,5.68017e+01,5.67939e+01
5.67940e+01,5.68025e+01,5.67939e+01
5.67940e+01,5.68033e+01,5.67939e+01
5.67940e+01,5.68040e+01,5.67939e+01
5.67940e+01,5.68047e+01,5.67939e+01
5.67940e+01,5.68053e+01,5.67939e+01
5.67940e+01,5.68059e+01,5.67939e+01
5.67940e+01,5.68065e+01,5.67939e+01
5.67940e+01,5.68071e+01,5.67939e+01
5.67940e+01,5.68076e+01,5.67939e+01
5.67940e+01,5.68081e+01,5.67939e+01
5.67940e+01,5.68085e+01,5.67939e+01
5.67940e+01,5.68089e+01,5.67939e+01
5.67940e+01,5.68093e+01,5.67939e+01
5.67940e+01,5.68096e+01,5.67939e+01
5.67940e+01,5.68099e+01,5.67939e+01
5.67940e+01,5.68102e+01,5.67939e+01
5.67940e+01,5.68104e+01,5.67939e+01
5.67940e+01,5.68105e+01,5.67939e+01
5.67940e+01,5.68107e+01,5.67939e+01
5.67940e+01,5.68108e+01,5.67939e+01
5.67940e+01,5.68108e+01,5.67939e+01
5.67940e+01,5.68108e+01,5.67939e+01
5.67940e+01,5.68108e+01,5.67939e+01
5.67940e+01,5.68108e+01,5.67939e+01
5.67940e+01,5.68107e+01,5.67939e+01
5.67940e+01,5.68105e+01,5.67939e+01
5.67940e+01,5.68103e+01,5.67939e+01
5.67940e+01,5.68101e+01,5.67939e+01
5.67940e+01,5.68099e+01,5.67939e+01
5.67940e+01,5.68096e+01,5.67939e+01
5.67940e+01,5.68093e+01,5.67939e+01
5.67940e+01,5.68090e+01,5.67939e+01
5.67940e+01,5.68086e+01,5.67939e+01
5.67940e+01,5.68082e+01,5.67939e+01
5.67940e+01,5.68078e+01,5.67939e+01
5.67940e+01,5.68074e+01,5.67939e+01
5.67940e+01,5.68069e+01,5.67939e+01
5.67940e+01,5.68064e+01,5.67939e+01
5.67940e+01,5.68059e+01,5.67939e+01
5.67940e+01,5.68054e+01,5.67939e+01
5.67940e+01,5.68049e+01,5.67939e+01
5.67940e+01,5.68043e+01,5.67939e+01
5.67940e+01,5.68038e+01,5.67939e+01
5.67940e+01,5.68032e+01,5.67939e+01
5.67940e+01,5.68026e+01,5.67939e+01
5.67940e+01,5.68020e+01,5.67939e+01
5.67940e+01,5.68014e+01,5.67939e+01
5.67940e+01,5.68007e+01,5.67939e+01
5.67940e+01,5.68001e+01,5.67939e+01
5.67940e+01,5.67995e+01,5.67939e+01
5.67940e+01,5.67988e+01,5.67939e+01
5.67940e+01,5.67982e+01,5.67939e+01
5.67940e+01,5.67975e+01,5.67939e+01
5.67940e+01,5.67968e+01,5.67939e+01
5.67940e+01,5.67962e+01,5.67939e+01
5.67940e+01,5.67955e+01,5.67939e+01
5.67940e+01,5.67949e+01,5.67939e+01
5.67940e+01,5.67942e+01,5.67939e+01
5.67940e+01,5.67936e+01,5.67939e+01
5.67940e+01,5.67929e+01,5.67939e+01
5.67940e+01,5.67923e+01,5.67939e+01
5.67940e+01,5.67916e+01,5.67939e+01
5.67940e+01,5.67910e+01,5.67939e+01
5.67940e+01,5.67904e+01,5.67939e+01
5.67940e+01,5.67898e+01,5.67939e+01
5.67940e+01,5.67892e+01,5.67939e+01
5.67940e+01,5.67886e+01,5.67939e+01
5.67940e+01,5.67880e+01,5.67939e+01
5.67940e+01,5.67875e+01,5.67939e+01
5.67940e+01,5.67869e+01,5.67939e+01
5.67940e+01,5.67864e+01,5.67939e+01
5.67940e+01,5.67858e+01,5.67939e+01
5.67940e+01,5.67853e+01,5.67939e+01
5.67940e+01,5.67848e+01,5.67939e+01
5.67940e+01,5.67843e+01,5.67939e+01
5.67940e+01,5.67839e+01,5.67939e+01
5.67940e+01,5.67834e+01,5.67939e+01
5.67940e+01,5.67830e+01,5.67939e+01
5.67940e+01,5.67826e+01,5.67939e+01
5.67940e+01,5.67822e+01,5.67939e+01
5.67940e+01,5.67818e+01,5.67939e+01
5.67940e+01,5.67814e+01,5.67939e+01
5.67940e+01,5.67811e+01,5.67939e+01
5.67940e+01,5.67808e+01,5.67939e+01
5.67940e+01,5.67805e+01,5.67939e+01
5.67940e+01,5.67802e+01,5.67939e+01
5.67940e+01,5.67799e+01,5.67939e+01
5.67940e+01,5.67797e+01,5.67939e+01
5.67940e+01,5.67795e+01,5.67939e+01
5.67940e+01,5.67793e+01,5.67939e+01
5.67940e+01,5.67791e+01,5.67939e+01
5.67940e+01,5.67789e+01,5.67939e+01
5.67940e+01,5.67788e+01,5.67939e+01
5.67940e+01,5.67786e+01,5.67939e+01
5.67940e+01,5.67785e+01,5.67939e+01
5.67940e+01,5.67784e+01,5.67939e+01
5.67940e+01,5.67783e+01,5.67939e+01
5.67940e+01,5.67782e+01,5.67939e+01
5.67940e+01,5.67781e+01,5.67939e+01
5.67940e+01,5.67781e+01,5.67939e+01
5.67940e+01,5.67780e+01,5.67939e+01
5.67940e+01,5.67780e+01,5.67939e+01
5.67940e+01,5.67780e+01,5.67939e+01
5.67940e+01,5.67780e+01,5.67939e+01
5.67940e+01,5.67780e+01,5.67939e+01
5.67940e+01,5.67780e+01,5.67939e+01
5.67940e+01,5.67780e+01,5.67939e+01
5.67940e+01,5.67780e+01,5.67939e+01
5.67940e+01,5.67780e+01,5.67939e+01
5.67940e+01,5.67780e+01,5.67939e+01
5.67940e+01,5.67781e+01,5.67939e+01
5.67940e+01,5.67781e+01,5.67939e+01
5.67940e+01,5.67781e+01,5.67939e+01
5.67940e+01,5.67781e+01,5.67939e+01
5.67940e+01,5.67782e+01,5.67939e+01
5.67940e+01,5.67782e+01,5.67939e+01
5.67940e+01,5.67782e+01,5.67939e+01
5.67940e+01,5.67782e+01,5.67939e+01
5.67940e+01,5.67783e+01,5.67939e+01
5.67940e+01,5.67783e+01,5.67939e+01
5.67940e+01,5.67783e+01,5.67939e+01
5.67940e+01,5.67783e+01,5.67939e+01
5.67940e+01,5.67783e+01,5.67939e+01
5.67940e+01,5.67783e+01,5.67939e+01
5.67940e+01,5.67783e+01,5.67939e+01
5.67940e+01,5.67783e+01,5.67939e+01
5.67940e+01,5.67783e+01,5.67939e+01
5.67940e+01,5.67782e+01,5.67939e+01
5.67940e+01,5.67782e+01,5.67939e+01
5.67940e+01,5.67781e+01,5.67939e+01
5.67940e+01,5.67780e+01,5.67939e+01
5.67940e+01,5.67779e+01,5.67939e+01
5.67940e+01,5.67778e+01,5.67939e+01
5.67940e+01,5.67777e+01,5.67939e+01
5.67940e+01,5.67776e+01,5.67939e+01
5.67940e+01,5.67774e+01,5.67939e+01
5.67940e+01,5.67772e+01,5.67939e+01
5.67940e+01,5.67770e+01,5.67939e+01
5.67940e+01,5.67768e+01,5.67939e+01
5.67940e+01,5.67766e+01,5.67939e+01
5.67940e+01,5.67763e+01,5.67939e+01
5.67940e+01,5.67760e+01,5.67939e+01
5.67940e+01,5.67758e+01,5.67939e+01
5.67940e+01,5.67754e+01,5.67939e+01
5.67940e+01,5.67751e+01,5.67939e+01
5.67940e+01,5.67748e+01,5.67939e+01
5.67940e+01,5.67744e+01,5.67939e+01
5.67940e+01,5.67741e+01,5.67939e+01
5.67940e+01,5.67737e+01,5.67939e+01
5.67940e+01,5.67733e+01,5.67939e+01
5.67940e+01,5.67729e+01,5.67939e+01
5.67940e+01,5.67724e+01,5.67939e+01
5.67940e+01,5.67720e+01,5.67939e+01
5.67940e+01,5.67715e+01,5.67939e+01
5.67940e+01,5.67711e+01,5.67939e+01
5.67940e+01,5.67706e+01,5.67939e+01
5.67940e+01,5.67701e+01,5.67939e+01
5.67940e+01,5.67696e+01,5.67939e+01
5.67940e+01,5.67691e+01,5.67939e+01
5.67940e+01,5.67685e+01,5.67939e+01
5.67940e+01,5.67680e+01,5.67939e+01
5.67940e+01,5.67674e+01,5.67939e+01
5.67940e+01,5.67669e+01,5.67939e+01
5.67940e+01,5.67663e+01,5.67939e+01
5.67940e+01,5.67657e+01,5.67939e+01
5.67940e+01,5.67651e+01,5.67939e+01
5.67940e+01,5.67645e+01,5.67939e+01
5.67940e+01,5.67639e+01,5.67939e+01
5.67940e+01,5.67632e+01,5.67939e+01
5.67940e+01,5.67626e+01,5.67939e+01
5.67940e+01,5.67619e+01,5.67939e+01
5.67940e+01,5.67612e+01,5.67939e+01
5.67940e+01,5.67606e+01,5.67939e+01
5.67940e+01,5.67599e+01,5.67939e+01
5.67940e+01,5.67592e+01,5.67939e+01
5.67940e+01,5.67586e+01,5.67939e+01
5.67940e+01,5.67579e+01,5.67939e+01
5.67940e+01,5.67572e+01,5.67939e+01
5.67940e+01,5.67565e+01,5.67939e+01
5.67940e+01,5.67559e+01,5.67939e+01
5.67940e+01,5.67552e+01,5.67939e+01
5.67940e+01,5.67546e+01,5.67939e+01
5.67940e+01,5.67539e+01,5.67939e+01
5.67940e+01,5.67533e+01,5.67939e+01
5.67940e+01,5.67527e+01,5.67939e+01
5.67940e+01,5.67521e+01,5.67939e+01
5.67940e+01,5.67515e+01,5.67939e+01
5.67940e+01,5.67509e+01,5.67939e+01
5.67940e+01,5.67503e+01,5.67939e+01
5.67940e+01,5.67498e+01,5.67939e+01
5.67940e+01,5.67493e+01,5.67939e+01
5.67940e+01,5.67487e+01,5.67939e+01
5.67940e+01,5.67483e+01,5.67939e+01
5.67940e+01,5.67478e+01,5.67939e+01
5.67940e+01,5.67473e+01,5.67939e+01
5.67940e+01,5.67469e+01,5.67939e+01
5.67940e+01,5.67465e+01,5.67939e+01
5.67940e+01,5.67462e+01,5.67939e+01
5.67940e+01,5.67459e+01,5.67939e+01
5.67940e+01,5.67456e+01,5.67939e+01
5.67940e+01,5.67454e+01,5.67939e+01
5.67940e+01,5.67452e+01,5.67939e+01
5.67940e+01,5.67451e+01,5.67939e+01
5.67940e+01,5.67450e+01,5.67939e+01
5.67940e+01,5.67450e+01,5.67939e+01
5.67940e+01,5.67450e+01,5.67939e+01
5.67940e+01,5.67450e+01,5.67939e+01
5.67940e+01,5.67451e+01,5.67939e+01
5.67940e+01,5.67452e+01,5.67939e+01
5.67940e+01,5.67454e+01,5.67939e+01
5.67940e+01,5.67457e+01,5.67939e+01
5.67940e+01,5.67460e+01,5.67939e+01
5.67940e+01,5.67463e+01,5.67939e+01
5.67940e+01,5.67466e+01,5.67939e+01
5.67940e+01,5.67471e+01,5.67939e+01
5.67940e+01,5.67475e+01,5.67939e+01
5.67940e+01,5.67480e+01,5.67939e+01
5.67940e+01,5.67485e+01,5.67939e+01
5.67940e+01,5.67491e+01,5.67939e+01
5.67940e+01,5.67497e+01,5.67939e+01
5.67940e+01,5.67503e+01,5.67939e+01
5.67940e+01,5.67510e+01,5.67939e+01
5.67940e+01,5.67517e+01,5.67939e+01
5.67940e+01,5.67524e+01,5.67939e+01
5.67940e+01,5.67532e+01,5.67939e+01
5.67940e+01,5.67540e+01,5.67939e+01
5.67940e+01,5.67548e+01,5.67939e+01
5.67940e+01,5.67556e+01,5.67939e+01
5.67940e+01,5.67565e+01,5.67939e+01
5.67940e+01,5.67574e+01,5.67939e+01
5.67940e+01,5.67583e+01,5.67939e+01
5.67940e+01,5.67592e+01,5.67939e+01
5.67940e+01,5.67602e+01,5.67939e+01
5.67940e+01,5.67611e+01,5.67939e+01
5.67940e+01,5.67621e+01,5.67939e+01
5.67940e+01,5.67631e+01,5.67939e+01
5.67940e+01,5.67641e+01,5.67939e+01
5.67940e+01,5.67651e+01,5.67939e+01
5.67940e+01,5.67662e+01,5.67939e+01
5.67940e+01,5.67672e+01,5.67939e+01
5.67940e+01,5.67683e+01,5.67939e+01
5.67940e+01,5.67693e+01,5.67939e+01
5.67940e+01,5.67704e+01,5.67939e+01
5.67940e+01,5.67715e+01,5.67939e+01
5.67940e+01,5.67726e+01,5.67939e+01
5.67940e+01,5.67737e+01,5.67939e+01
5.67940e+01,5.67748e+01,5.67939e+01
5.67940e+01,5.67759e+01,5.67939e+01
5.67940e+01,5.67770e+01,5.67939e+01
5.67940e+01,5.67782e+01,5.67939e+01
5.67940e+01,5.67793e+01,5.67939e+01
5.67940e+01,5.67804e+01,5.67939e+01
5.67940e+01,5.67815e+01,5.67939e+01
5.67940e+01,5.67826e+01,5.67939e+01
5.67940e+01,5.67837e+01,5.67939e+01
5.67940e+01,5.67848e+01,5.67939e+01
5.67940e+01,5.67859e+01,5.67939e+01
5.67940e+01,5.67870e+01,5.67939e+01
5.67940e+01,5.67880e+01,5.67939e+01
5.67940e+01,5.67891e+01,5.67939e+01
5.67940e+01,5.67901e+01,5.67939e+01
5.67940e+01,5.67911e+01,5.67939e+01
5.67940e+01,5.67921e+01,5.67939e+01
5.67940e+01,5.67931e+01,5.67939e+01
5.67940e+01,5.67941e+01,5.67939e+01
5.67940e+01,5.67950e+01,5.67939e+01
5.67940e+01,5.67959e+01,5.67939e+01
5.67940e+01,5.67968e+01,5.67939e+01
5.67940e+01,5.67977e+01,5.67939e+01
5.67940e+01,5.67985e+01,5.67939e+01
5.67940e+01,5.67993e+01,5.67939e+01
5.67940e+01,5.68001e+01,5.67939e+01
5.67940e+01,5.68008e+01,5.67939e+01
5.67940e+01,5.68015e+01,5.67939e+01
5.67940e+01,5.68021e+01,5.67939e+01
5.67940e+01,5.68028e+01,5.67939e+01
5.67940e+01,5.68034e+01,5.67939e+01
5.67940e+01,5.68039e+01,5.67939e+01
5.67940e+01,5.68044e+01,5.67939e+01
5.67940e+01,5.68049e+01,5.67939e+01
5.67940e+01,5.68054e+01,5.67939e+01
5.67940e+01,5.68058e+01,5.67939e+01
5.67940e+01,5.68062e+01,5.67939e+01
5.67940e+01,5.68066e+01,5.67939e+01
5.67940e+01,5.68070e+01,5.67939e+01
5.67940e+01,5.68073e+01,5.67939e+01
5.67940e+01,5.68076e+01,5.67939e+01
5.67940e+01,5.68079e+01,5.67939e+01
5.67940e+01,5.68082e+01,5.67939e+01
5.67940e+01,5.68084e+01,5.67939e+01
5.67940e+01,5.68087e+01,5.67939e+01
5.67940e+01,5.68089e+01,5.67939e+01
5.67940e+01,5.68091e+01,5.67939e+01
5.67940e+01,5.68093e+01,5.67939e+01
5.67940e+01,5.68094e+01,5.67939e+01
5.67940e+01,5.68096e+01,5.67939e+01
5.67940e+01,5.68097e+01,5.67939e+01
5.67940e+01,5.68099e+01,5.67939e+01
5.67940e+01,5.68100e+01,5.67939e+01
5.67940e+01,5.68101e+01,5.67939e+01
5.67940e+01,5.68102e+01,5.67939e+01
5.67940e+01,5.68103e+01,5.67939e+01
5.67940e+01,5.68103e+01,5.67939e+01
5.67940e+01,5.68104e+01,5.67939e+01
5.67940e+01,5.68104e+01,5.67939e+01
5.67940e+01,5.68105e+01,5.67939e+01
5.67940e+01,5.68105e+01,5.67939e+01
5.67940e+01,5.68105e+01,5.67939e+01
5.67940e+01,5.68105e+01,5.67939e+01
5.67940e+01,5.68105e+01,5.67939e+01
5.67940e+01,5.68104e+01,5.67939e+01
5.67940e+01,5.68104e+01,5.67939e+01
5.67940e+01,5.68104e+01,5.67939e+01
5.67940e+01,5.68103e+01,5.67939e+01
5.67940e+01,5.68103e+01,5.67939e+01
5.67940e+01,5.68102e+01,5.67939e+01
5.67940e+01,5.68101e+01,5.67939e+01
5.67940e+01,5.68101e+01,5.67939e+01
5.67940e+01,5.68100e+01,5.67939e+01
5.67940e+01,5.68099e+01,5.67939e+01
5.67940e+01,5.68099e+01,5.67939e+01
5.67940e+01,5.68098e+01,5.67939e+01
5.67940e+01,5.68097e+01,5.67939e+01
5.67940e+01,5.68097e+01,5.67939e+01
5.67940e+01,5.68096e+01,5.67939e+01
5.67940e+01,5.68095e+01,5.67939e+01
5.67940e+01,5.68095e+01,5.67939e+01
5.67940e+01,5.68094e+01,5.67939e+01
5.67940e+01,5.68093e+01,5.67939e+01
5.67940e+01,5.68093e+01,5.67939e+01
5.67940e+01,5.68092e+01,5.67939e+01
5.67940e+01,5.68091e+01,5.67939e+01
5.67940e+01,5.68090e+01,5.67939e+01
5.67940e+01,5.68089e+01,5.67939e+01
5.67940e+01,5.68088e+01,5.67939e+01
5.67940e+01,5.68088e+01,5.67939e+01
5.67940e+01,5.68087e+01,5.67939e+01
5.67940e+01,5.68086e+01,5.67939e+01
5.67940e+01,5.68085e+01,5.67939e+01
5.67940e+01,5.68085e+01,5.67939e+01
5.67940e+01,5.68084e+01,5.67939e+01
5.67940e+01,5.68084e+01,5.67939e+01
5.67940e+01,5.68083e+01,5.67939e+01
5.67940e+01,5.68083e+01,5.67939e+01
5.67940e+01,5.68082e+01,5.67939e+01
5.67940e+01,5.68082e+01,5.67939e+01
5.67940e+01,5.68082e+01,5.67939e+01
5.67940e+01,5.68082e+01,5.67939e+01
5.67940e+01,5.68081e+01,5.67939e+01
5.67940e+01,5.68081e+01,5.67939e+01
5.67940e+01,5.68081e+01,5.67939e+01
5.67940e+01,5.68080e+01,5.67939e+01
5.67940e+01,5.68080e+01,5.67939e+01
5.67940e+01,5.68080e+01,5.67939e+01
5.67940e+01,5.68079e+01,5.67939e+01
5.67940e+01,5.68079e+01,5.67939e+01
5.67940e+01,5.68078e+01,5.67939e+01
5.67940e+01,5.68078e+01,5.67939e+01
5.67940e+01,5.68077e+01,5.67939e+01
5.67940e+01,5.68076e+01,5.67939e+01
5.67940e+01,5.68075e+01,5.67939e+01
5.67940e+01,5.68074e+01,5.67939e+01
5.67940e+01,5.68073e+01,5.67939e+01
5.67940e+01,5.68071e+01,5.67939e+01
5.67940e+01,5.68069e+01,5.67939e+01
5.67940e+01,5.68067e+01,5.67939e+01
5.67940e+01,5.68065e+01,5.67939e+01
5.67940e+01,5.68063e+01,5.67939e+01
5.67940e+01,5.68061e+01,5.67939e+01
5.67940e+01,5.68058e+01,5.67939e+01
5.67940e+01,5.68055e+01,5.67939e+01
5.67940e+01,5.68052e+01,5.67939e+01
5.67940e+01,5.68049e+01,5.67939e+01
5.67940e+01,5.68046e+01,5.67939e+01
5.67940e+01,5.68042e+01,5.67939e+01
5.67940e+01,5.68038e+01,5.67939e+01
5.67940e+01,5.68035e+01,5.67939e+01
5.67940e+01,5.68031e+01,5.67939e+01
5.67940e+01,5.68026e+01,5.67939e+01
5.67940e+01,5.68022e+01,5.67939e+01
5.67940e+01,5.68017e+01,5.67939e+01
5.67940e+01,5.68013e+01,5.67939e+01
5.67940e+01,5.68008e+01,5.67939e+01
5.67940e+01,5.68003e+01,5.67939e+01
5.67940e+01,5.67998e+01,5.67939e+01
5.67940e+01,5.67992e+01,5.67939e+01
5.67940e+01,5.67987e+01,5.67939e+01
5.67940e+01,5.67981e+01,5.67939e+01
5.67940e+01,5.67975e+01,5.67939e+01
5.67940e+01,5.67969e+01,5.67939e+01
5.67940e+01,5.67963e+01,5.67939e+01
5.67940e+01,5.67957e+01,5.67939e+01
5.67940e+01,5.67951e+01,5.67939e+01
5.67940e+01,5.67944e+01,5.67939e+01
5.67940e+01,5.67937e+01,5.67939e+01
5.67940e+01,5.67931e+01,5.67939e+01
5.67940e+01,5.67924e+01,5.67939e+01
5.67940e+01,5.67917e+01,5.67939e+01
5.67940e+01,5.67910e+01,5.67939e+01
5.67940e+01,5.67902e+01,5.67939e+01
5.67940e+01,5.67895e+01,5.67939e+01
5.67940e+01,5.67888e+01,5.67939e+01
5.67940e+01,5.67880e+01,5.67939e+01
5.67940e+01,5.67872e+01,5.67939e+01
5.67940e+01,5.67865e+01,5.67939e+01
5.67940e+01,5.67857e+01,5.67939e+01
5.67940e+01,5.67849e+01,5.67939e+01
5.67940e+01,5.67842e+01,5.67939e+01
5.67940e+01,5.67834e+01,5.67939e+01
5.67940e+01,5.67826e+01,5.67939e+01
5.67940e+01,5.67818e+01,5.67939e+01
5.67940e+01,5.67810e+01,5.67939e+01
5.67940e+01,5.67803e+01,5.67939e+01
5.67940e+01,5.67795e+01,5.67939e+01
5.67940e+01,5.67787e+01,5.67939e+01
5.67940e+01,5.67779e+01,5.67939e+01
5.67940e+01,5.67771e+01,5.67939e+01
5.67940e+01,5.67763e+01,5.67939e+01
5.67940e+01,5.67756e+01,5.67939e+01
5.67940e+01,5.67748e+01,5.67939e+01
5.67940e+01,5.67740e+01,5.67939e+01
5.67940e+01,5.67733e+01,5.67939e+01
5.67940e+01,5.67725e+01,5.67939e+01
5.67940e+01,5.67717e+01,5.67939e+01
5.67940e+01,5.67710e+01,5.67939e+01
5.67940e+01,5.67703e+01,5.67939e+01
5.67940e+01,5.67695e+01,5.67939e+01
5.67940e+01,5.67688e+01,5.67939e+01
5.67940e+01,5.67681e+01,5.67939e+01
5.67940e+01,5.67674e+01,5.67939e+01
5.67940e+01,5.67667e+01,5.67939e+01
5.67940e+01,5.67660e+01,5.67939e+01
5.67940e+01,5.67653e+01,5.67939e+01
5.67940e+01,5.67646e+01,5.67939e+01
5.67940e+01,5.67640e+01,5.67939e+01
5.67940e+01,5.67633e+01,5.67939e+01
5.67940e+01,5.67627e+01,5.67939e+01
5.67940e+01,5.67621e+01,5.67939e+01
5.67940e+01,5.67614e+01,5.67939e+01
5.67940e+01,5.67608e+01,5.67939e+01
5.67940e+01,5.67603e+01,5.67939e+01
5.67940e+01,5.67597e+01,5.67939e+01
5.67940e+01,5.67592e+01,5.67939e+01
5.67940e+01,5.67586e+01,5.67939e+01
5.67940e+01,5.67581e+01,5.67939e+01
5.67940e+01,5.67576e+01,5.67939e+01
5.67940e+01,5.67572e+01,5.67939e+01
5.67940e+01,5.67567e+01,5.67939e+01
5.67940e+01,5.67563e+01,5.67939e+01
5.67940e+01,5.67559e+01,5.67939e+01
5.67940e+01,5.67555e+01,5.67939e+01
5.67940e+01,5.67551e+01,5.67939e+01
5.67940e+01,5.67548e+01,5.67939e+01
5.67940e+01,5.67545e+01,5.67939e+01
5.67940e+01,5.67542e+01,5.67939e+01
5.67940e+01,5.67539e+01,5.67939e+01
5.67940e+01,5.67537e+01,5.67939e+01
5.67940e+01,5.67535e+01,5.67939e+01
5.67940e+01,5.67533e+01,5.67939e+01
5.67940e+01,5.67532e+01,5.67939e+01
5.67940e+01,5.67531e+01,5.67939e+01
5.67940e+01,5.67530e+01,5.67939e+01
5.67940e+01,5.67530e+01,5.67939e+01
5.67940e+01,5.67530e+01,5.67939e+01
5.67940e+01,5.67530e+01,5.67939e+01
5.67940e+01,5.67530e+01,5.67939e+01
5.67940e+01,5.67531e+01,5.67939e+01
5.67940e+01,5.67532e+01,5.67939e+01
5.67940e+01,5.67534e+01,5.67939e+01
5.67940e+01,5.67535e+01,5.67939e+01
5.67940e+01,5.67537e+01,5.67939e+01
5.67940e+01,5.67539e+01,5.67939e+01
5.67940e+01,5.67542e+01,5.67939e+01
5.67940e+01,5.67545e+01,5.67939e+01
5.67940e+01,5.67548e+01,5.67939e+01
5.67940e+01,5.67552e+01,5.67939e+01
5.67940e+01,5.67555e+01,5.67939e+01
5.67940e+01,5.67559e+01,5.67939e+01
5.67940e+01,5.67564e+01,5.67939e+01
5.67940e+01,5.67568e+01,5.67939e+01
5.67940e+01,5.67573e+01,5.67939e+01
5.67940e+01,5.67578e+01,5.67939e+01
5.67940e+01,5.67584e+01,5.67939e+01
5.67940e+01,5.67590e+01,5.67939e+01
5.67940e+01,5.67596e+01,5.67939e+01
5.67940e+01,5.67602e+01,5.67939e+01
5.67940e+01,5.67609e+01,5.67939e+01
5.67940e+01,5.67616e+01,5.67939e+01
5.67940e+01,5.67623e+01,5.67939e+01
5.67940e+01,5.67631e+01,5.67939e+01
5.67940e+01,5.67638e+01,5.67939e+01
5.67940e+01,5.67646e+01,5.67939e+01
5.67940e+01,5.67655e+01,5.67939e+01
5.67940e+01,5.67663e+01,5.67939e+01
5.67940e+01,5.67672e+01,5.67939e+01
5.67940e+01,5.67681e+01,5.67939e+01
5.67940e+01,5.67690e+01,5.67939e+01
5.67940e+01,5.67700e+01,5.67939e+01
5.67940e+01,5.67709e+01,5.67939e+01
5.67940e+01,5.67719e+01,5.67939e+01
5.67940e+01,5.67729e+01,5.67939e+01
5.67940e+01,5.67739e+01,5.67939e+01
5.67940e+01,5.67749e+01,5.67939e+01
5.67940e+01,5.67759e+01,5.67939e+01
5.67940e+01,5.67770e+01,5.67939e+01
5.67940e+01,5.67780e+01,5.67939e+01
5.67940e+01,5.67791e+01,5.67939e+01
5.67940e+01,5.67801e+01,5.67939e+01
5.67940e+01,5.67812e+01,5.67939e+01
5.67940e+01,5.67822e+01,5.67939e+01
5.67940e+01,5.67833e+01,5.67939e+01
5.67940e+01,5.67843e+01,5.67939e+01
5.67940e+01,5.67854e+01,5.67939e+01
5.67940e+01,5.67864e+01,5.67939e+01
5.67940e+01,5.67874e+01,5.67939e+01
5.67940e+01,5.67884e+01,5.67939e+01
5.67940e+01,5.67894e+01,5.67939e+01
5.67940e+01,5.67904e+01,5.67939e+01
5.67940e+01,5.67914e+01,5.67939e+01
5.67940e+01,5.67924e+01,5.67939e+01
5.67940e+01,5.67934e+01,5.67939e+01
5.67940e+01,5.67943e+01,5.67939e+01
5.67940e+01,5.67952e+01,5.67939e+01
5.67940e+01,5.67961e+01,5.67939e+01
5.67940e+01,5.67970e+01,5.67939e+01
5.67940e+01,5.67979e+01,5.67939e+01
5.67940e+01,5.67988e+01,5.67939e+01
5.67940e+01,5.67996e+01,5.67939e+01
5.67940e+01,5.68004e+01,5.67939e+01
5.67940e+01,5.68012e+01,5.67939e+01
5.67940e+01,5.68020e+01,5.67939e+01
5.67940e+01,5.68028e+01,5.67939e+01
5.67940e+01,5.68036e+01,5.67939e+01
5.67940e+01,5.68043e+01,5.67939e+01
5.67940e+01,5.68050e+01,5.67939e+01
5.67940e+01,5.68057e+01,5.67939e+01
5.67940e+01,5.68063e+01,5.67939e+01
5.67940e+01,5.68069e+01,5.67939e+01
5.67940e+01,5.68075e+01,5.67939e+01
5.67940e+01,5.68081e+01,5.67939e+01
5.67940e+01,5.68087e+01,5.67939e+01
5.67940e+01,5.68092e+01,5.67939e+01
5.67940e+01,5.68097e+01,5.67939e+01
5.67940e+01,5.68101e+01,5.67939e+01
5.67940e+01,5.68105e+01,5.67939e+01
5.67940e+01,5.68109e+01,5.67939e+01
5.67940e+01,5.68113e+01,5.67939e+01
5.67940e+01,5.68116e+01,5.67939e+01
5.67940e+01,5.68119e+01,5.67939e+01
5.67940e+01,5.68122e+01,5.67939e+01
5.67940e+01,5.68125e+01,5.67939e+01
5.67940e+01,5.68127e+01,5.67939e+01
5.67940e+01,5.68129e+01,5.67939e+01
5.67940e+01,5.68131e+01,5.67939e+01
5.67940e+01,5.68132e+01,5.67939e+01
5.67940e+01,5.68134e+01,5.67939e+01
5.67940e+01,5.68135e+01,5.67939e+01
5.67940e+01,5.68136e+01,5.67939e+01
5.67940e+01,5.68136e+01,5.67939e+01
5.67940e+01,5.68137e+01,5.67939e+01
5.67940e+01,5.68137e+01,5.67939e+01
5.67940e+01,5.68138e+01,5.67939e+01
5.67940e+01,5.68138e+01,5.67939e+01
5.67940e+01,5.68138e+01,5.67939e+01
5.67940e+01,5.68137e+01,5.67939e+01
5.67940e+01,5.68137e+01,5.67939e+01
5.67940e+01,5.68137e+01,5.67939e+01
5.67940e+01,5.68136e+01,5.67939e+01
5.67940e+01,5.68136e+01,5.67939e+01
5.67940e+01,5.68135e+01,5.67939e+01
5.67940e+01,5.68134e+01,5.67939e+01
5.67940e+01,5.68133e+01,5.67939e+01
5.67940e+01,5.68132e+01,5.67939e+01
5.67940e+01,5.68131e+01,5.67939e+01
5.67940e+01,5.68130e+01,5.67939e+01
5.67940e+01,5.68129e+01,5.67939e+01
5.67940e+01,5.68127e+01,5.67939e+01
5.67940e+01,5.68126e+01,5.67939e+01
5.67940e+01,5.68124e+01,5.67939e+01
5.67940e+01,5.68123e+01,5.67939e+01
5.67940e+01,5.68121e+01,5.67939e+01
5.67940e+01,5.68119e+01,5.67939e+01
5.67940e+01,5.68117e+01,5.67939e+01
5.67940e+01,5.68115e+01,5.67939e+01
5.67940e+01,5.68113e+01,5.67939e+01
5.67940e+01,5.68111e+01,5.67939e+01
5.67940e+01,5.68109e+01,5.67939e+01
5.67940e+01,5.68107e+01,5.67939e+01
5.67940e+01,5.68105e+01,5.67939e+01
5.67940e+01,5.68102e+01,5.67939e+01
5.67940e+01,5.68100e+01,5.67939e+01
5.67940e+01,5.68098e+01,5.67939e+01
5.67940e+01,5.68096e+01,5.67939e+01
5.67940e+01,5.68094e+01,5.67939e+01
5.67940e+01,5.68092e+01,5.67939e+01
5.67940e+01,5.68089e+01,5.67939e+01
5.67940e+01,5.68087e+01,5.67939e+01
5.67940e+01,5.68085e+01,5.67939e+01
5.67940e+01,5.68082e+01,5.67939e+01
5.67940e+01,5.68080e+01,5.67939e+01
5.67940e+01,5.68077e+01,5.67939e+01
5.67940e+01,5.68075e+01,5.67939e+01
5.67940e+01,5.68072e+01,5.67939e+01
5.67940e+01,5.68070e+01,5.67939e+01
5.67940e+01,5.68067e+01,5.67939e+01
5.67940e+01,5.68065e+01,5.67939e+01
5.67940e+01,5.68062e+01,5.67939e+01
5.67940e+01,5.68059e+01,5.67939e+01
5.67940e+01,5.68056e+01,5.67939e+01
5.67940e+01,5.68053e+01,5.67939e+01
5.67940e+01,5.68051e+01,5.67939e+01
5.67940e+01,5.68048e+01,5.67939e+01
5.67940e+01,5.68044e+01,5.67939e+01
5.67940e+01,5.68041e+01,5.67939e+01
5.67940e+01,5.68038e+01,5.67939e+01
5.67940e+01,5.68035e+01,5.67939e+01
5.67940e+01,5.68031e+01,5.67939e+01
5.67940e+01,5.68028e+01,5.67939e+01
5.67940e+01,5.68025e+01,5.67939e+01
5.67940e+01,5.68021e+01,5.67939e+01
5.67940e+01,5.68017e+01,5.67939e+01
5.67940e+01,5.68013e+01,5.67939e+01
5.67940e+01,5.68009e+01,5.67939e+01
5.67940e+01,5.68006e+01,5.67939e+01
5.67940e+01,5.68001e+01,5.67939e+01
5.67940e+01,5.67997e+01,5.67939e+01
5.67940e+01,5.67993e+01,5.67939e+01
5.67940e+01,5.67989e+01,5.67939e+01
5.67940e+01,5.67984e+01,5.67939e+01
5.67940e+01,5.67979e+01,5.67939e+01
5.67940e+01,5.67975e+01,5.67939e+01
5.67940e+01,5.67970e+01,5.67939e+01
5.67940e+01,5.67965e+01,5.67939e+01
5.67940e+01,5.67960e+01,5.67939e+01
5.67940e+01,5.67955e+01,5.67939e+01
5.67940e+01,5.67950e+01,5.67939e+01
5.67940e+01,5.67945e+01,5.67939e+01
5.67940e+01,5.67939e+01,5.67939e+01
5.67940e+01,5.67934e+01,5.67939e+01
5.67940e+01,5.67929e+01,5.67939e+01
5.67940e+01,5.67923e+01,5.67939e+01
5.67940e+01,5.67918e+01,5.67939e+01
5.67940e+01,5.67912e+01,5.67939e+01
5.67940e+01,5.67907e+01,5.67939e+01
5.67940e+01,5.67901e+01,5.67939e+01
5.67940e+01,5.67896e+01,5.67939e+01
5.67940e+01,5.67890e+01,5.67939e+01
5.67940e+01,5.67884e+01,5.67939e+01
5.67940e+01,5.67879e+01,5.67939e+01
5.67940e+01,5.67873e+01,5.67939e+01
5.67940e+01,5.67867e+01,5.67939e+01
5.67940e+01,5.67861e+01,5.67939e+01
5.67940e+01,5.67856e+01,5.67939e+01
5.67940e+01,5.67850e+01,5.67939e+01
5.67940e+01,5.67844e+01,5.67939e+01
5.67940e+01,5.67838e+01,5.67939e+01
5.67940e+01,5.67832e+01,5.67939e+01
5.67940e+01,5.67827e+01,5.67939e+01
5.67940e+01,5.67821e+01,5.67939e+01
5.67940e+01,5.67815e+01,5.67939e+01
5.67940e+01,5.67809e+01,5.67939e+01
5.67940e+01,5.67803e+01,5.67939e+01
5.67940e+01,5.67797e+01,5.67939e+01
5.67940e+01,5.67791e+01,5.67939e+01
5.67940e+01,5.67785e+01,5.67939e+01
5.67940e+01,5.67779e+01,5.67939e+01
5.67940e+01,5.67773e+01,5.67939e+01
5.67940e+01,5.67768e+01,5.67939e+01
5.67940e+01,5.67762e+01,5.67939e+01
5.67940e+01,5.67756e+01,5.67939e+01
5.67940e+01,5.67750e+01,5.67939e+01
5.67940e+01,5.67745e+01,5.67939e+01
5.67940e+01,5.67739e+01,5.67939e+01
5.67940e+01,5.67734e+01,5.67939e+01
5.67940e+01,5.67729e+01,5.67939e+01
5.67940e+01,5.67724e+01,5.67939e+01
5.67940e+01,5.67718e+01,5.67939e+01
5.67940e+01,5.67714e+01,5.67939e+01
5.67940e+01,5.67709e+01,5.67939e+01
5.67940e+01,5.67704e+01,5.67939e+01
5.67940e+01,5.67700e+01,5.67939e+01
5.67940e+01,5.67695e+01,5.67939e+01
5.67940e+01,5.67691e+01,5.67939e+01
5.67940e+01,5.67687e+01,5.67939e+01
5.67940e+01,5.67683e+01,5.67939e+01
5.67940e+01,5.67680e+01,5.67939e+01
5.67940e+01,5.67676e+01,5.67939e+01
5.67940e+01,5.67673e+01,5.67939e+01
5.67940e+01,5.67670e+01,5.67939e+01
5.67940e+01,5.67667e+01,5.67939e+01
5.67940e+01,5.67664e+01,5.67939e+01
5.67940e+01,5.67661e+01,5.67939e+01
5.67940e+01,5.67658e+01,5.67939e+01
5.67940e+01,5.67656e+01,5.67939e+01
5.67940e+01,5.67654e+01,5.67939e+01
5.67940e+01,5.67652e+01,5.67939e+01
5.67940e+01,5.67650e+01,5.67939e+01
5.67940e+01,5.67648e+01,5.67939e+01
5.67940e+01,5.67647e+01,5.67939e+01
5.67940e+01,5.67645e+01,5.67939e+01
5.67940e+01,5.67644e+01,5.67939e+01
5.67940e+01,5.67643e+01,5.67939e+01
5.67940e+01,5.67642e+01,5.67939e+01
5.67940e+01,5.67641e+01,5.67939e+01
5.67940e+01,5.67640e+01,5.67939e+01
5.67940e+01,5.67640e+01,5.67939e+01
5.67940e+01,5.67639e+01,5.67939e+01
5.67940e+01,5.67639e+01,5.67939e+01
5.67940e+01,5.67639e+01,5.67939e+01
5.67940e+01,5.67639e+01,5.67939e+01
5.67940e+01,5.67639e+01,5.67939e+01
5.67940e+01,5.67639e+01,5.67939e+01
5.67940e+01,5.67639e+01,5.67939e+01
5.67940e+01,5.67640e+01,5.67939e+01
5.67940e+01,5.67640e+01,5.67939e+01
5.67940e+01,5.67641e+01,5.67939e+01
5.67940e+01,5.67642e+01,5.67939e+01
5.67940e+01,5.67643e+01,5.67939e+01
5.67940e+01,5.67644e+01,5.67939e+01
5.67940e+01,5.67645e+01,5.67939e+01
5.67940e+01,5.67646e+01,5.67939e+01
5.67940e+01,5.67648e+01,5.67939e+01
5.67940e+01,5.67649e+01,5.67939e+01
5.67940e+01,5.67651e+01,5.67939e+01
5.67940e+01,5.67652e+01,5.67939e+01
5.67940e+01,5.67654e+01,5.67939e+01
5.67940e+01,5.67656e+01,5.67939e+01
5.67940e+01,5.67658e+01,5.67939e+01
5.67940e+01,5.67660e+01,5.67939e+01
5.67940e+01,5.67663e+01,5.67939e+01
5.67940e+01,5.67665e+01,5.67939e+01
5.67940e+01,5.67668e+01,5.67939e+01
5.67940e+01,5.67671e+01,5.67939e+01
5.67940e+01,5.67673e+01,5.67939e+01
5.67940e+01,5.67676e+01,5.67939e+01
5.67940e+01,5.67680e+01,5.67939e+01
5.67940e+01,5.67683e+01,5.67939e+01
5.67940e+01,5.67687e+01,5.67939e+01
5.67940e+01,5.67690e+01,5.67939e+01
5.67940e+01,5.67694e+01,5.67939e+01
5.67940e+01,5.67698e+01,5.67939e+01
5.67940e+01,5.67702e+01,5.67939e+01
5.67940e+01,5.67706e+01,5.67939e+01
5.67940e+01,5.67711e+01,5.67939e+01
5.67940e+01,5.67715e+01,5.67939e+01
5.67940e+01,5.67720e+01,5.67939e+01
5.67940e+01,5.67725e+01,5.67939e+01
5.67940e+01,5.67730e+01,5.67939e+01
5.67940e+01,5.67735e+01,5.67939e+01
5.67940e+01,5.67740e+01,5.67939e+01
5.67940e+01,5.67745e+01,5.67939e+01
5.67940e+01,5.67750e+01,5.67939e+01
5.67940e+01,5.67756e+01,5.67939e+01
5.67940e+01,5.67761e+01,5.67939e+01
5.67940e+01,5.67767e+01,5.67939e+01
5.67940e+01,5.67772e+01,5.67939e+01


==> results/emd-res-plots.csv <==
2.56230e-01,0.00000e+00,2.01674e-02
7.16311e-03,4.03067e-04,6.57617e-03
5.21213e-03,5.82248e-04,4.87814e-03
3.95565e-03,7.30464e-04,3.73305e-03
3.07904e-03,8.51708e-04,2.91868e-03
2.41173e-03,9.57835e-04,2.28767e-03
1.88391e-03,1.04002e-03,1.78062e-03
1.42967e-03,1.10438e-03,1.34055e-03
1.09791e-03,1.15948e-03,1.03144e-03
8.84843e-04,1.21035e-03,8.43838e-04
7.49414e-04,1.25730e-03,7.23330e-04
6.32720e-04,1.29785e-03,6.04779e-04
5.55256e-04,1.33128e-03,5.21363e-04
4.66820e-04,1.35667e-03,4.57536e-04
4.02458e-04,1.37857e-03,3.88731e-04
3.51508e-04,1.39776e-03,3.44452e-04
3.06251e-04,1.41531e-03,2.84140e-04
2.43200e-04,1.43152e-03,2.42113e-04
2.23582e-04,1.45029e-03,2.21172e-04
2.12272e-04,1.47039e-03,2.12774e-04
1.96511e-04,1.49189e-03,1.83751e-04
1.45772e-04,1.51413e-03,1.36523e-04
1.25282e-04,1.53401e-03,1.24932e-04
1.14180e-04,1.55042e-03,1.13843e-04
1.09175e-04,1.55930e-03,1.08432e-04
1.04900e-04,1.55349e-03,1.04081e-04
1.01929e-04,1.54478e-03,1.02013e-04
9.95307e-05,1.53418e-03,9.87286e-05
9.64461e-05,1.52261e-03,9.64185e-05
9.43882e-05,1.50815e-03,9.38389e-05
8.42775e-05,1.49265e-03,7.86306e-05
6.36916e-05,1.47575e-03,5.89320e-05
5.26522e-05,1.45692e-03,5.15347e-05
4.59615e-05,1.43588e-03,4.61563e-05
4.28559e-05,1.41046e-03,4.27157e-05
3.22920e-05,1.38357e-03,3.04296e-05
2.39420e-05,1.35311e-03,2.24630e-05
1.78987e-05,1.32083e-03,1.74685e-05
1.52739e-05,1.28602e-03,1.50310e-05
1.32774e-05,1.25221e-03,1.32179e-05
1.20421e-05,1.22150e-03,1.20254e-05
1.15748e-05,1.19258e-03,1.14978e-05
1.11663e-05,1.16613e-03,1.12017e-05
1.09294e-05,1.14200e-03,1.09618e-05
1.07339e-05,1.11888e-03,1.07896e-05
1.05431e-05,1.09904e-03,1.07854e-05
1.03274e-05,1.08013e-03,1.02445e-05
9.82046e-06,1.06429e-03,9.73590e-06
9.36154e-06,1.05126e-03,9.32995e-06
8.97762e-06,1.03988e-03,8.99004e-06
8.75221e-06,1.02879e-03,8.80340e-06
8.75818e-06,1.01850e-03,8.91760e-06
8.83343e-06,1.00897e-03,8.96566e-06
8.76886e-06,1.00120e-03,9.07647e-06
9.01692e-06,9.95069e-04,9.17388e-06
8.47576e-06,9.89879e-04,8.10509e-06
7.13483e-06,9.85146e-04,6.76234e-06
5.98962e-06,9.80279e-04,5.85287e-06
5.26146e-06,9.74825e-04,5.05168e-06
4.18948e-06,9.66708e-04,4.10243e-06
3.50856e-06,9.56375e-04,3.72143e-06
3.19520e-06,9.43615e-04,3.03330e-06
2.22642e-06,9.30333e-04,2.17871e-06
1.44458e-06,9.16515e-04,1.33606e-06
9.45116e-07,9.00751e-04,8.80183e-07
8.18406e-07,8.83755e-04,8.19723e-07
6.59199e-07,8.47950e-04,7.25689e-07
5.59194e-07,7.81166e-04,6.56365e-07
5.64755e-07,7.43917e-04,6.16200e-07
6.96874e-07,7.14728e-04,6.57608e-07
8.46395e-07,6.91580e-04,7.80278e-07
9.03898e-07,6.71583e-04,8.38885e-07
8.52814e-07,6.54444e-04,7.87654e-07
7.29735e-07,6.38223e-04,6.78747e-07
6.03636e-07,6.21952e-04,5.97216e-07
4.93194e-07,6.07550e-04,5.02727e-07
4.23976e-07,5.93107e-04,4.06817e-07
4.32479e-07,5.79552e-04,3.61140e-07
4.63247e-07,5.67097e-04,3.77255e-07
4.33317e-07,5.57072e-04,4.73894e-07
3.69194e-07,5.47132e-04,3.37500e-07
3.31961e-07,5.37595e-04,4.34338e-07
2.64951e-07,5.30903e-04,2.23923e-07
2.12845e-07,5.25918e-04,1.62011e-07
1.73321e-07,5.20708e-04,1.24837e-07
1.45690e-07,5.17041e-04,1.25530e-07
1.05204e-07,5.14638e-04,7.73935e-08
7.49746e-08,5.13381e-04,6.48741e-08
5.85846e-08,5.11443e-04,8.79768e-08
6.86608e-08,5.08616e-04,6.67190e-08
4.87335e-08,5.05175e-04,3.95600e-08
3.85895e-08,5.00629e-04,3.06573e-08
2.31861e-08,4.94302e-04,2.99307e-08
4.41884e-08,4.86861e-04,4.39596e-08
4.79150e-08,4.79027e-04,5.12407e-08
4.52842e-08,4.67564e-04,7.53981e-08
4.86481e-08,4.52850e-04,4.77493e-08
4.00195e-08,4.43844e-04,4.06731e-08
3.01886e-08,4.35473e-04,3.66234e-08
2.91821e-08,4.27993e-04,3.79181e-08
4.41558e-08,4.19507e-04,5.13665e-08
5.19596e-08,4.10929e-04,5.14359e-08
4.88592e-08,4.01753e-04,4.85876e-08
5.19140e-08,3.92967e-04,6.93356e-08
8.10668e-08,3.84040e-04,5.62457e-08
5.06133e-08,3.74915e-04,8.65616e-08
3.98887e-08,3.66793e-04,5.58954e-08
1.99726e-08,3.60443e-04,3.81930e-08
3.41569e-08,3.56799e-04,1.75467e-07
1.02605e-07,3.51466e-04,1.05778e-07
1.68922e-07,3.46731e-04,8.16402e-08
1.32858e-07,3.41963e-04,5.54181e-08
7.90513e-08,3.38550e-04,6.52340e-08
8.71098e-08,3.34770e-04,6.31911e-08
1.10640e-07,3.30309e-04,4.61031e-08
6.62784e-08,3.25484e-04,4.47462e-08
5.69754e-08,3.19588e-04,6.00572e-08
8.83339e-08,3.13265e-04,5.30481e-08
7.15092e-08,3.06670e-04,7.20950e-08
2.81760e-08,3.00684e-04,5.93204e-08
6.68412e-08,2.94038e-04,4.46682e-08
5.26377e-08,2.89966e-04,7.11840e-08
6.62196e-08,2.84333e-04,6.74655e-08
5.95745e-08,2.81395e-04,7.30646e-08
3.38941e-08,2.79239e-04,4.58419e-08
3.83387e-08,2.75927e-04,4.81816e-08
3.59419e-08,2.72801e-04,4.13274e-08
3.42637e-08,2.70918e-04,3.37738e-08
2.38788e-08,2.69855e-04,3.73595e-08
2.03827e-08,2.68819e-04,3.13238e-08
3.67398e-08,2.68244e-04,7.07232e-08
5.84296e-08,2.67224e-04,5.58944e-08
4.94072e-08,2.65849e-04,1.07314e-07
1.00153e-07,2.64784e-04,8.28413e-08
2.74310e-08,2.63255e-04,5.45277e-08
5.60501e-08,2.62651e-04,3.98260e-08
2.13565e-08,2.61741e-04,2.96579e-08
1.23626e-08,2.60449e-04,1.79611e-08
2.12092e-08,2.58422e-04,1.93115e-08
2.30656e-08,2.55410e-04,1.47327e-08
1.94055e-08,2.52095e-04,5.19468e-08
1.50804e-08,2.49191e-04,2.77735e-08
7.60774e-09,2.46557e-04,3.22354e-08
1.07503e-08,2.43466e-04,5.96832e-08
2.08888e-08,2.39543e-04,5.43719e-08
3.01908e-08,2.35618e-04,3.27018e-08
1.90665e-08,2.32395e-04,5.01725e-08
1.28262e-08,2.28947e-04,4.54016e-08
1.80590e-08,2.27005e-04,2.61519e-08
2.25968e-08,2.24289e-04,2.17738e-08
5.29460e-08,2.20019e-04,2.52713e-08
5.45427e-08,2.16267e-04,2.09298e-08
2.45367e-08,2.13820e-04,1.29878e-08
4.06588e-08,2.10836e-04,2.45532e-08
3.19602e-08,2.06880e-04,1.76693e-08
2.02550e-08,2.03216e-04,1.78467e-08
2.55392e-08,1.99033e-04,4.89270e-08
2.39993e-08,1.95041e-04,2.60397e-08
9.32145e-09,1.91857e-04,1.82015e-08
1.45407e-08,1.88352e-04,1.51581e-08
2.19392e-08,1.84572e-04,1.57685e-08
2.42399e-08,1.80959e-04,1.60829e-08
1.95741e-08,1.77469e-04,1.77621e-08
1.79003e-08,1.74624e-04,1.24939e-08
1.58937e-08,1.72072e-04,8.31171e-09
1.35073e-08,1.69448e-04,9.01607e-09
1.68720e-08,1.65719e-04,9.92193e-09
1.71840e-08,1.61470e-04,1.04037e-08
2.57227e-08,1.57885e-04,2.28260e-08
2.20340e-08,1.54368e-04,1.51986e-08
1.46757e-08,1.50691e-04,1.26816e-08
1.42671e-08,1.47950e-04,3.44538e-08
1.98769e-08,1.45401e-04,1.61915e-08
1.73987e-08,1.42882e-04,3.05662e-08
1.85071e-08,1.40585e-04,3.09767e-08
1.72807e-08,1.39078e-04,2.74159e-08
1.34786e-08,1.37571e-04,2.20149e-08
3.28135e-08,1.35884e-04,1.36489e-08
2.87962e-08,1.34191e-04,1.86810e-08
3.08716e-08,1.33227e-04,2.46880e-08
2.19455e-08,1.32526e-04,2.28768e-08
2.24872e-08,1.32981e-04,1.66573e-08
2.14402e-08,1.33768e-04,1.97291e-08
1.75908e-08,1.34893e-04,1.89057e-08
1.43624e-08,1.36940e-04,1.83151e-08
1.92192e-08,1.38849e-04,1.52461e-08
2.17510e-08,1.40096e-04,1.67900e-08
1.73762e-08,1.41175e-04,1.59876e-08
1.57372e-08,1.42776e-04,1.13539e-08
1.27842e-08,1.44562e-04,1.40170e-08
1.70893e-08,1.46998e-04,2.81750e-08
1.75264e-08,1.49957e-04,2.00532e-08
2.23046e-08,1.53127e-04,2.07147e-08
1.66208e-08,1.55913e-04,2.08671e-08
5.48322e-08,1.58709e-04,1.60232e-08
5.41372e-08,1.61293e-04,2.32823e-08
2.40803e-08,1.63901e-04,7.35375e-08
2.11162e-08,1.66218e-04,2.91238e-08
1.58785e-08,1.68107e-04,1.52460e-08
3.92800e-08,1.69729e-04,4.09755e-08
2.02032e-08,1.71130e-04,2.56704e-08
1.15885e-08,1.72331e-04,2.48477e-08
2.02898e-08,1.74046e-04,1.62427e-08
1.80895e-08,1.75594e-04,1.46772e-08
1.39795e-08,1.76678e-04,1.12766e-08
8.55934e-09,1.77519e-04,9.07536e-09
2.31600e-08,1.78017e-04,2.43408e-08
1.51865e-08,1.78061e-04,2.41579e-08
1.91623e-08,1.78397e-04,3.43526e-08
1.23727e-08,1.79174e-04,2.18060e-08
1.18047e-08,1.79593e-04,2.10101e-08
1.43948e-08,1.80263e-04,8.17793e-08
1.89642e-08,1.82022e-04,1.95407e-08
1.86900e-08,1.83304e-04,1.31562e-08
1.76275e-08,1.83909e-04,1.53072e-08
2.91895e-08,1.84055e-04,1.75861e-08
2.00467e-08,1.84358e-04,4.16787e-08
1.44250e-08,1.84310e-04,2.10478e-08
1.54018e-08,1.84215e-04,1.26923e-08
1.35771e-08,1.83942e-04,2.01345e-08
1.75056e-08,1.83529e-04,1.57773e-08
2.20517e-08,1.83295e-04,2.16099e-08
1.79271e-08,1.83349e-04,2.12351e-08
1.29646e-08,1.83570e-04,1.54824e-08
1.48304e-08,1.84100e-04,2.32288e-08
2.30150e-08,1.84802e-04,1.94142e-08
1.80212e-08,1.85419e-04,1.81200e-08
1.46561e-08,1.85812e-04,1.36418e-08
1.58644e-08,1.86152e-04,1.51890e-08
1.39413e-08,1.86461e-04,1.09666e-08
1.16394e-08,1.86433e-04,1.04369e-08
1.03129e-08,1.86600e-04,8.98455e-09
2.77196e-08,1.86421e-04,7.32911e-09
2.05259e-08,1.86458e-04,1.21443e-08
1.52943e-08,1.86255e-04,1.76775e-08
1.13336e-08,1.85506e-04,1.29893e-08
1.54770e-08,1.85213e-04,1.57830e-08
1.14990e-08,1.84740e-04,9.45668e-09
1.07384e-08,1.84417e-04,6.43203e-09
1.63658e-08,1.84352e-04,1.89542e-08
1.42437e-08,1.84276e-04,1.53053e-08
1.05148e-08,1.84464e-04,1.12426e-08
8.65187e-09,1.85083e-04,1.09361e-08
1.09347e-08,1.85518e-04,2.19362e-08
1.25513e-08,1.86005e-04,1.72106e-08
1.50768e-08,1.86242e-04,1.48533e-08
1.20286e-08,1.86168e-04,1.36113e-08
1.06848e-08,1.86326e-04,2.34922e-08
1.11697e-08,1.86136e-04,1.79406e-08
1.69714e-08,1.85854e-04,1.67534e-08
1.59561e-08,1.85548e-04,1.01138e-08
1.43818e-08,1.85343e-04,1.62859e-08
1.07019e-08,1.84567e-04,1.74311e-08
2.42871e-08,1.84237e-04,1.32321e-08
2.05038e-08,1.83718e-04,1.09596e-08
1.66665e-08,1.83488e-04,7.20568e-08
1.53710e-08,1.83070e-04,2.11103e-08
1.76416e-08,1.82127e-04,2.62293e-08
1.86821e-08,1.80975e-04,2.31703e-08
1.31330e-08,1.80109e-04,1.48008e-08
1.52780e-08,1.79435e-04,3.92327e-08
1.46861e-08,1.78812e-04,1.99073e-08
1.34975e-08,1.78177e-04,1.86242e-08
1.21039e-08,1.77766e-04,1.30579e-08
1.96322e-08,1.76900e-04,1.02303e-08
1.22835e-08,1.75862e-04,8.80325e-09
1.25673e-08,1.74350e-04,1.31252e-08
1.46182e-08,1.73045e-04,1.35035e-08
1.59470e-08,1.71878e-04,1.52021e-08
1.45436e-08,1.70577e-04,1.20662e-08
1.37588e-08,1.69195e-04,8.65456e-09
1.10629e-08,1.66783e-04,8.10370e-09
8.07471e-09,1.64369e-04,6.43982e-09
7.92355e-09,1.62591e-04,7.13288e-09
8.66378e-09,1.61432e-04,1.68940e-08
1.07258e-08,1.60506e-04,1.27167e-08
1.87846e-08,1.60282e-04,2.16110e-08
1.39047e-08,1.60318e-04,1.37929e-08
1.38934e-08,1.60272e-04,1.70024e-08
1.49895e-08,1.59856e-04,1.00572e-08
1.61036e-08,1.58526e-04,8.88039e-09
1.59701e-08,1.57576e-04,1.19971e-08
1.51015e-08,1.56924e-04,1.19689e-08
1.44686e-08,1.56887e-04,3.71256e-08
1.71866e-08,1.56066e-04,1.77147e-08
1.37552e-08,1.55828e-04,1.21554e-08
1.31458e-08,1.55302e-04,8.49428e-09
1.09606e-08,1.55047e-04,1.61486e-08
1.02407e-08,1.54560e-04,1.27881e-08
1.27782e-08,1.54106e-04,1.83439e-08
1.43887e-08,1.53220e-04,2.07138e-08
1.49982e-08,1.52238e-04,1.06903e-08
1.43408e-08,1.51787e-04,9.20640e-09
1.02901e-08,1.51542e-04,9.21664e-09
2.19281e-08,1.51154e-04,3.89420e-08
1.38260e-08,1.49432e-04,2.08832e-08
1.12411e-08,1.47944e-04,1.25747e-08
1.11371e-08,1.46543e-04,9.84242e-09
1.26432e-08,1.45251e-04,7.18583e-09
2.00375e-08,1.43651e-04,1.33580e-08
1.55383e-08,1.42384e-04,1.26926e-08
3.75950e-08,1.40865e-04,4.24537e-08
1.39528e-08,1.39522e-04,1.99565e-08
9.89419e-09,1.38767e-04,1.13582e-08
1.34121e-08,1.38132e-04,8.52215e-09
1.33727e-08,1.37091e-04,8.31239e-09
1.11407e-08,1.36237e-04,2.63070e-08
7.72128e-09,1.36245e-04,1.44454e-08
1.29997e-08,1.36186e-04,3.69532e-08
1.50191e-08,1.35246e-04,1.77523e-08
1.32358e-08,1.33378e-04,1.55621e-08
3.85159e-08,1.31627e-04,1.34106e-08
1.57819e-08,1.29816e-04,1.21590e-08
1.39564e-08,1.28078e-04,8.29687e-09
9.53941e-09,1.26883e-04,7.64623e-09
1.02116e-08,1.25755e-04,1.61321e-08
1.03231e-08,1.24497e-04,1.05508e-08
1.31216e-08,1.22772e-04,1.02404e-08
1.06501e-08,1.20774e-04,9.37152e-09
9.05921e-09,1.18262e-04,8.82595e-09
8.48819e-09,1.16235e-04,8.66741e-09
8.47324e-09,1.14205e-04,7.19083e-09
1.12398e-08,1.12227e-04,1.02606e-08
1.55284e-08,1.10443e-04,8.88092e-09
1.73112e-08,1.08872e-04,1.09763e-08
1.71318e-08,1.07430e-04,8.82817e-09
1.15115e-08,1.05790e-04,9.70594e-09
1.13686e-08,1.04209e-04,8.10799e-09
1.44689e-08,1.02787e-04,1.03203e-08
1.69925e-08,1.01233e-04,1.06132e-08
1.53080e-08,1.00019e-04,6.44455e-09
1.57177e-08,9.86909e-05,9.30435e-09
1.37063e-08,9.73653e-05,1.03550e-08
1.14118e-08,9.63093e-05,1.34291e-08
1.24119e-08,9.52682e-05,2.27321e-08
1.53929e-08,9.45315e-05,1.44470e-08
1.32927e-08,9.38826e-05,1.00921e-08
1.07206e-08,9.29659e-05,9.80285e-09
1.33240e-08,9.19448e-05,2.15959e-08
1.19101e-08,9.13656e-05,1.39575e-08
1.19671e-08,9.16564e-05,1.44071e-08
1.26068e-08,9.20801e-05,1.83495e-08
1.20585e-08,9.25239e-05,1.39288e-08
9.07313e-09,9.26392e-05,1.01246e-08
4.71079e-08,9.26888e-05,1.82151e-08
1.72827e-08,9.23746e-05,1.38542e-08
1.19044e-08,9.16411e-05,1.26034e-08
1.69801e-08,9.09730e-05,1.04459e-08
1.39775e-08,8.99784e-05,9.31602e-09
1.85744e-08,8.94157e-05,8.28345e-09
1.25938e-08,8.89916e-05,6.99916e-08
1.21334e-08,8.85966e-05,2.10860e-08
1.71471e-08,8.80785e-05,1.02171e-08
1.57035e-08,8.69275e-05,1.33627e-08
1.48932e-08,8.57128e-05,1.50920e-08
1.33275e-08,8.46184e-05,1.17259e-08
1.54763e-08,8.32990e-05,1.27993e-08
1.17823e-08,8.21011e-05,1.41550e-08
1.37912e-08,8.12882e-05,1.25922e-08
1.77831e-08,8.04740e-05,1.10394e-08
1.61913e-08,7.98149e-05,1.50215e-08
1.48333e-08,7.90766e-05,1.34122e-08
1.23209e-08,7.76299e-05,9.68964e-09
1.22226e-08,7.62359e-05,3.60420e-08
1.02824e-08,7.51174e-05,1.63461e-08
2.44822e-08,7.41584e-05,1.61112e-08
1.50431e-08,7.36437e-05,1.24134e-08
1.38070e-08,7.31957e-05,1.23666e-08
1.59704e-08,7.26989e-05,1.10404e-08
1.26614e-08,7.21841e-05,1.77045e-08
9.04912e-09,7.14399e-05,1.15921e-08
1.34367e-08,7.09147e-05,1.34305e-08
1.40733e-08,7.01885e-05,1.20249e-08
1.52726e-08,6.94024e-05,1.00494e-08
1.52898e-08,6.86577e-05,1.04073e-08
1.31151e-08,6.78142e-05,1.39813e-08
1.52752e-08,6.69205e-05,1.44774e-08
1.04665e-08,6.61497e-05,1.39695e-08
1.16699e-08,6.57239e-05,1.17194e-08
1.51772e-08,6.53675e-05,1.36741e-08
1.45866e-08,6.52121e-05,1.01685e-08
1.55687e-08,6.51998e-05,9.59490e-09
1.39580e-08,6.50672e-05,9.78918e-09
1.15004e-08,6.50957e-05,9.32514e-09
1.35935e-08,6.53723e-05,9.67833e-09
1.18457e-08,6.54958e-05,1.82423e-08
1.66926e-08,6.53686e-05,1.90608e-08
2.31848e-08,6.48445e-05,1.40920e-08
1.89286e-08,6.45785e-05,1.58072e-08
1.67448e-08,6.44923e-05,1.18729e-08
1.67126e-08,6.43371e-05,1.37570e-08
1.37295e-08,6.41657e-05,1.32623e-08
1.32287e-08,6.36519e-05,1.11826e-08
1.25139e-08,6.31789e-05,1.12203e-08
1.03123e-08,6.25886e-05,1.87535e-08
1.21393e-08,6.22390e-05,1.54285e-08
1.30358e-08,6.23476e-05,1.19459e-08
1.06175e-08,6.20134e-05,9.90300e-09
8.48019e-09,6.23183e-05,9.08161e-09
1.10920e-08,6.25683e-05,8.60456e-09
1.46971e-08,6.25962e-05,1.84701e-08
1.46827e-08,6.28897e-05,1.38349e-08
1.42273e-08,6.30214e-05,1.55452e-08
1.10812e-08,6.30002e-05,1.19725e-08
9.83027e-09,6.30553e-05,1.16562e-08
8.60993e-09,6.26566e-05,9.76957e-09
1.33931e-08,6.26445e-05,1.07258e-08
1.75911e-08,6.27719e-05,1.14886e-08
9.77017e-09,6.34174e-05,9.43783e-09
9.45198e-09,6.41330e-05,8.73437e-09
1.03624e-08,6.44670e-05,8.80443e-09
1.08769e-08,6.46770e-05,8.85801e-09
1.27263e-08,6.52397e-05,7.56138e-08
1.22292e-08,6.56577e-05,1.85043e-08
1.23439e-08,6.59482e-05,9.80741e-09
1.79189e-08,6.62400e-05,1.97948e-08
1.17590e-08,6.63272e-05,2.24647e-08
8.64625e-09,6.62454e-05,1.36317e-08
1.30328e-08,6.62160e-05,1.15853e-08
1.47114e-08,6.60506e-05,1.02657e-08
1.69135e-08,6.59826e-05,2.82468e-08
1.37571e-08,6.58875e-05,1.22797e-08
1.13686e-08,6.53481e-05,1.08242e-08
1.18095e-08,6.51355e-05,1.61337e-08
1.26279e-08,6.48998e-05,1.21282e-08
1.20675e-08,6.48446e-05,1.78520e-08
1.23568e-08,6.50158e-05,1.36116e-08
1.66070e-08,6.51149e-05,1.62710e-08
1.57542e-08,6.50603e-05,1.20774e-08
1.80933e-08,6.48489e-05,1.11796e-08
1.53692e-08,6.46620e-05,1.09392e-08
1.45576e-08,6.42777e-05,1.19312e-08
1.32193e-08,6.39450e-05,1.48044e-08
9.54571e-09,6.32012e-05,1.75049e-08
7.95652e-09,6.22188e-05,1.47687e-08
9.81699e-09,6.12071e-05,1.38156e-08
1.32762e-08,6.01257e-05,1.15707e-08
1.72738e-08,5.84621e-05,1.08867e-08
1.75900e-08,5.70511e-05,1.14495e-08
1.52291e-08,5.63465e-05,1.14004e-08
1.42717e-08,5.62092e-05,9.47254e-09
1.44029e-08,5.61654e-05,9.92281e-09
1.07357e-08,5.62232e-05,1.14258e-08
2.74156e-08,5.62807e-05,1.12943e-08
1.24306e-08,5.61441e-05,1.04720e-08
1.61724e-08,5.58774e-05,1.56401e-08
1.48055e-08,5.53289e-05,1.23731e-08
1.41076e-08,5.48310e-05,1.09605e-08
1.25781e-08,5.41465e-05,9.53484e-09
1.03424e-08,5.35221e-05,1.35376e-08
9.65456e-09,5.29004e-05,1.11824e-08
8.47157e-09,5.18862e-05,2.42748e-08
7.36666e-09,5.07470e-05,1.80783e-08
1.17840e-08,4.94327e-05,1.15190e-08
1.27589e-08,4.85160e-05,1.09351e-08
1.14236e-08,4.81952e-05,1.01715e-08
1.77373e-08,4.79596e-05,1.36920e-08
1.34488e-08,4.75872e-05,1.02491e-08
1.14424e-08,4.70504e-05,9.57199e-09
9.03199e-09,4.64577e-05,1.75791e-08
9.84909e-09,4.56548e-05,1.61231e-08
9.81620e-09,4.47872e-05,1.54072e-08
1.01904e-08,4.40106e-05,1.56612e-08
1.02935e-08,4.34965e-05,1.21582e-08
1.05959e-08,4.31176e-05,1.14150e-08
9.93985e-09,4.28618e-05,1.41191e-08
1.07282e-08,4.25062e-05,1.71359e-08
8.74491e-09,4.21638e-05,1.45412e-08
9.08212e-09,4.19082e-05,1.25290e-08
9.38158e-09,4.17349e-05,1.66933e-08
1.48678e-08,4.15956e-05,1.54458e-08
1.49256e-08,4.17482e-05,1.51429e-08
1.33261e-08,4.18289e-05,1.26897e-08
1.19416e-08,4.18037e-05,1.02712e-08
1.06718e-08,4.17565e-05,9.70196e-09
1.38780e-08,4.14464e-05,1.16540e-08
1.34217e-08,4.09350e-05,1.10550e-08
1.18009e-08,4.06260e-05,1.37636e-08
1.13054e-08,4.04441e-05,1.32539e-08
1.12997e-08,4.02956e-05,1.34792e-08
9.40425e-09,4.01385e-05,1.38748e-08
1.11870e-08,4.00260e-05,1.15489e-08
1.25131e-08,3.96610e-05,9.71778e-09
1.16068e-08,3.92271e-05,1.10397e-08
1.90639e-08,3.89321e-05,9.69679e-09
1.16761e-08,3.87879e-05,8.86146e-09
1.24290e-08,3.86883e-05,8.89767e-09
1.01617e-08,3.86166e-05,1.42831e-08
8.89317e-09,3.84571e-05,1.41260e-08
7.68326e-09,3.82254e-05,1.45124e-08
7.02147e-09,3.80270e-05,1.43345e-08
8.52682e-09,3.77897e-05,1.48214e-08
8.75089e-09,3.76817e-05,1.26624e-08
1.33465e-08,3.75900e-05,1.34721e-08
1.35904e-08,3.75491e-05,1.20837e-08
1.18387e-08,3.76185e-05,1.25788e-08
1.22254e-08,3.76890e-05,1.28415e-08
1.01639e-08,3.77818e-05,1.59451e-08
8.58960e-09,3.77870e-05,1.54330e-08
7.64752e-09,3.78374e-05,1.71707e-08
1.27875e-08,3.78889e-05,1.39903e-08
1.47877e-08,3.78785e-05,1.19873e-08
1.36394e-08,3.77385e-05,1.42889e-08
1.50838e-08,3.75094e-05,1.23458e-08
1.37952e-08,3.71923e-05,1.45080e-08
1.22685e-08,3.67591e-05,1.54640e-08
1.91912e-08,3.61962e-05,1.50427e-08
1.46056e-08,3.56114e-05,1.43293e-08
1.23038e-08,3.49351e-05,2.21429e-08
1.35424e-08,3.42979e-05,2.31760e-08
1.11089e-08,3.38105e-05,1.73334e-08
1.12855e-08,3.34273e-05,1.32636e-08
1.09826e-08,3.32142e-05,1.37565e-08
1.82404e-08,3.31404e-05,1.56114e-08
2.48885e-08,3.30996e-05,1.55779e-08
2.32449e-08,3.31149e-05,1.67846e-08
1.85563e-08,3.32212e-05,1.37613e-08
1.53950e-08,3.33308e-05,1.26745e-08
1.32558e-08,3.33750e-05,1.58896e-08
1.41382e-08,3.33867e-05,1.40778e-08
1.57407e-08,3.32718e-05,1.28258e-08
1.53241e-08,3.31061e-05,1.19070e-08
1.43194e-08,3.29103e-05,1.19729e-08
1.27849e-08,3.27073e-05,1.52948e-08
1.11261e-08,3.24613e-05,1.41799e-08
1.35885e-08,3.24000e-05,1.54641e-08
1.34185e-08,3.24429e-05,1.45733e-08
1.26660e-08,3.26484e-05,1.62708e-08
1.34684e-08,3.29203e-05,1.71203e-08
1.53642e-08,3.32078e-05,1.53834e-08
1.52651e-08,3.34825e-05,1.23680e-08
1.55136e-08,3.38227e-05,9.57935e-09
1.58963e-08,3.42236e-05,1.24809e-08
1.38793e-08,3.46705e-05,1.53773e-08
1.71601e-08,3.51168e-05,1.56342e-08
2.77148e-08,3.55677e-05,2.96097e-08
1.75293e-08,3.59999e-05,1.78737e-08
1.60850e-08,3.63323e-05,1.41607e-08
1.21142e-08,3.66272e-05,1.21697e-08
9.24731e-09,3.68993e-05,9.96825e-09
9.29556e-09,3.71416e-05,8.83756e-09
1.07605e-08,3.72495e-05,8.78071e-09
1.05993e-08,3.73618e-05,1.52000e-08
9.96232e-09,3.74334e-05,1.16762e-08
1.16707e-08,3.74790e-05,1.32704e-08
1.15995e-08,3.75454e-05,1.95841e-08
1.05458e-08,3.76593e-05,1.60382e-08
9.26513e-09,3.78681e-05,1.47594e-08
8.59474e-09,3.81743e-05,1.31936e-08
1.50652e-08,3.85287e-05,1.02585e-08
1.21792e-08,3.89228e-05,8.00673e-09
1.07508e-08,3.92739e-05,7.47291e-09
8.52645e-09,3.96205e-05,8.77795e-09
8.22260e-09,3.99850e-05,1.40515e-08
7.27365e-09,4.04166e-05,1.34126e-08
1.20276e-08,4.08031e-05,1.28357e-08
1.06620e-08,4.11838e-05,1.14565e-08
9.59121e-09,4.15396e-05,1.60589e-08
8.24132e-09,4.18346e-05,1.57019e-08
9.06037e-09,4.20450e-05,1.17859e-08
9.04450e-09,4.21644e-05,1.20168e-08
1.51513e-08,4.22588e-05,1.49638e-08
2.57860e-08,4.22594e-05,1.33522e-08
1.88933e-08,4.22608e-05,2.55905e-08
9.61423e-09,4.22216e-05,2.22732e-08
1.18774e-08,4.21798e-05,1.31047e-08
1.04445e-08,4.20994e-05,1.46840e-08
9.70035e-09,4.19764e-05,1.59884e-08
9.92673e-09,4.18262e-05,1.24446e-08
9.63056e-09,4.16505e-05,1.12552e-08
9.00784e-09,4.14519e-05,9.61453e-09
8.23914e-09,4.12347e-05,8.27672e-09
8.08487e-09,4.10053e-05,7.93260e-09
3.29373e-08,4.07878e-05,7.97496e-09
1.37249e-08,4.05876e-05,8.18195e-09
1.37624e-08,4.04224e-05,1.16591e-08
1.04676e-08,4.02354e-05,1.11887e-08
8.87690e-09,4.00969e-05,1.53441e-08
7.84568e-09,3.99732e-05,1.32478e-08
7.26453e-09,3.98699e-05,1.23003e-08
7.88899e-09,3.98145e-05,1.14543e-08
1.02906e-08,3.97301e-05,9.47413e-09
8.59990e-09,3.96317e-05,7.82409e-09
7.68408e-09,3.95138e-05,8.55456e-09
7.22129e-09,3.92904e-05,1.53787e-08
7.07052e-09,3.90577e-05,1.30692e-08
6.86408e-09,3.87601e-05,1.17833e-08
7.02466e-09,3.84728e-05,1.06057e-08
1.20209e-08,3.81894e-05,1.13086e-08
1.27048e-08,3.79456e-05,5.20180e-08
1.22409e-08,3.77034e-05,1.89894e-08
1.33732e-08,3.74785e-05,1.24773e-08
1.17856e-08,3.72556e-05,1.03968e-08
9.56320e-09,3.70178e-05,9.13264e-09
9.07995e-09,3.66734e-05,8.58135e-09
1.22832e-08,3.63581e-05,9.54399e-09
1.16289e-08,3.60021e-05,1.07655e-08
2.36109e-08,3.55484e-05,1.15397e-08
1.22168e-08,3.50400e-05,1.17594e-08
9.23946e-09,3.46003e-05,3.57835e-08
9.10876e-09,3.41181e-05,1.46304e-08
8.61601e-09,3.37061e-05,1.27153e-08
8.21997e-09,3.32546e-05,1.02236e-08
8.42774e-09,3.28846e-05,1.18232e-08
9.01433e-09,3.25121e-05,1.02661e-08
9.56734e-09,3.22033e-05,1.33089e-08
1.25499e-08,3.18438e-05,1.14538e-08
1.16299e-08,3.14562e-05,1.08558e-08
1.04462e-08,3.10951e-05,9.97848e-09
9.18323e-09,3.07729e-05,9.48770e-09
8.50571e-09,3.03618e-05,9.60202e-09
8.55060e-09,3.00029e-05,9.74413e-09
7.84969e-09,2.96822e-05,9.77666e-09
6.82553e-09,2.93325e-05,9.83645e-09
6.87745e-09,2.90343e-05,1.21365e-08
7.77334e-09,2.86997e-05,1.12519e-08
1.12807e-08,2.83971e-05,9.53736e-09
9.97832e-09,2.79207e-05,9.26759e-09
9.07822e-09,2.76439e-05,1.05433e-08
8.62098e-09,2.73558e-05,1.25450e-08
8.57104e-09,2.71150e-05,1.53513e-08
1.13250e-08,2.69385e-05,1.33102e-08
1.24824e-08,2.69500e-05,1.43149e-08
1.18391e-08,2.69620e-05,1.15647e-08
1.13836e-08,2.71621e-05,8.50393e-09
1.03138e-08,2.72363e-05,6.13789e-09
8.98997e-09,2.72739e-05,6.95217e-09
1.04313e-08,2.72985e-05,9.08556e-09
8.74721e-09,2.72612e-05,1.04475e-08
7.57158e-09,2.70808e-05,1.15071e-08
6.61611e-09,2.68649e-05,1.21079e-08
6.45630e-09,2.65774e-05,1.20052e-08
6.98499e-09,2.63211e-05,1.12290e-08
7.33709e-09,2.62211e-05,9.94978e-09
1.01441e-08,2.62132e-05,8.94157e-09
9.37709e-09,2.62580e-05,1.47920e-08
1.29291e-08,2.61914e-05,1.63555e-08
1.30416e-08,2.61972e-05,1.02942e-08
1.17557e-08,2.61463e-05,9.05317e-09
9.98852e-09,2.58102e-05,8.33295e-09
9.85458e-09,2.53658e-05,7.82338e-09
8.24670e-09,2.52795e-05,1.24501e-08
7.95870e-09,2.53208e-05,1.07860e-08
9.33072e-09,2.51979e-05,1.07144e-08
1.03660e-08,2.48763e-05,9.24906e-09
1.00275e-08,2.45415e-05,1.61615e-08
8.97602e-09,2.42331e-05,1.11028e-08
7.66041e-09,2.40879e-05,9.23472e-09
6.60142e-09,2.39172e-05,9.29896e-09
5.84315e-09,2.38806e-05,9.55452e-09
5.44865e-09,2.38857e-05,1.31668e-08
5.83596e-09,2.39814e-05,1.22851e-08
6.71678e-09,2.42840e-05,1.16709e-08
1.03631e-08,2.43863e-05,1.43247e-08
9.76908e-09,2.44527e-05,1.11674e-08
1.39360e-08,2.44671e-05,1.14175e-08
1.24353e-08,2.45162e-05,1.16554e-08
9.35078e-09,2.46115e-05,8.14435e-09
7.66182e-09,2.46422e-05,9.22894e-09
6.72277e-09,2.46492e-05,9.13198e-09
7.44956e-09,2.45530e-05,1.29962e-08
7.38956e-09,2.46630e-05,1.20334e-08
1.04351e-08,2.47914e-05,1.13668e-08
6.56666e-09,2.49287e-05,1.04218e-08
8.20761e-09,2.52635e-05,9.91922e-09
1.18816e-08,2.55990e-05,1.29389e-08
1.04879e-08,2.58820e-05,1.08987e-08
9.29563e-09,2.61223e-05,9.49263e-09
8.74655e-09,2.63097e-05,8.70982e-09
1.04060e-08,2.64098e-05,1.24117e-08
7.94198e-09,2.63540e-05,1.01322e-08
6.78202e-09,2.62252e-05,1.02922e-08
7.06955e-09,2.60708e-05,1.05560e-08
1.10484e-08,2.59107e-05,1.14042e-08
4.99565e-08,2.56814e-05,1.01455e-08
5.36754e-08,2.55106e-05,9.13977e-09
2.98641e-08,2.53093e-05,1.21858e-08
1.78479e-08,2.50923e-05,1.33733e-08
3.50082e-08,2.48872e-05,1.18235e-08
2.79012e-08,2.47046e-05,1.12577e-08
1.30539e-08,2.45291e-05,1.15751e-08
2.26906e-08,2.44440e-05,1.17889e-08
2.42433e-08,2.43868e-05,1.26626e-08
1.40654e-08,2.43105e-05,9.40944e-09
1.51336e-08,2.43484e-05,7.13934e-09
1.90530e-08,2.45240e-05,6.60279e-09
1.34930e-08,2.47423e-05,6.65210e-09
1.14345e-08,2.49598e-05,7.75218e-09
1.59251e-08,2.51401e-05,9.84483e-09
1.40591e-08,2.52218e-05,1.10444e-08
1.06728e-08,2.53157e-05,1.11725e-08
1.14086e-08,2.54410e-05,1.02242e-08
1.35720e-08,2.55781e-05,8.91107e-09
1.18994e-08,2.57025e-05,7.64432e-09
1.04018e-08,2.58336e-05,1.07688e-08
1.00104e-08,2.60153e-05,9.71948e-09
9.06834e-09,2.61983e-05,1.36469e-08
8.02861e-09,2.63305e-05,1.23527e-08
9.10567e-09,2.64354e-05,1.33295e-08
1.00548e-08,2.65239e-05,1.13729e-08
9.38609e-09,2.65319e-05,9.69528e-09
8.60594e-09,2.65599e-05,8.06795e-09
1.10566e-08,2.65319e-05,6.48130e-09
1.01140e-08,2.64662e-05,5.68401e-09
9.42532e-09,2.63649e-05,5.98042e-09
8.98483e-09,2.61769e-05,6.91538e-09
8.98262e-09,2.59304e-05,1.24071e-08
8.52338e-09,2.56933e-05,1.09122e-08
7.77833e-09,2.54269e-05,1.09501e-08
7.38791e-09,2.51374e-05,1.63474e-08
6.88529e-09,2.48196e-05,1.39965e-08
9.73569e-09,2.45662e-05,1.22422e-08
7.52348e-09,2.43153e-05,1.14115e-08
7.39097e-09,2.40456e-05,1.21615e-08
7.90308e-09,2.37769e-05,1.02625e-08
8.44027e-09,2.35260e-05,9.05337e-09
8.61625e-09,2.33041e-05,1.37220e-08
8.56470e-09,2.30614e-05,9.67167e-09
1.02969e-08,2.27657e-05,8.28818e-09
8.59640e-09,2.24533e-05,7.78521e-09
7.58210e-09,2.21678e-05,7.89523e-09
1.07137e-08,2.18799e-05,8.95468e-09
9.90814e-09,2.15805e-05,5.33284e-08
9.70660e-09,2.13115e-05,5.06758e-08
1.05736e-08,2.11586e-05,2.68731e-08
1.03560e-08,2.09562e-05,2.35952e-08
1.18243e-08,2.08815e-05,3.79247e-08
1.03810e-08,2.08300e-05,2.84977e-08
1.02081e-08,2.07444e-05,1.78245e-08
1.07495e-08,2.06455e-05,2.59062e-08
1.36357e-08,2.04445e-05,2.47661e-08
1.06619e-08,2.03253e-05,1.46307e-08
8.45506e-09,2.01989e-05,1.49773e-08
7.16242e-09,2.00102e-05,1.84044e-08
8.47987e-09,1.97800e-05,1.39619e-08
9.38776e-09,1.96217e-05,1.09693e-08
8.92129e-09,1.94650e-05,1.34731e-08
1.04705e-08,1.93316e-05,1.88681e-08
9.39231e-09,1.92026e-05,1.48549e-08
8.99208e-09,1.90329e-05,1.30067e-08
7.93234e-09,1.88070e-05,1.39769e-08
7.05763e-09,1.85566e-05,1.35403e-08
7.70496e-09,1.81985e-05,1.20154e-08
8.36101e-09,1.79096e-05,1.16297e-08
8.62149e-09,1.76325e-05,1.49369e-08
8.74432e-09,1.72678e-05,1.37746e-08
8.41295e-09,1.69279e-05,1.27148e-08
1.09236e-08,1.64655e-05,1.28429e-08
8.99923e-09,1.60557e-05,1.07873e-08
7.64782e-09,1.57884e-05,1.56154e-08
6.40428e-09,1.56026e-05,1.16362e-08
6.38154e-09,1.55520e-05,1.13222e-08
7.35280e-09,1.55962e-05,9.58644e-09
1.35844e-08,1.56789e-05,8.89501e-09
1.25845e-08,1.57610e-05,1.02946e-08
1.19998e-08,1.58757e-05,1.06417e-08
1.19352e-08,1.60418e-05,1.46536e-08
9.73900e-09,1.62455e-05,1.12445e-08
7.96524e-09,1.63389e-05,1.21010e-08
7.16685e-09,1.63784e-05,1.24863e-08
8.30955e-09,1.63273e-05,1.17579e-08
9.33144e-09,1.62426e-05,1.12913e-08
9.93166e-09,1.61865e-05,1.06125e-08
1.01251e-08,1.60989e-05,1.20997e-08
9.80487e-09,1.60141e-05,9.84012e-09
1.01266e-08,1.59300e-05,7.30017e-09
1.02214e-08,1.58567e-05,1.01999e-08
8.88572e-09,1.58160e-05,8.79128e-09
7.92863e-09,1.58035e-05,9.56020e-09
7.30299e-09,1.57520e-05,1.00000e-08
7.60962e-09,1.56426e-05,9.97250e-09
8.93406e-09,1.55411e-05,9.87134e-09
9.73609e-09,1.54144e-05,1.01160e-08
9.99769e-09,1.53248e-05,1.05403e-08
1.11133e-08,1.52341e-05,1.07050e-08
9.55232e-09,1.52131e-05,1.09782e-08
8.53259e-09,1.52211e-05,1.10366e-08
7.56982e-09,1.52278e-05,1.11956e-08
6.39972e-09,1.52087e-05,1.05773e-08
5.49576e-09,1.52363e-05,9.34880e-09
5.04131e-09,1.52856e-05,9.02201e-09
5.49235e-09,1.53248e-05,1.01062e-08
6.17279e-09,1.53440e-05,9.18743e-09
7.27637e-09,1.53234e-05,8.35896e-09
1.34717e-08,1.53215e-05,9.32932e-09
1.15504e-08,1.53175e-05,8.15510e-09
1.02069e-08,1.53200e-05,8.83452e-09
9.40892e-09,1.53875e-05,9.59798e-09
8.70370e-09,1.55371e-05,1.00899e-08
8.64647e-09,1.57488e-05,1.09037e-08
8.89699e-09,1.60045e-05,1.17125e-08
8.70449e-09,1.62555e-05,1.24257e-08
8.43677e-09,1.64976e-05,1.25055e-08
1.00289e-08,1.67299e-05,1.17767e-08
9.00759e-09,1.69815e-05,1.21432e-08
7.92889e-09,1.72172e-05,1.10487e-08
6.10742e-09,1.74188e-05,9.63885e-09
4.12125e-09,1.76041e-05,8.35494e-09
3.68927e-09,1.77573e-05,7.46676e-09
5.02940e-09,1.79101e-05,1.06348e-08
6.42625e-09,1.80461e-05,1.06999e-08
7.65996e-09,1.81460e-05,9.96949e-09
8.61268e-09,1.82916e-05,1.04906e-08
9.00635e-09,1.84554e-05,9.35406e-09
1.11081e-08,1.86324e-05,9.22170e-09
1.03189e-08,1.87941e-05,1.00455e-08
9.78393e-09,1.89590e-05,1.03886e-08
9.44596e-09,1.91061e-05,1.00234e-08
9.49055e-09,1.92304e-05,9.41328e-09
9.62336e-09,1.93551e-05,9.10371e-09
9.27859e-09,1.94815e-05,9.22665e-09
8.48414e-09,1.96049e-05,9.23020e-09
7.63993e-09,1.97243e-05,8.71811e-09
6.89548e-09,1.98413e-05,7.86747e-09
6.11232e-09,1.99379e-05,7.42135e-09
8.77846e-09,2.00373e-05,6.36063e-09
7.24710e-09,2.01481e-05,5.41442e-09
6.74803e-09,2.02815e-05,4.29390e-09
7.22110e-09,2.04208e-05,9.34579e-09
7.54637e-09,2.05574e-05,8.59141e-09
7.84643e-09,2.07178e-05,1.00476e-08
8.35660e-09,2.09048e-05,1.11123e-08
9.31619e-09,2.10705e-05,1.27333e-08
1.26856e-08,2.12028e-05,1.37735e-08
1.19701e-08,2.13436e-05,1.47232e-08
1.27642e-08,2.14629e-05,1.32334e-08
1.10806e-08,2.16025e-05,1.20861e-08
9.84598e-09,2.17229e-05,1.09480e-08
8.87797e-09,2.18106e-05,9.70038e-09
8.13778e-09,2.18958e-05,8.36001e-09
7.06187e-09,2.19696e-05,7.96695e-09
6.60150e-09,2.20131e-05,7.56145e-09
7.03401e-09,2.20202e-05,7.11924e-09
9.93482e-09,2.20209e-05,7.89500e-09
9.04007e-09,2.19467e-05,8.43922e-09
8.44301e-09,2.18757e-05,8.34189e-09
7.82695e-09,2.18052e-05,8.64375e-09
7.70451e-09,2.17077e-05,1.09728e-08
8.36328e-09,2.15741e-05,1.34096e-08
9.13021e-09,2.14661e-05,1.16667e-08
9.78755e-09,2.13932e-05,1.05343e-08
1.02131e-08,2.13283e-05,9.89586e-09
1.01662e-08,2.12604e-05,9.82190e-09
1.17409e-08,2.11814e-05,9.64429e-09
1.36136e-08,2.10716e-05,9.43573e-09
1.49536e-08,2.09316e-05,8.78615e-09
1.32713e-08,2.08061e-05,7.74590e-09
1.31311e-08,2.06897e-05,6.79476e-09
1.18149e-08,2.05222e-05,1.18900e-08
1.11602e-08,2.03947e-05,1.03586e-08
1.10297e-08,2.02523e-05,1.02426e-08
1.14357e-08,2.00861e-05,9.56228e-09
1.16429e-08,1.99013e-05,7.57923e-09
1.11077e-08,1.97102e-05,6.91407e-09
1.05271e-08,1.95440e-05,2.06832e-08
1.03054e-08,1.93679e-05,2.55858e-08
1.01284e-08,1.92282e-05,2.91246e-08
1.00429e-08,1.91140e-05,3.17483e-08
1.02352e-08,1.89812e-05,3.27689e-08
9.84139e-09,1.88771e-05,2.88385e-08
1.38251e-08,1.87886e-05,2.55620e-08
2.20865e-08,1.86873e-05,2.28927e-08
2.62374e-08,1.85860e-05,2.15575e-08
2.91384e-08,1.84677e-05,2.13976e-08
3.21983e-08,1.83546e-05,2.20189e-08
3.11628e-08,1.82563e-05,2.18419e-08
2.75581e-08,1.81384e-05,2.15872e-08
2.37938e-08,1.80152e-05,1.96288e-08
2.12080e-08,1.78713e-05,1.85145e-08
2.03274e-08,1.76987e-05,1.81807e-08
2.05027e-08,1.75455e-05,1.87770e-08
2.08113e-08,1.73811e-05,1.91228e-08
2.02443e-08,1.72161e-05,1.81785e-08
1.87765e-08,1.70415e-05,1.63594e-08
1.83084e-08,1.68565e-05,1.71929e-08
1.92027e-08,1.67117e-05,1.59133e-08
2.04417e-08,1.65958e-05,1.48774e-08
2.15940e-08,1.65053e-05,1.53983e-08
2.01665e-08,1.63960e-05,1.61009e-08
1.46766e-08,1.63283e-05,1.43275e-08
1.49084e-08,1.62702e-05,1.15066e-08
1.34280e-08,1.62282e-05,1.00653e-08
1.05979e-08,1.61693e-05,1.21477e-08
1.24196e-08,1.61516e-05,1.21133e-08
1.31454e-08,1.61609e-05,1.38091e-08
1.33777e-08,1.62254e-05,1.22800e-08
1.11284e-08,1.62889e-05,1.13834e-08
7.32305e-09,1.63207e-05,1.19974e-08
6.69565e-09,1.63802e-05,1.29484e-08
8.99501e-09,1.64414e-05,1.39423e-08
1.01208e-08,1.64982e-05,1.44364e-08
9.61847e-09,1.65219e-05,1.39573e-08
8.89484e-09,1.65757e-05,1.22759e-08
8.86897e-09,1.65784e-05,1.02687e-08
9.23390e-09,1.66269e-05,9.30619e-09
9.58680e-09,1.66700e-05,1.30344e-08
1.19671e-08,1.67496e-05,1.47988e-08
1.12328e-08,1.68379e-05,1.19084e-08
9.20455e-09,1.69154e-05,1.15494e-08
7.56927e-09,1.70392e-05,1.10498e-08
5.60586e-09,1.71411e-05,1.05893e-08
6.19229e-09,1.72501e-05,1.04857e-08
7.27093e-09,1.73264e-05,1.11899e-08
7.04382e-09,1.74069e-05,1.19838e-08
6.72468e-09,1.74776e-05,1.65640e-08
6.95276e-09,1.75243e-05,1.43492e-08
7.93760e-09,1.75604e-05,1.35691e-08
8.63660e-09,1.75862e-05,1.25084e-08
8.56936e-09,1.74270e-05,1.11399e-08
1.23345e-08,1.73479e-05,9.48304e-09
2.96926e-08,1.71022e-05,9.95282e-09
1.30826e-08,1.67589e-05,3.74515e-08
9.41790e-09,1.63368e-05,1.46239e-08
8.49979e-09,1.60304e-05,1.37567e-08
7.74004e-09,1.57587e-05,1.32279e-08
6.72414e-09,1.55200e-05,1.24706e-08
5.59035e-09,1.53314e-05,1.10859e-08
4.67681e-09,1.51069e-05,9.66982e-09
3.80088e-09,1.48806e-05,8.46598e-09
3.26419e-09,1.46228e-05,7.43435e-09
4.08640e-09,1.44170e-05,6.94895e-09
5.20911e-09,1.41802e-05,7.42915e-09
5.70602e-09,1.39878e-05,8.56093e-09
7.69607e-09,1.38970e-05,9.59437e-09
6.92258e-09,1.38145e-05,9.86452e-09
6.99771e-09,1.38232e-05,9.57480e-09
6.94004e-09,1.38191e-05,9.01007e-09
6.73043e-09,1.38188e-05,8.22990e-09
6.39944e-09,1.38887e-05,8.45005e-09
1.02968e-08,1.40152e-05,9.76744e-09
9.22184e-09,1.41307e-05,1.07917e-08
8.02535e-09,1.42507e-05,1.13508e-08
7.07871e-09,1.42992e-05,1.11296e-08
6.36475e-09,1.42012e-05,1.33665e-08
5.82322e-09,1.39834e-05,1.02154e-08
5.49675e-09,1.38932e-05,7.99378e-09
7.62357e-09,1.37845e-05,5.90063e-09
7.58695e-09,1.37071e-05,4.48849e-09
9.15035e-09,1.36567e-05,4.63889e-09
8.64673e-09,1.37028e-05,5.78061e-09
9.96546e-09,1.38070e-05,6.99735e-09
9.00512e-09,1.38429e-05,8.08145e-09
8.12017e-09,1.39763e-05,8.72272e-09
7.60844e-09,1.40981e-05,8.96676e-09
7.19099e-09,1.41381e-05,1.12661e-08
6.80506e-09,1.42236e-05,9.54270e-09
6.28427e-09,1.43087e-05,9.50545e-09
5.99439e-09,1.43122e-05,9.23988e-09
6.09623e-09,1.43134e-05,9.33188e-09
6.70332e-09,1.43216e-05,9.47147e-09
7.30090e-09,1.43278e-05,9.34202e-09
7.13743e-09,1.43345e-05,8.66738e-09
6.74942e-09,1.44196e-05,7.67183e-09
6.74413e-09,1.44917e-05,6.54105e-09
6.91501e-09,1.45587e-05,5.53968e-09
6.83629e-09,1.46693e-05,7.75929e-09
6.34956e-09,1.47534e-05,1.00714e-08
5.47202e-09,1.48172e-05,8.62486e-09
4.41144e-09,1.48231e-05,8.18506e-09
3.56599e-09,1.48545e-05,8.05314e-09
3.29477e-09,1.48480e-05,8.17268e-09
3.48088e-09,1.48205e-05,8.71069e-09
3.79622e-09,1.47201e-05,9.03605e-09
7.33274e-09,1.46003e-05,8.65824e-09
6.38781e-09,1.44949e-05,8.13660e-09
6.23397e-09,1.44121e-05,7.88122e-09
6.88419e-09,1.43414e-05,8.00368e-09
7.61839e-09,1.42684e-05,7.98697e-09
7.98181e-09,1.41709e-05,7.89469e-09
7.93430e-09,1.40917e-05,7.79011e-09
7.57363e-09,1.40197e-05,7.62751e-09
7.03479e-09,1.39516e-05,7.60562e-09
6.52497e-09,1.38974e-05,7.65721e-09
6.07137e-09,1.37926e-05,7.78365e-09
5.75171e-09,1.37177e-05,7.45392e-09
5.21747e-09,1.36615e-05,1.04243e-08
4.73840e-09,1.35953e-05,7.31991e-09
4.73519e-09,1.34825e-05,6.19058e-09
4.52439e-09,1.34423e-05,5.43136e-09
5.14497e-09,1.33987e-05,4.88855e-09
5.08924e-09,1.33677e-05,4.66426e-09
7.81050e-09,1.33308e-05,5.24773e-09
7.07409e-09,1.32943e-05,6.38178e-09
8.13550e-09,1.32632e-05,7.40645e-09
6.88950e-09,1.32117e-05,8.16915e-09
6.76927e-09,1.31462e-05,8.82710e-09
8.34013e-09,1.30905e-05,9.26678e-09
8.26110e-09,1.30384e-05,9.66823e-09
8.38380e-09,1.29895e-05,9.92431e-09
9.14652e-09,1.29407e-05,9.94600e-09
8.87541e-09,1.28848e-05,9.15602e-09
8.43544e-09,1.28198e-05,8.22726e-09
8.12524e-09,1.27590e-05,7.24204e-09
7.73923e-09,1.27041e-05,6.12743e-09
7.14094e-09,1.26477e-05,8.61771e-09
6.49149e-09,1.25851e-05,5.07057e-09
5.63817e-09,1.25077e-05,9.52242e-09
4.83155e-09,1.24163e-05,6.03841e-09
3.99262e-09,1.23130e-05,5.63988e-09
3.33511e-09,1.21926e-05,5.89010e-09
3.15363e-09,1.20249e-05,6.01687e-09
3.37131e-09,1.18471e-05,6.04972e-09
3.97332e-09,1.16833e-05,6.30658e-09
7.11918e-09,1.15144e-05,1.17555e-08
7.20143e-09,1.13231e-05,1.01647e-08
7.59698e-09,1.11148e-05,9.48938e-09
8.24772e-09,1.08922e-05,2.31036e-08
8.61183e-09,1.06807e-05,1.72270e-08
8.62328e-09,1.04737e-05,1.73775e-08
8.38713e-09,1.02809e-05,1.57981e-08
1.37809e-08,1.00186e-05,1.37446e-08
1.04610e-08,9.82282e-06,1.65369e-08
9.52727e-09,9.64471e-06,1.61140e-08
1.47487e-08,9.49413e-06,1.57345e-08
1.42455e-08,9.42719e-06,1.53212e-08
1.64739e-08,9.37596e-06,1.45882e-08
1.49498e-08,9.35518e-06,1.40250e-08
1.22394e-08,9.34776e-06,1.38483e-08
1.06267e-08,9.30966e-06,1.45238e-08
1.31994e-08,9.30528e-06,1.39335e-08
1.36781e-08,9.30603e-06,1.34628e-08
1.25988e-08,9.29328e-06,1.28825e-08
1.12817e-08,9.26924e-06,1.24564e-08
1.07578e-08,9.24891e-06,1.18170e-08
1.11464e-08,9.22787e-06,8.23068e-09
1.15215e-08,9.19840e-06,7.24221e-09
1.16298e-08,9.13881e-06,7.56465e-09
1.16875e-08,9.04646e-06,8.47272e-09
1.18515e-08,8.98090e-06,9.25213e-09
1.17726e-08,8.92091e-06,9.21946e-09
1.11907e-08,8.84461e-06,8.90791e-09
1.00323e-08,8.78161e-06,9.42171e-09
8.76102e-09,8.74943e-06,1.04463e-08
8.03005e-09,8.74305e-06,1.10014e-08
8.61296e-09,8.75372e-06,1.10769e-08
1.17227e-08,8.77008e-06,1.04516e-08
1.13327e-08,8.79404e-06,9.43646e-09
1.06808e-08,8.85067e-06,1.37625e-08
1.28261e-08,8.92562e-06,1.02951e-08
1.18692e-08,9.00583e-06,9.13283e-09
1.11773e-08,9.08890e-06,7.83858e-09
9.86284e-09,9.17830e-06,6.35626e-09
8.34476e-09,9.25037e-06,6.78225e-09
8.17563e-09,9.31741e-06,6.44502e-09
6.81333e-09,9.38283e-06,7.39273e-09
7.41695e-09,9.44455e-06,1.96985e-08
8.93872e-09,9.48990e-06,2.47354e-08
1.04206e-08,9.54163e-06,2.83160e-08
1.12320e-08,9.61758e-06,3.16092e-08
1.11558e-08,9.69485e-06,3.35382e-08
1.05313e-08,9.77445e-06,3.20374e-08
1.01823e-08,9.85927e-06,3.06700e-08
1.01437e-08,9.95624e-06,2.95136e-08
1.02170e-08,1.00531e-05,2.80762e-08
1.00939e-08,1.01700e-05,2.61861e-08
9.78937e-09,1.02692e-05,2.36579e-08
9.35064e-09,1.03634e-05,2.14085e-08
8.79036e-09,1.04352e-05,1.96003e-08
8.20648e-09,1.04985e-05,1.85701e-08
7.56150e-09,1.05643e-05,1.67452e-08
6.78442e-09,1.06466e-05,1.54635e-08
5.92915e-09,1.07194e-05,1.54690e-08
5.10249e-09,1.07968e-05,1.55619e-08
4.63316e-09,1.08540e-05,1.54421e-08
5.12407e-09,1.09176e-05,1.48762e-08
6.48938e-09,1.09842e-05,1.48307e-08
7.96875e-09,1.10345e-05,1.28702e-08
1.06234e-08,1.10740e-05,9.87910e-09
1.01825e-08,1.11136e-05,6.21069e-09
9.91877e-09,1.11698e-05,5.68342e-09
9.71032e-09,1.12394e-05,9.25527e-09
8.87132e-09,1.12891e-05,1.27061e-08
7.89610e-09,1.13256e-05,1.45738e-08
7.06600e-09,1.13455e-05,1.51654e-08
6.54337e-09,1.13375e-05,1.51442e-08
8.05652e-09,1.13166e-05,1.46698e-08
9.18698e-09,1.13003e-05,1.36452e-08
9.57222e-09,1.12754e-05,1.25534e-08
1.62397e-08,1.12268e-05,1.22501e-08
2.45743e-08,1.11443e-05,1.29056e-08
3.04980e-08,1.11034e-05,1.37382e-08
3.49802e-08,1.10827e-05,1.38989e-08
3.61457e-08,1.10873e-05,1.30345e-08
3.34164e-08,1.11155e-05,1.13084e-08
2.99182e-08,1.11714e-05,9.02563e-09
2.61653e-08,1.12380e-05,6.64048e-09
2.21131e-08,1.13200e-05,9.11199e-09
1.93222e-08,1.14127e-05,7.24132e-09
1.88793e-08,1.14963e-05,6.41930e-09
1.92549e-08,1.15744e-05,6.93496e-09
2.01594e-08,1.16424e-05,8.08374e-09
2.07224e-08,1.17007e-05,9.03946e-09
1.92374e-08,1.17669e-05,9.74086e-09
1.77765e-08,1.18131e-05,1.03972e-08
1.75873e-08,1.18360e-05,1.09730e-08
1.58530e-08,1.18461e-05,1.12563e-08
1.47555e-08,1.18323e-05,1.11204e-08
1.39100e-08,1.17769e-05,1.05724e-08
1.32450e-08,1.17143e-05,9.75921e-09
1.20347e-08,1.16375e-05,1.06600e-08
1.13150e-08,1.15460e-05,8.98956e-09
1.13700e-08,1.14421e-05,8.52171e-09
1.64580e-08,1.13255e-05,8.19584e-09
1.70480e-08,1.12054e-05,8.28008e-09
1.77762e-08,1.10741e-05,8.19749e-09
1.64880e-08,1.09486e-05,7.13390e-09
1.47374e-08,1.08382e-05,6.09362e-09
1.21870e-08,1.07456e-05,5.05092e-09
9.02184e-09,1.06817e-05,5.27164e-09
7.07356e-09,1.06374e-05,6.67607e-09
9.40108e-09,1.06036e-05,8.36187e-09
1.28275e-08,1.05705e-05,9.86259e-09
1.51267e-08,1.05363e-05,1.09136e-08
1.56038e-08,1.04923e-05,1.15037e-08
1.44118e-08,1.04350e-05,1.16917e-08
1.20265e-08,1.03638e-05,1.15137e-08
8.83221e-09,1.02787e-05,1.21538e-08
1.03667e-08,1.01776e-05,1.45763e-08
1.05012e-08,1.00612e-05,1.23315e-08
9.51669e-09,9.93124e-06,1.13266e-08
8.84124e-09,9.79428e-06,1.06610e-08
9.66219e-09,9.65357e-06,1.40042e-08
1.07184e-08,9.51197e-06,1.19183e-08
1.06037e-08,9.36527e-06,1.11643e-08
9.85777e-09,9.22800e-06,1.07299e-08
8.93990e-09,9.09048e-06,1.04629e-08
8.56092e-09,8.96905e-06,9.37826e-09
9.22898e-09,8.84658e-06,8.09773e-09
9.16956e-09,8.73443e-06,7.75281e-09
7.99614e-09,8.63354e-06,8.76988e-09
7.04199e-09,8.53575e-06,1.02171e-08
6.84787e-09,8.44174e-06,1.18408e-08
7.00743e-09,8.34125e-06,1.31534e-08
7.25078e-09,8.23652e-06,1.38073e-08
7.76929e-09,8.12676e-06,1.40465e-08
8.28326e-09,7.99132e-06,1.39518e-08
8.45507e-09,7.85811e-06,1.35291e-08
7.71574e-09,7.69798e-06,1.30790e-08
6.14670e-09,7.55173e-06,1.09596e-08
6.78702e-09,7.40923e-06,9.08046e-09
6.12119e-09,7.26899e-06,7.89322e-09
6.72579e-09,7.13574e-06,9.03140e-09
1.47903e-08,7.00380e-06,8.36142e-09
1.45056e-08,6.87507e-06,8.22600e-09
1.30886e-08,6.75361e-06,8.24547e-09
1.17870e-08,6.64306e-06,8.05085e-09
1.00181e-08,6.53504e-06,8.13547e-09
9.98115e-09,6.43586e-06,8.31323e-09
1.17531e-08,6.35299e-06,8.26095e-09
9.95213e-09,6.29798e-06,9.05778e-09
8.71754e-09,6.27551e-06,1.56058e-08
9.94499e-09,6.29397e-06,1.40373e-08
9.69353e-09,6.35088e-06,1.40353e-08
8.58838e-09,6.43584e-06,1.54013e-08
6.75105e-09,6.55653e-06,1.41554e-08
5.89190e-09,6.70921e-06,1.40590e-08
8.78543e-09,6.89852e-06,1.32147e-08
8.18768e-09,7.10963e-06,1.13093e-08
7.62427e-09,7.32955e-06,9.89445e-09
7.25251e-09,7.55421e-06,8.79839e-09
7.05795e-09,7.77738e-06,7.49869e-09
6.79047e-09,7.98920e-06,6.43304e-09
6.49259e-09,8.19101e-06,5.66640e-09
6.32793e-09,8.38429e-06,6.22724e-09
6.62977e-09,8.56977e-06,6.71869e-09
8.42677e-09,8.74695e-06,6.87009e-09
8.12023e-09,8.90097e-06,7.12478e-09
7.38396e-09,9.04168e-06,9.51124e-09
6.86639e-09,9.16644e-06,8.34774e-09
6.31476e-09,9.27269e-06,8.72276e-09
5.24584e-09,9.37977e-06,9.62562e-09
4.05951e-09,9.48009e-06,1.11587e-08
3.82258e-09,9.58500e-06,1.17351e-08
4.51998e-09,9.70148e-06,1.23826e-08
5.37588e-09,9.81732e-06,1.26118e-08
5.92936e-09,9.92917e-06,1.25533e-08
6.00672e-09,1.00345e-05,1.20998e-08
5.74383e-09,1.01289e-05,1.13265e-08
5.10319e-09,1.02098e-05,9.40715e-09
4.73583e-09,1.02703e-05,7.65177e-09
4.95096e-09,1.03126e-05,6.12429e-09
9.21689e-09,1.03384e-05,5.04046e-09
9.92688e-09,1.03364e-05,4.77183e-09
8.34286e-09,1.03248e-05,6.78465e-09
7.91373e-09,1.02864e-05,7.57681e-09
6.73533e-09,1.02306e-05,6.72048e-09
6.16217e-09,1.01145e-05,6.92238e-09
7.98599e-09,1.00568e-05,7.55914e-09
6.95989e-09,9.99395e-06,8.32039e-09
6.06511e-09,9.91459e-06,1.42687e-08
5.93291e-09,9.81871e-06,1.25979e-08
5.83535e-09,9.71203e-06,1.24261e-08
5.54205e-09,9.58342e-06,1.24360e-08
5.03849e-09,9.45007e-06,1.26378e-08
4.58149e-09,9.30668e-06,1.25262e-08
4.45069e-09,9.17125e-06,1.17803e-08
4.62604e-09,9.04993e-06,1.76967e-08
4.70552e-09,8.94371e-06,1.43859e-08
4.73408e-09,8.85794e-06,1.24720e-08
4.72491e-09,8.77921e-06,9.61006e-09
4.51829e-09,8.69899e-06,8.91271e-09
4.32829e-09,8.61608e-06,8.40244e-09
4.48689e-09,8.52088e-06,7.38058e-09
4.95820e-09,8.41140e-06,5.19225e-09
5.53340e-09,8.29168e-06,5.67140e-09
5.76844e-09,8.20317e-06,7.57374e-09
5.60976e-09,8.12523e-06,8.10323e-09
5.12724e-09,8.06443e-06,7.87349e-09
4.46786e-09,8.02227e-06,8.81020e-09
3.96352e-09,7.99083e-06,8.83947e-09
5.26768e-09,7.96589e-06,9.92307e-09
4.04459e-09,7.95507e-06,1.06042e-08
3.73010e-09,7.93439e-06,1.07414e-08
5.05487e-09,7.92017e-06,1.09423e-08
4.82538e-09,7.91223e-06,1.11946e-08
4.53921e-09,7.90659e-06,1.10835e-08
4.36307e-09,7.94758e-06,1.04327e-08
3.45364e-09,8.00306e-06,1.32331e-08
3.40152e-09,8.07025e-06,1.07071e-08
3.81675e-09,8.14721e-06,8.25831e-09
3.93265e-09,8.25520e-06,7.12092e-09
9.83861e-09,8.37507e-06,5.52289e-09
8.23985e-09,8.48679e-06,4.76091e-09
8.62795e-09,8.60699e-06,3.88710e-09
8.27658e-09,8.70221e-06,4.02537e-09
7.80426e-09,8.77884e-06,4.78098e-09
7.22717e-09,8.85027e-06,5.76003e-09
7.23444e-09,8.91064e-06,6.64578e-09
7.03901e-09,8.95412e-06,7.33330e-09
6.42124e-09,8.97714e-06,2.33590e-08
7.06944e-09,8.98840e-06,9.15129e-09
6.25154e-09,8.98886e-06,9.35781e-09
5.64825e-09,8.98388e-06,9.56312e-09
4.84582e-09,8.96989e-06,1.00874e-08
4.44356e-09,8.94777e-06,1.01203e-08
4.75715e-09,8.91247e-06,1.00637e-08
5.33475e-09,8.85678e-06,9.72009e-09
1.07328e-08,8.79528e-06,9.11607e-09
8.65047e-09,8.71850e-06,8.27940e-09
6.76745e-09,8.63271e-06,7.23400e-09
1.03069e-08,8.52676e-06,5.94383e-09
5.23668e-09,8.41759e-06,4.56281e-09
5.58394e-09,8.30231e-06,6.43348e-09
5.22960e-09,8.18742e-06,4.85791e-09
5.03336e-09,8.07745e-06,4.58832e-09
5.00618e-09,7.97049e-06,4.89699e-09
4.56655e-09,7.87725e-06,5.19625e-09
4.35731e-09,7.78569e-06,5.55325e-09
4.34106e-09,7.69983e-06,5.86882e-09
4.11022e-09,7.61030e-06,6.20310e-09
3.50023e-09,7.50661e-06,6.57058e-09
2.97476e-09,7.40148e-06,6.91711e-09
2.72590e-09,7.27832e-06,7.30257e-09
3.42752e-09,7.15768e-06,7.71462e-09
3.96572e-09,7.03852e-06,8.07407e-09
4.35900e-09,6.91989e-06,8.31175e-09
4.53122e-09,6.82113e-06,8.40151e-09
4.42449e-09,6.73640e-06,8.32583e-09
4.12299e-09,6.66168e-06,1.40563e-08
3.40613e-09,6.59314e-06,1.06651e-08
2.84973e-09,6.52606e-06,9.10473e-09
2.35175e-09,6.45720e-06,7.27491e-09
2.55819e-09,6.39452e-06,5.72101e-09
3.12002e-09,6.33364e-06,4.76446e-09
3.75391e-09,6.26777e-06,4.31466e-09
3.80427e-09,6.20692e-06,5.79151e-09
3.59648e-09,6.16729e-06,6.09700e-09
3.16981e-09,6.14003e-06,6.91999e-09
2.69264e-09,6.11957e-06,7.34641e-09
2.35917e-09,6.10557e-06,8.08282e-09
4.70663e-09,6.10400e-06,8.83215e-09
3.75756e-09,6.11929e-06,9.30257e-09
3.57683e-09,6.15189e-06,9.24499e-09
3.37258e-09,6.19713e-06,8.88804e-09
3.22891e-09,6.25174e-06,8.72788e-09
3.37399e-09,6.30936e-06,8.81294e-09
3.47440e-09,6.35859e-06,8.83416e-09
3.42030e-09,6.40594e-06,8.69198e-09
3.25131e-09,6.45593e-06,8.19296e-09
3.01364e-09,6.51272e-06,7.57992e-09
2.75502e-09,6.57931e-06,6.77934e-09
2.45366e-09,6.65504e-06,5.71648e-09
2.15146e-09,6.74010e-06,4.49110e-09
1.93625e-09,6.82929e-06,3.25002e-09
1.90546e-09,6.93910e-06,2.35747e-09
3.83642e-09,7.05626e-06,2.57287e-09
3.29129e-09,7.18205e-06,3.63081e-09
3.35270e-09,7.31634e-06,4.65592e-09
3.34930e-09,7.45958e-06,5.48863e-09
3.27502e-09,7.60571e-06,6.22788e-09
2.95694e-09,7.75136e-06,6.95762e-09
2.75129e-09,7.89105e-06,7.62499e-09
2.60216e-09,8.02226e-06,8.12974e-09
2.39837e-09,8.14368e-06,8.41465e-09
5.08024e-09,8.25939e-06,8.48297e-09
4.77933e-09,8.36767e-06,9.72531e-09
5.06880e-09,8.46761e-06,1.16053e-08
5.12930e-09,8.55129e-06,1.04934e-08
4.96647e-09,8.62912e-06,1.04310e-08
4.58803e-09,8.69292e-06,1.02490e-08
1.17238e-08,8.74216e-06,9.93500e-09
7.73919e-09,8.76898e-06,9.36329e-09
6.59964e-09,8.78432e-06,8.48131e-09
5.93288e-09,8.78342e-06,6.69948e-09
5.54617e-09,8.76761e-06,1.73771e-08
5.34732e-09,8.74340e-06,2.34228e-08
5.93744e-09,8.70882e-06,2.80181e-08
6.15983e-09,8.66771e-06,3.09060e-08
5.70715e-09,8.61699e-06,3.11608e-08
1.13494e-08,8.55439e-06,3.50276e-08
1.78691e-08,8.49559e-06,3.16079e-08
2.31871e-08,8.43519e-06,1.78700e-08
2.61571e-08,8.36531e-06,1.81429e-08
2.91101e-08,8.29595e-06,3.09530e-08
3.27460e-08,8.21459e-06,3.44804e-08
2.87432e-08,8.11283e-06,3.11008e-08
1.83670e-08,7.97995e-06,2.72829e-08
1.64152e-08,7.83927e-06,2.62298e-08
2.68090e-08,7.70226e-06,2.47673e-08
3.11501e-08,7.55323e-06,2.18438e-08
2.91736e-08,7.38946e-06,1.88225e-08
2.53624e-08,7.20707e-06,1.81180e-08
2.28605e-08,7.01216e-06,2.08565e-08
2.17719e-08,6.80484e-06,2.40188e-08
1.96381e-08,6.59017e-06,2.57802e-08
1.46842e-08,6.37765e-06,2.63922e-08
1.27348e-08,6.17803e-06,2.61740e-08
1.56616e-08,5.99464e-06,2.43552e-08
1.86799e-08,5.84223e-06,2.14279e-08
2.03999e-08,5.71212e-06,1.89105e-08
2.19888e-08,5.61747e-06,1.81530e-08
2.34536e-08,5.55622e-06,1.74450e-08
2.26775e-08,5.52458e-06,1.56186e-08
2.06091e-08,5.51472e-06,1.40186e-08
1.81483e-08,5.51931e-06,1.40888e-08
1.66683e-08,5.54027e-06,1.55271e-08
1.54672e-08,5.56936e-06,1.69395e-08
1.38643e-08,5.60377e-06,1.77482e-08
1.29191e-08,5.64315e-06,1.81705e-08
1.36487e-08,5.68999e-06,1.83833e-08
1.52568e-08,5.74375e-06,1.82129e-08
1.66159e-08,5.80782e-06,1.79305e-08
1.74266e-08,5.88338e-06,1.78350e-08
1.76805e-08,5.97164e-06,1.78146e-08
1.71204e-08,6.07339e-06,1.74556e-08
1.55591e-08,6.18690e-06,1.67213e-08
1.35531e-08,6.31031e-06,1.61392e-08
1.22583e-08,6.43750e-06,1.62786e-08
1.20637e-08,6.57326e-06,1.71244e-08
1.21192e-08,6.71389e-06,1.82412e-08
1.18651e-08,6.85652e-06,1.90046e-08
1.17984e-08,6.99492e-06,1.92443e-08
1.26106e-08,7.13037e-06,1.86949e-08
1.41316e-08,7.26095e-06,1.71827e-08
1.56698e-08,7.38343e-06,1.50518e-08
1.67366e-08,7.49680e-06,1.12466e-08
1.71041e-08,7.59632e-06,7.04072e-09
1.67046e-08,7.68626e-06,4.60515e-09
1.55192e-08,7.75337e-06,6.12604e-09
1.35597e-08,7.81129e-06,1.03541e-08
1.10456e-08,7.85148e-06,1.41109e-08
8.25307e-09,7.86847e-06,1.66728e-08
6.62519e-09,7.86364e-06,1.77812e-08
7.80911e-09,7.84068e-06,1.76139e-08
1.07645e-08,7.79625e-06,1.66091e-08
1.33806e-08,7.73278e-06,1.52459e-08
1.49736e-08,7.66349e-06,1.40053e-08
1.52595e-08,7.59036e-06,1.33011e-08
1.43454e-08,7.51690e-06,1.34004e-08
1.26071e-08,7.44285e-06,1.41981e-08
1.04890e-08,7.37205e-06,1.52859e-08
8.47695e-09,7.29856e-06,1.61905e-08
7.20548e-09,7.22888e-06,1.65853e-08
7.36189e-09,7.16422e-06,1.63510e-08
9.39760e-09,7.10254e-06,1.55178e-08
1.11692e-08,7.04085e-06,1.41942e-08
1.31314e-08,6.97847e-06,1.25251e-08
1.44657e-08,6.91601e-06,1.18566e-08
1.51507e-08,6.86233e-06,9.68967e-09
1.55166e-08,6.81536e-06,8.60779e-09
1.41139e-08,6.74581e-06,8.62190e-09
1.26983e-08,6.68200e-06,9.48042e-09
1.14152e-08,6.60602e-06,1.06789e-08
1.04017e-08,6.54032e-06,1.18229e-08
9.79959e-09,6.48071e-06,1.27925e-08
9.80276e-09,6.42988e-06,1.37450e-08
1.01370e-08,6.38912e-06,1.70082e-08
1.06518e-08,6.36232e-06,1.54537e-08
1.11277e-08,6.35899e-06,1.49217e-08
1.14175e-08,6.38249e-06,1.40050e-08
1.14404e-08,6.41571e-06,1.28330e-08
1.12164e-08,6.42988e-06,1.14476e-08
1.07894e-08,6.43395e-06,1.01987e-08
1.06525e-08,6.41357e-06,9.75364e-09
9.54390e-09,6.38912e-06,1.01706e-08
8.45226e-09,6.34126e-06,1.09830e-08
7.67450e-09,6.28297e-06,1.19051e-08
7.28164e-09,6.19922e-06,1.24646e-08
7.93457e-09,6.12632e-06,1.25956e-08
9.42976e-09,6.06681e-06,1.22102e-08
1.10915e-08,6.01931e-06,1.13387e-08
1.25596e-08,5.99927e-06,9.83247e-09
1.34717e-08,6.00464e-06,7.62764e-09
1.36370e-08,6.00904e-06,5.03832e-09
1.30316e-08,6.04666e-06,3.28904e-09
1.17510e-08,6.10708e-06,4.51942e-09
9.98568e-09,6.16493e-06,7.15990e-09
8.02858e-09,6.21281e-06,9.68534e-09
6.42952e-09,6.21850e-06,1.17756e-08
6.03847e-09,6.10944e-06,1.29234e-08
6.94035e-09,6.14630e-06,1.33858e-08
8.41407e-09,6.22575e-06,1.31645e-08
9.72018e-09,6.31642e-06,1.23681e-08
1.04758e-08,6.40587e-06,1.11480e-08
1.05185e-08,6.48881e-06,9.87941e-09
9.88324e-09,6.57695e-06,1.55429e-08
8.79674e-09,6.66355e-06,2.01449e-08
7.33985e-09,6.74759e-06,2.39687e-08
6.14313e-09,6.84193e-06,2.69769e-08
5.64710e-09,6.93503e-06,2.80230e-08
6.28000e-09,7.03098e-06,2.64284e-08
7.65316e-09,7.13019e-06,2.52269e-08
9.16339e-09,7.20898e-06,2.38010e-08
1.04632e-08,7.29089e-06,2.15098e-08
1.13879e-08,7.35616e-06,1.88880e-08
1.17037e-08,7.39720e-06,1.72039e-08
1.16151e-08,7.42030e-06,1.73189e-08
1.11682e-08,7.42311e-06,1.89413e-08
1.04464e-08,7.40044e-06,2.07166e-08
9.52886e-09,7.35500e-06,2.17542e-08
8.49325e-09,7.29077e-06,2.17110e-08
7.44311e-09,7.20659e-06,2.04663e-08
6.55102e-09,7.10786e-06,1.80744e-08
6.19159e-09,6.98914e-06,1.47717e-08
6.75021e-09,6.84934e-06,1.12823e-08
7.30489e-09,6.70414e-06,9.08044e-09
7.70633e-09,6.55474e-06,9.42391e-09
7.98315e-09,6.41113e-06,1.14405e-08
8.04126e-09,6.27407e-06,1.36957e-08
7.92649e-09,6.14104e-06,1.57031e-08
7.34319e-09,6.01083e-06,1.74247e-08
6.92628e-09,5.88935e-06,1.87414e-08
5.92475e-09,5.76863e-06,1.94383e-08
5.52811e-09,5.64825e-06,1.89950e-08
5.78790e-09,5.52897e-06,1.83047e-08
6.61394e-09,5.39755e-06,1.60024e-08
7.67324e-09,5.28194e-06,1.52610e-08
8.69294e-09,5.14398e-06,1.59903e-08
9.45632e-09,5.01732e-06,1.78974e-08
9.83323e-09,4.88380e-06,1.94252e-08
9.72653e-09,4.73684e-06,2.03098e-08
9.15824e-09,4.58130e-06,2.01754e-08
8.16166e-09,4.41239e-06,1.90130e-08
6.83515e-09,4.23800e-06,1.68647e-08
5.39778e-09,4.06629e-06,1.43487e-08
5.96149e-09,3.89851e-06,1.12034e-08
6.26339e-09,3.74509e-06,1.25409e-08
5.81794e-09,3.61176e-06,2.03131e-08
6.60875e-09,3.50349e-06,1.29567e-08
7.53287e-09,3.42373e-06,1.34715e-08
8.26348e-09,3.37619e-06,1.25457e-08
8.67463e-09,3.36018e-06,1.09505e-08
8.62098e-09,3.37553e-06,1.17978e-08
8.16124e-09,3.41325e-06,1.48141e-08
7.47443e-09,3.47604e-06,1.71746e-08
6.88434e-09,3.55706e-06,1.80995e-08
9.20525e-09,3.65723e-06,1.86262e-08
8.45678e-09,3.76934e-06,1.89141e-08
9.21616e-09,3.89205e-06,1.80371e-08
1.01583e-08,4.02400e-06,1.59830e-08
1.11718e-08,4.16380e-06,1.36035e-08
1.18489e-08,4.30897e-06,1.14395e-08
1.20070e-08,4.45620e-06,9.65799e-09
1.16531e-08,4.60166e-06,8.08416e-09
1.08956e-08,4.73848e-06,6.96813e-09
9.90486e-09,4.86763e-06,7.16955e-09
1.70306e-08,4.98767e-06,8.47349e-09
1.80954e-08,5.09914e-06,9.72812e-09
1.29641e-08,5.20739e-06,1.09017e-08
1.04444e-08,5.32047e-06,1.23527e-08
1.00205e-08,5.43570e-06,1.42698e-08
9.29050e-09,5.54899e-06,1.59937e-08
1.07572e-08,5.65676e-06,1.68914e-08
9.25522e-09,5.75810e-06,1.69189e-08
7.76432e-09,5.85442e-06,1.61554e-08
6.15797e-09,5.94210e-06,1.47214e-08
6.39496e-09,6.02150e-06,1.27587e-08
7.89698e-09,6.09142e-06,1.04195e-08
8.94017e-09,6.15339e-06,8.09150e-09
1.48074e-08,6.20634e-06,6.37957e-09
1.87135e-08,6.25095e-06,5.37298e-09
1.90496e-08,6.28313e-06,5.62132e-09
1.64494e-08,6.30120e-06,6.78587e-09
1.41748e-08,6.29507e-06,8.36120e-09
1.42912e-08,6.27737e-06,1.00243e-08
1.57150e-08,6.24821e-06,1.16193e-08
1.62459e-08,6.20756e-06,1.30993e-08
1.57345e-08,6.15000e-06,1.43789e-08
1.50777e-08,6.08741e-06,1.52550e-08
1.52506e-08,6.02778e-06,1.55060e-08
1.62159e-08,5.96793e-06,1.50141e-08
1.72074e-08,5.91204e-06,1.38055e-08
1.73970e-08,5.86019e-06,1.20135e-08
1.58996e-08,5.80708e-06,9.83646e-09
1.22809e-08,5.75245e-06,7.49709e-09
7.56829e-09,5.69635e-06,5.32379e-09
6.13759e-09,5.63712e-06,4.84662e-09
9.22273e-09,5.57584e-06,4.40993e-09
1.14646e-08,5.51087e-06,5.61423e-09
1.16060e-08,5.44635e-06,7.27274e-09
1.07925e-08,5.38602e-06,8.99973e-09
1.08283e-08,5.33139e-06,1.06362e-08
1.16980e-08,5.28516e-06,1.32200e-08
1.24837e-08,5.24907e-06,1.35095e-08
1.35008e-08,5.22291e-06,1.41429e-08
1.33608e-08,5.20584e-06,1.43319e-08
1.35656e-08,5.19530e-06,1.39420e-08
1.40183e-08,5.18912e-06,1.29536e-08
1.41747e-08,5.18579e-06,1.15264e-08
1.36458e-08,5.18192e-06,9.48209e-09
1.18121e-08,5.17529e-06,1.00540e-08
9.59859e-09,5.16531e-06,7.17931e-09
6.70870e-09,5.15329e-06,4.75533e-09
5.97234e-09,5.14127e-06,3.12054e-09
7.00724e-09,5.13224e-06,3.48288e-09
7.79733e-09,5.12862e-06,4.69591e-09
7.89093e-09,5.13060e-06,6.49479e-09
7.80836e-09,5.14187e-06,8.14148e-09
8.59720e-09,5.16862e-06,9.57295e-09
9.94370e-09,5.20529e-06,1.10975e-08
1.11029e-08,5.24954e-06,1.16336e-08
1.17170e-08,5.29843e-06,1.19611e-08
1.19164e-08,5.35180e-06,1.19582e-08
1.19840e-08,5.40216e-06,1.15112e-08
1.19605e-08,5.43861e-06,1.07140e-08
1.15832e-08,5.48597e-06,9.57845e-09
1.05603e-08,5.53445e-06,8.29783e-09
8.84155e-09,5.58590e-06,6.24863e-09
6.51884e-09,5.62267e-06,4.28444e-09
4.20349e-09,5.65881e-06,2.61636e-09
3.25832e-09,5.70819e-06,2.05218e-09
4.27628e-09,5.75392e-06,3.21193e-09
5.64667e-09,5.78017e-06,4.96297e-09
6.68716e-09,5.81169e-06,6.71768e-09
7.49123e-09,5.84242e-06,8.59912e-09
8.33133e-09,5.84906e-06,9.57971e-09
9.29352e-09,5.86265e-06,1.04437e-08
1.02004e-08,5.87434e-06,1.10771e-08
1.08247e-08,5.88449e-06,1.11272e-08
1.10712e-08,5.79319e-06,1.08693e-08
1.09682e-08,5.73054e-06,1.02848e-08
1.05508e-08,5.69491e-06,9.35565e-09
9.77933e-09,5.66214e-06,8.09291e-09
8.56910e-09,5.68296e-06,6.53278e-09
6.88692e-09,5.67278e-06,4.77950e-09
4.83868e-09,5.67181e-06,3.01145e-09
2.77968e-09,5.67545e-06,1.82959e-09
1.96040e-09,5.68244e-06,2.44678e-09
3.27666e-09,5.68969e-06,4.43501e-09
4.91310e-09,5.69615e-06,5.72882e-09
6.28715e-09,5.69684e-06,7.16843e-09
7.38317e-09,5.68400e-06,8.43201e-09
8.29887e-09,5.65653e-06,9.43140e-09
9.10108e-09,5.61265e-06,1.01068e-08
9.75842e-09,5.55448e-06,1.04179e-08
1.01724e-08,5.48004e-06,1.03462e-08
1.02539e-08,5.39137e-06,9.90317e-09
9.96748e-09,5.29490e-06,9.11664e-09
9.36710e-09,5.18904e-06,8.01903e-09
8.17535e-09,5.07576e-06,6.65243e-09
6.64385e-09,4.95276e-06,5.08339e-09
4.91960e-09,4.83441e-06,3.44577e-09
3.48905e-09,4.71904e-06,2.12528e-09
2.64791e-09,4.60670e-06,2.15058e-09
2.75327e-09,4.50217e-06,3.42854e-09
3.91332e-09,4.40136e-06,4.95163e-09
5.33389e-09,4.30770e-06,6.38943e-09
6.59266e-09,4.22307e-06,7.63139e-09
7.71355e-09,4.14835e-06,1.01009e-08
8.51342e-09,4.08483e-06,9.62680e-09
9.10193e-09,4.03142e-06,9.87281e-09
9.46710e-09,3.97900e-06,9.69553e-09
9.75689e-09,3.93672e-06,9.27457e-09
9.52782e-09,3.89418e-06,8.55418e-09
8.99079e-09,3.85342e-06,8.08997e-09
8.16841e-09,3.81514e-06,6.77012e-09
6.94225e-09,3.78419e-06,5.17728e-09
5.46869e-09,3.75765e-06,3.73933e-09
5.00986e-09,3.74244e-06,2.88641e-09
3.40632e-09,3.73679e-06,2.80949e-09
2.85010e-09,3.67040e-06,3.65403e-09
3.57045e-09,3.61388e-06,4.97743e-09
4.75390e-09,3.61806e-06,6.25924e-09
5.68252e-09,3.64114e-06,7.34745e-09
6.80096e-09,3.67407e-06,8.35245e-09
7.70663e-09,3.70661e-06,8.77739e-09
8.34902e-09,3.75891e-06,8.98611e-09
8.77415e-09,3.82210e-06,8.91366e-09
8.94768e-09,3.89431e-06,8.58657e-09
8.94214e-09,3.97828e-06,8.00122e-09
8.55781e-09,4.06816e-06,7.15302e-09
7.84008e-09,4.16325e-06,6.19627e-09
6.84432e-09,4.26298e-06,4.79504e-09
5.63306e-09,4.36109e-06,3.36673e-09
4.21683e-09,4.45584e-06,2.16176e-09
2.69373e-09,4.54511e-06,1.84250e-09
1.51575e-09,4.63053e-06,2.70098e-09
1.79076e-09,4.70752e-06,4.02838e-09
3.10411e-09,4.77427e-06,5.26091e-09
4.49923e-09,4.83158e-06,6.62984e-09
5.75831e-09,4.88180e-06,7.37102e-09
6.80899e-09,4.92268e-06,8.12208e-09
7.60174e-09,4.95364e-06,8.47975e-09
8.12287e-09,4.97973e-06,8.57842e-09
8.37894e-09,5.00075e-06,8.41455e-09
8.37857e-09,5.02017e-06,7.96369e-09
8.11748e-09,5.03364e-06,7.23164e-09
7.58244e-09,5.04291e-06,6.24566e-09
6.90178e-09,5.04681e-06,5.05352e-09
5.78438e-09,5.04560e-06,3.69924e-09
4.48687e-09,5.03974e-06,2.26985e-09
3.04949e-09,5.03023e-06,1.11499e-09
1.55013e-09,5.01784e-06,1.49887e-09
7.41835e-10,5.00448e-06,2.79018e-09
2.01553e-09,4.98982e-06,4.12523e-09
3.55932e-09,4.97294e-06,5.33578e-09
4.78581e-09,4.95475e-06,6.34560e-09
5.89006e-09,4.93479e-06,7.11551e-09
6.87952e-09,4.91210e-06,7.63197e-09
7.49225e-09,4.88648e-06,7.89301e-09
8.19269e-09,4.85796e-06,7.89953e-09
8.22304e-09,4.82837e-06,7.69480e-09
8.13796e-09,4.79772e-06,7.19735e-09
7.85986e-09,4.76723e-06,6.83258e-09
7.43568e-09,4.73344e-06,5.67638e-09
6.48444e-09,4.70328e-06,4.54976e-09
5.43543e-09,4.67327e-06,3.73628e-09
4.21374e-09,4.64070e-06,2.59943e-09
2.93302e-09,4.60983e-06,2.08473e-09
1.70067e-09,4.57852e-06,2.44433e-09
1.11216e-09,4.54483e-06,3.34877e-09
1.88966e-09,4.49783e-06,4.36384e-09
3.04402e-09,4.44917e-06,5.32367e-09
4.21946e-09,4.39729e-06,6.14580e-09
5.41733e-09,4.33653e-06,6.79307e-09
6.72688e-09,4.26724e-06,8.15956e-09
1.67554e-08,4.19065e-06,7.75409e-09
1.68832e-08,4.10591e-06,7.67192e-09
1.09511e-08,4.04250e-06,7.27703e-09
1.02188e-08,3.99754e-06,6.65580e-09
1.00850e-08,3.96623e-06,5.85947e-09
1.00529e-08,3.94541e-06,4.92366e-09
9.46402e-09,3.92523e-06,3.97405e-09
8.10983e-09,3.92166e-06,3.13102e-09
6.85383e-09,3.92462e-06,2.63350e-09
5.88090e-09,3.92842e-06,2.60441e-09
4.82198e-09,3.93628e-06,3.10598e-09
4.83315e-09,3.94092e-06,3.96090e-09
4.37967e-09,3.94497e-06,4.86683e-09
4.70140e-09,3.95033e-06,5.68389e-09
5.43201e-09,3.95813e-06,6.29968e-09
6.11005e-09,3.96870e-06,6.73238e-09
6.75695e-09,3.98561e-06,6.94541e-09
7.51753e-09,4.00705e-06,6.92160e-09
8.08239e-09,4.03411e-06,6.66780e-09
8.65720e-09,4.06364e-06,6.20719e-09
9.00273e-09,4.09408e-06,5.55940e-09
8.85384e-09,4.12749e-06,4.78284e-09
8.18984e-09,4.16407e-06,3.88103e-09
7.25211e-09,4.20330e-06,2.92076e-09
6.28390e-09,4.24583e-06,2.07801e-09
5.32113e-09,4.29061e-06,1.80255e-09
4.12614e-09,4.33901e-06,2.41857e-09
2.97592e-09,4.38693e-06,3.39337e-09
2.48579e-09,4.43533e-06,4.28317e-09
2.90256e-09,4.48492e-06,5.15135e-09
3.68635e-09,4.53610e-06,5.87343e-09
4.67614e-09,4.58727e-06,6.39650e-09
5.54878e-09,4.63577e-06,2.32775e-08
6.38420e-09,4.68115e-06,1.82139e-08
7.11462e-09,4.72258e-06,1.52974e-08
7.75494e-09,4.75601e-06,9.77917e-09
8.06483e-09,4.78392e-06,8.89003e-09
8.13893e-09,4.80699e-06,8.78791e-09
7.88985e-09,4.81781e-06,8.55747e-09
7.28563e-09,4.82743e-06,7.55556e-09
6.38635e-09,4.82845e-06,6.04081e-09
5.30206e-09,4.82776e-06,5.14204e-09
4.14872e-09,4.81942e-06,4.63231e-09
3.01812e-09,4.81107e-06,4.54429e-09
2.10107e-09,4.79997e-06,4.55151e-09
1.89804e-09,4.78956e-06,4.90841e-09
2.55380e-09,4.77996e-06,5.63307e-09
3.53120e-09,4.76717e-06,6.30530e-09
4.55073e-09,4.75778e-06,6.87995e-09
5.47911e-09,4.75055e-06,7.43225e-09
6.24878e-09,4.74165e-06,7.75789e-09
6.84703e-09,4.73226e-06,8.13053e-09
7.25926e-09,4.72110e-06,8.36149e-09
7.44937e-09,4.70532e-06,8.14126e-09
7.38743e-09,4.68379e-06,7.33074e-09
7.05043e-09,4.65802e-06,6.24469e-09
6.57628e-09,4.62700e-06,5.35106e-09
5.64630e-09,4.59161e-06,4.70013e-09
4.54621e-09,4.55208e-06,3.92494e-09
3.34201e-09,4.50945e-06,2.97791e-09
2.19165e-09,4.46530e-06,2.48490e-09
1.51119e-09,4.42092e-06,2.94790e-09
1.81416e-09,4.37754e-06,3.77947e-09
2.67743e-09,4.33697e-06,4.58375e-09
3.90326e-09,4.29843e-06,5.34633e-09
4.74122e-09,4.26359e-06,6.04896e-09
5.56403e-09,4.23425e-06,6.80388e-09
6.22791e-09,4.20928e-06,7.76331e-09
6.69834e-09,4.18845e-06,7.63985e-09
7.13774e-09,4.17179e-06,7.57251e-09
7.12128e-09,4.16016e-06,7.27082e-09
6.93037e-09,4.15150e-06,6.64954e-09
6.50568e-09,4.14296e-06,5.73798e-09
5.83050e-09,4.13667e-06,4.75333e-09
4.94398e-09,4.12514e-06,3.87119e-09
3.89201e-09,4.11644e-06,3.24006e-09
2.74361e-09,4.10643e-06,2.92483e-09
1.64654e-09,4.09411e-06,2.92147e-09
1.20297e-09,4.07898e-06,3.23861e-09
1.92583e-09,4.05718e-06,3.86800e-09
2.93155e-09,4.03692e-06,4.64579e-09
4.95445e-09,4.01799e-06,5.38199e-09
5.31162e-09,3.99683e-06,5.97012e-09
6.03542e-09,3.97113e-06,6.37226e-09
6.44160e-09,3.94317e-06,6.59640e-09
6.66444e-09,3.91374e-06,6.63990e-09
6.76802e-09,3.87992e-06,6.47260e-09
6.62796e-09,3.84725e-06,6.07108e-09
6.34712e-09,3.81617e-06,5.45135e-09
5.86411e-09,3.78926e-06,4.65892e-09
5.18444e-09,3.76803e-06,3.76926e-09
4.30551e-09,3.75296e-06,2.91792e-09
3.30053e-09,3.74513e-06,2.35225e-09
2.24294e-09,3.74571e-06,2.32055e-09
1.31338e-09,3.75392e-06,2.80234e-09
1.23516e-09,3.77031e-06,3.50680e-09
2.09980e-09,3.79199e-06,4.72943e-09
3.12259e-09,3.81792e-06,5.15977e-09
4.06694e-09,3.84681e-06,5.66913e-09
4.86317e-09,3.87952e-06,6.07844e-09
5.48162e-09,3.91458e-06,6.32422e-09
5.91302e-09,3.94986e-06,6.40211e-09
6.15239e-09,3.98496e-06,6.32316e-09
6.19627e-09,4.01874e-06,6.15343e-09
6.04260e-09,4.05138e-06,5.58312e-09
5.68887e-09,4.07925e-06,4.85393e-09
5.13689e-09,4.10100e-06,3.96968e-09
4.39943e-09,4.11780e-06,3.05206e-09
3.50883e-09,4.13169e-06,2.24340e-09
2.53025e-09,4.14157e-06,1.85982e-09
1.59563e-09,4.14827e-06,2.14971e-09
1.36632e-09,4.15269e-06,2.77386e-09
1.72529e-09,4.15751e-06,3.51466e-09
2.44655e-09,4.15485e-06,4.24866e-09
3.62810e-09,4.14842e-06,4.90049e-09
4.49284e-09,4.13792e-06,5.44490e-09
4.98305e-09,4.12328e-06,5.86246e-09
5.43627e-09,4.10490e-06,6.10989e-09
5.74393e-09,4.08127e-06,6.16129e-09
5.86672e-09,4.05045e-06,6.01749e-09
5.82625e-09,4.01362e-06,5.67728e-09
5.61429e-09,3.97225e-06,5.15386e-09
5.20721e-09,3.92149e-06,4.46796e-09
4.62261e-09,3.86217e-06,3.68990e-09
3.87769e-09,3.79321e-06,2.79321e-09
2.99596e-09,3.72182e-06,1.93721e-09
2.02278e-09,3.64975e-06,1.36829e-09
1.07789e-09,3.57824e-06,1.52235e-09
8.01588e-10,3.50805e-06,2.21335e-09
1.60303e-09,3.44391e-06,3.03189e-09
2.54870e-09,3.38427e-06,4.17120e-09
3.42190e-09,3.32673e-06,4.66119e-09
4.15459e-09,3.27773e-06,5.14767e-09
4.73249e-09,3.23814e-06,5.51836e-09
5.16135e-09,3.20966e-06,5.73375e-09
5.57753e-09,3.19122e-06,5.76631e-09
5.67865e-09,3.18415e-06,5.60320e-09
5.53155e-09,3.18485e-06,5.91696e-09
5.35236e-09,3.18944e-06,5.34936e-09
4.84231e-09,3.19728e-06,4.55322e-09
4.20101e-09,3.20598e-06,3.82129e-09
3.42533e-09,3.21389e-06,3.15795e-09
2.53005e-09,3.21537e-06,3.05720e-09
1.61878e-09,3.21502e-06,2.50798e-09
9.74679e-10,3.20968e-06,2.57225e-09
1.29792e-09,3.20280e-06,3.06398e-09
2.02882e-09,3.19419e-06,3.61386e-09
2.78454e-09,3.18638e-06,4.19561e-09
3.52369e-09,3.17958e-06,4.86255e-09
4.17830e-09,3.17561e-06,5.13939e-09
4.69914e-09,3.17681e-06,5.29666e-09
5.04440e-09,3.18434e-06,5.30457e-09
5.20723e-09,3.20049e-06,5.15709e-09
5.82871e-09,3.22660e-06,4.87709e-09
5.40001e-09,3.26155e-06,4.45644e-09
4.93502e-09,3.30500e-06,4.76858e-09
4.36263e-09,3.35522e-06,4.03754e-09
3.64550e-09,3.41093e-06,3.37541e-09
2.84026e-09,3.47345e-06,2.87335e-09
1.94150e-09,3.54093e-06,2.36761e-09
1.24847e-09,3.61118e-06,2.38367e-09
1.16034e-09,3.68563e-06,2.75235e-09
1.67167e-09,3.76262e-06,3.20237e-09
2.35203e-09,3.84472e-06,3.92256e-09
3.03845e-09,3.92737e-06,4.24861e-09
3.66953e-09,4.00833e-06,4.60256e-09
4.20207e-09,4.08678e-06,4.85129e-09
4.80528e-09,4.16477e-06,4.95992e-09
4.97606e-09,4.24125e-06,4.94441e-09
5.01785e-09,4.31534e-06,4.78736e-09
4.88061e-09,4.38548e-06,4.48859e-09
4.59777e-09,4.45163e-06,4.02874e-09
4.17818e-09,4.51357e-06,3.41788e-09
3.63111e-09,4.56950e-06,2.76155e-09
2.97884e-09,4.61961e-06,2.14575e-09
2.48988e-09,4.66268e-06,1.66256e-09
2.05802e-09,4.69830e-06,1.46435e-09
1.80411e-09,4.72647e-06,1.67338e-09
1.73780e-09,4.74826e-06,2.17798e-09
2.08375e-09,4.76260e-06,2.78223e-09
2.67266e-09,4.77085e-06,3.35846e-09
3.47360e-09,4.77226e-06,3.84798e-09
3.97909e-09,4.76684e-06,4.23480e-09
4.39484e-09,4.75538e-06,4.51569e-09
4.64243e-09,4.73497e-06,4.81922e-09
4.75128e-09,4.70373e-06,4.77299e-09
4.75747e-09,4.65912e-06,4.62111e-09
4.59267e-09,4.61776e-06,4.33050e-09
4.26573e-09,4.57130e-06,3.92060e-09
3.81967e-09,4.52155e-06,3.72350e-09
3.24870e-09,4.46815e-06,3.05944e-09
2.57755e-09,4.41115e-06,2.46259e-09
1.86451e-09,4.35117e-06,1.95011e-09
1.23260e-09,4.28821e-06,1.63797e-09
1.01454e-09,4.22185e-06,1.66745e-09
1.40756e-09,4.15237e-06,1.99129e-09
2.40382e-09,4.08119e-06,2.42977e-09
2.84260e-09,4.00913e-06,3.23679e-09
3.35240e-09,3.93689e-06,3.59395e-09
3.80552e-09,3.86436e-06,3.93991e-09
4.17785e-09,3.79145e-06,4.63847e-09
4.42035e-09,3.71773e-06,4.51606e-09
4.48347e-09,3.64417e-06,4.52642e-09
4.64203e-09,3.56796e-06,4.42385e-09
4.28619e-09,3.49660e-06,4.20392e-09
3.90143e-09,3.42452e-06,3.87044e-09
3.44348e-09,3.35235e-06,3.48510e-09
2.86985e-09,3.28079e-06,3.05805e-09
2.24832e-09,3.21200e-06,2.58083e-09
1.66522e-09,3.14973e-06,2.20151e-09
1.26481e-09,3.09061e-06,4.85788e-09
1.27564e-09,3.03974e-06,3.16680e-09
1.65563e-09,2.99582e-06,3.19078e-09
2.20566e-09,2.95958e-06,3.40237e-09
2.77368e-09,2.93183e-06,3.54281e-09
3.26616e-09,2.90684e-06,3.80455e-09
3.68436e-09,2.89030e-06,3.97751e-09
4.00525e-09,2.88780e-06,4.10747e-09
4.19230e-09,2.88957e-06,4.13768e-09
4.22621e-09,2.90657e-06,4.03923e-09
4.11036e-09,2.92810e-06,3.82857e-09
3.89923e-09,2.96491e-06,3.51281e-09
3.63661e-09,3.00784e-06,3.11028e-09
3.08731e-09,3.04927e-06,2.64308e-09
2.46790e-09,3.09197e-06,2.14024e-09
3.49905e-09,3.14924e-06,2.16565e-09
2.46432e-09,3.21370e-06,1.69498e-09
2.00479e-09,3.28035e-06,1.78178e-09
2.19603e-09,3.34862e-06,2.23907e-09
2.38075e-09,3.41609e-06,3.12393e-09
2.63079e-09,3.47948e-06,3.84775e-09
2.99816e-09,3.54246e-06,3.85059e-09
3.37657e-09,3.60392e-06,3.89556e-09
3.71891e-09,3.66324e-06,3.94451e-09
3.92433e-09,3.71986e-06,3.88710e-09
4.58182e-09,3.77328e-06,3.74416e-09
4.50293e-09,3.82217e-06,3.62087e-09
4.14422e-09,3.86836e-06,3.40535e-09
3.69808e-09,3.90951e-06,3.04610e-09
3.12549e-09,3.94690e-06,2.57238e-09
2.76273e-09,3.97865e-06,2.02105e-09
2.31950e-09,4.00277e-06,2.05177e-09
1.83417e-09,4.01827e-06,1.61131e-09
1.52724e-09,4.02522e-06,1.48427e-09
1.53038e-09,4.02182e-06,1.63259e-09
1.89062e-09,4.00958e-06,1.96332e-09
2.39697e-09,3.98784e-06,2.31396e-09
2.87247e-09,3.95869e-06,2.66366e-09
3.24488e-09,3.92285e-06,3.00017e-09
3.50066e-09,3.88101e-06,3.26972e-09
3.69528e-09,3.83352e-06,3.42449e-09
3.79753e-09,3.77985e-06,3.45968e-09
3.75722e-09,3.72315e-06,3.38013e-09
3.59094e-09,3.66487e-06,3.20045e-09
3.34222e-09,3.60275e-06,2.95105e-09
3.27551e-09,3.53585e-06,3.30078e-09
2.75154e-09,3.46190e-06,2.58922e-09
2.24353e-09,3.38322e-06,2.18467e-09
1.78314e-09,3.29998e-06,1.85295e-09
1.47977e-09,3.21152e-06,1.67644e-09
1.38458e-09,3.12210e-06,1.68364e-09
1.55441e-09,3.02573e-06,1.86715e-09
1.93440e-09,2.92399e-06,2.13991e-09
2.36770e-09,2.82062e-06,2.40042e-09
2.76137e-09,2.72060e-06,2.61842e-09
3.08046e-09,2.62549e-06,2.79054e-09
3.32740e-09,2.53210e-06,3.29111e-09
3.48733e-09,2.44694e-06,3.20977e-09
3.54996e-09,2.37294e-06,3.15893e-09
3.50963e-09,2.31086e-06,3.06171e-09
3.35792e-09,2.26134e-06,2.89754e-09
3.09384e-09,2.22272e-06,2.67421e-09
2.72360e-09,2.19512e-06,2.68433e-09
2.64460e-09,2.17805e-06,2.30353e-09
2.12690e-09,2.17403e-06,2.06398e-09
1.59434e-09,2.17880e-06,1.92664e-09
1.28092e-09,2.19287e-06,1.87693e-09
1.84409e-09,2.21928e-06,1.89274e-09
1.91465e-09,2.25630e-06,1.96904e-09
2.17954e-09,2.30317e-06,2.12860e-09
2.49466e-09,2.36199e-06,2.30985e-09
2.80558e-09,2.43210e-06,2.48014e-09
3.08014e-09,2.50982e-06,2.65057e-09
3.28627e-09,2.58966e-06,2.78495e-09
3.39238e-09,2.66661e-06,2.85596e-09
3.39603e-09,2.74418e-06,4.85082e-09
3.28771e-09,2.82326e-06,3.59545e-09
3.07701e-09,2.90355e-06,3.19903e-09
2.78798e-09,2.98454e-06,2.88044e-09
2.43464e-09,3.06765e-06,2.72344e-09
2.02178e-09,3.14901e-06,2.52663e-09
1.59509e-09,3.23072e-06,2.12023e-09
1.24940e-09,3.31190e-06,2.96727e-09
1.09163e-09,3.39199e-06,2.44011e-09
1.18451e-09,3.46097e-06,2.05054e-09
1.47220e-09,3.53212e-06,1.98716e-09
1.84944e-09,3.60015e-06,2.08005e-09
2.24073e-09,3.66321e-06,2.17367e-09
2.59802e-09,3.72269e-06,2.63089e-09
2.88547e-09,3.77552e-06,2.74391e-09
4.10859e-09,3.82012e-06,2.86968e-09
3.80724e-09,3.85080e-06,2.89617e-09
3.58784e-09,3.87712e-06,3.55067e-09
3.40613e-09,3.89855e-06,3.26833e-09
3.22507e-09,3.91217e-06,2.91584e-09
2.95313e-09,3.91627e-06,2.54166e-09
2.56808e-09,3.90852e-06,2.05480e-09
2.27394e-09,3.89655e-06,1.73872e-09
1.69936e-09,3.89330e-06,1.63025e-09
1.32321e-09,3.88751e-06,1.98528e-09
1.26263e-09,3.88181e-06,1.96839e-09
1.51297e-09,3.87111e-06,2.39140e-09
1.81812e-09,3.85409e-06,2.70583e-09
2.13160e-09,3.83054e-06,3.11499e-09
2.73603e-09,3.79986e-06,3.09482e-09
2.94000e-09,3.76333e-06,3.24173e-09
3.23583e-09,3.72049e-06,3.32362e-09
3.20826e-09,3.66788e-06,3.33022e-09
3.18380e-09,3.61380e-06,3.31965e-09
3.14431e-09,3.55598e-06,3.17466e-09
3.01103e-09,3.49642e-06,2.95964e-09
2.81618e-09,3.43579e-06,2.69196e-09
2.58883e-09,3.37412e-06,2.33179e-09
2.30580e-09,3.31288e-06,1.89353e-09
1.94440e-09,3.25473e-06,1.44266e-09
1.52207e-09,3.19851e-06,1.16741e-09
1.09711e-09,3.14295e-06,1.42171e-08
9.90624e-10,3.09032e-06,1.56364e-08
1.26530e-09,3.04050e-06,3.37432e-09
1.66504e-09,2.99280e-06,1.61275e-09
2.04721e-09,2.94375e-06,1.44254e-09
2.35830e-09,2.89434e-06,1.47022e-09
2.57907e-09,2.84276e-06,1.50306e-09
2.71759e-09,2.79280e-06,1.48600e-09
2.80391e-09,2.74978e-06,1.42491e-09
2.87894e-09,2.71490e-06,1.34006e-09
2.99879e-09,2.69131e-06,1.24327e-09
2.82697e-09,2.67837e-06,1.79929e-09
2.58347e-09,2.67429e-06,1.44233e-09
2.27119e-09,2.68049e-06,1.23844e-09
1.91294e-09,2.69623e-06,1.10999e-09
1.54457e-09,2.72256e-06,1.06746e-09
1.28503e-09,2.75635e-06,1.15147e-09
1.16212e-09,2.79741e-06,1.30659e-09
1.21495e-09,2.84217e-06,1.47148e-09
1.42146e-09,2.89053e-06,1.59046e-09
2.25426e-09,2.93986e-06,1.62999e-09
2.43318e-09,2.99031e-06,1.62401e-09
2.69083e-09,3.03985e-06,1.55846e-09
3.50893e-09,3.08780e-06,1.40166e-09
3.44148e-09,3.13355e-06,1.16347e-09
3.37407e-09,3.17728e-06,9.04124e-10
3.33804e-09,3.22098e-06,6.84809e-10
3.14831e-09,3.26675e-06,5.67159e-10
2.85937e-09,3.31432e-06,1.30800e-09
2.62043e-09,3.36440e-06,1.31453e-09
2.32088e-09,3.41611e-06,1.42611e-09
2.02524e-09,3.46814e-06,1.51394e-09
1.71977e-09,3.51967e-06,1.58655e-09
1.40459e-09,3.56958e-06,1.66996e-09
1.19575e-09,3.61534e-06,1.73153e-09
1.27600e-09,3.66087e-06,2.64498e-09
1.52795e-09,3.70157e-06,3.63083e-09
1.79293e-09,3.74112e-06,3.27726e-09
2.06539e-09,3.77779e-06,2.68102e-09
1.19138e-08,3.80919e-06,2.36215e-09
1.36149e-08,3.83127e-06,2.18479e-09
4.69275e-09,3.85163e-06,1.94395e-09
1.53020e-09,3.86693e-06,1.68458e-09
1.15758e-09,3.87670e-06,1.41521e-09
1.10211e-09,3.87217e-06,1.39086e-09
1.10358e-09,3.87191e-06,1.35787e-09
1.07625e-09,3.86522e-06,1.21464e-09
1.01696e-09,3.85177e-06,1.17985e-09
1.64417e-09,3.83150e-06,1.36970e-09
1.39158e-09,3.80579e-06,2.27780e-09
1.81754e-09,3.77357e-06,2.05578e-09
1.46946e-09,3.73345e-06,2.01543e-09
1.94425e-09,3.68608e-06,1.84231e-09
2.50752e-09,3.62863e-06,1.65773e-09
2.21737e-09,3.56640e-06,1.51159e-09
2.11042e-09,3.50805e-06,1.38438e-09
2.02525e-09,3.44749e-06,1.22899e-09
1.86922e-09,3.38396e-06,1.13014e-09
1.72347e-09,3.31443e-06,1.15349e-09
1.50568e-09,3.24125e-06,1.24085e-09
1.17726e-09,3.17532e-06,1.33271e-09
1.08977e-09,3.11223e-06,1.40399e-09
1.25373e-09,3.04788e-06,1.45181e-09
1.39943e-09,2.99086e-06,1.49830e-09
1.43394e-09,2.93972e-06,1.55066e-09
1.34518e-09,2.89059e-06,1.58603e-09
1.15061e-09,2.84147e-06,1.56668e-09
9.60132e-10,2.79962e-06,1.49934e-09
8.96090e-10,2.76314e-06,1.41696e-09
9.70077e-10,2.72150e-06,1.33072e-09
1.09819e-09,2.68980e-06,1.24237e-09
1.21719e-09,2.66268e-06,1.10297e-09
1.28423e-09,2.62994e-06,9.69800e-10
1.80414e-09,2.60214e-06,8.55277e-10
1.44404e-09,2.55604e-06,8.17884e-10
1.15228e-09,2.52441e-06,8.22421e-10
1.01121e-09,2.50416e-06,8.59895e-10
9.97310e-10,2.49550e-06,9.46186e-10
9.96342e-10,2.49466e-06,1.06709e-09
1.02258e-09,2.48802e-06,1.19233e-09
1.08482e-09,2.49087e-06,1.31816e-09
1.09112e-09,2.48677e-06,1.42034e-09
9.88896e-10,2.49083e-06,1.47636e-09
8.45925e-10,2.47207e-06,1.46845e-09
7.83982e-10,2.45475e-06,1.93378e-09
8.06440e-10,2.44184e-06,1.71685e-09
8.53535e-10,2.42487e-06,1.56681e-09
8.68518e-10,2.41205e-06,1.42661e-09
1.31817e-09,2.39915e-06,1.31042e-09
1.18638e-09,2.37839e-06,1.21500e-09
1.10866e-09,2.35492e-06,1.20536e-09
1.06638e-09,2.33402e-06,1.19980e-09
1.09436e-09,2.31562e-06,1.73550e-09
1.17502e-09,2.29677e-06,1.59121e-09
1.22928e-09,2.28074e-06,1.56848e-09
1.88299e-09,2.27007e-06,1.55840e-09
1.61673e-09,2.26541e-06,1.50434e-09
1.45781e-09,2.26254e-06,1.51008e-09
1.37525e-09,2.27239e-06,1.54784e-09
1.29844e-09,2.30032e-06,1.51101e-09
1.21973e-09,2.33434e-06,1.39363e-09
1.20003e-09,2.37855e-06,1.24261e-09
1.24013e-09,2.42922e-06,9.52604e-10
1.22437e-09,2.47363e-06,9.22363e-10
1.05744e-09,2.52446e-06,1.40785e-09
8.87456e-10,2.56973e-06,1.20051e-09
8.69735e-10,2.60855e-06,1.19726e-09
8.92681e-10,2.64369e-06,1.26539e-09
8.97064e-10,2.67800e-06,1.32135e-09
9.52861e-10,2.71215e-06,1.31145e-09
1.00239e-09,2.74319e-06,1.28950e-09
1.66009e-09,2.77069e-06,1.28116e-09
1.40822e-09,2.79381e-06,1.24329e-09
1.30546e-09,2.81239e-06,1.14402e-09
1.23678e-09,2.82614e-06,4.54536e-09
1.13817e-09,2.83453e-06,2.58532e-09
1.13029e-09,2.83743e-06,2.18055e-09
1.15777e-09,2.83211e-06,1.96726e-09
1.21740e-09,2.82400e-06,1.91037e-09
1.24128e-09,2.81179e-06,1.95891e-09
1.21568e-09,2.79425e-06,1.84047e-09
1.17529e-09,2.76833e-06,1.22752e-09
1.12576e-09,2.74088e-06,9.11645e-10
1.49891e-09,2.71030e-06,8.96629e-10
1.28878e-09,2.67824e-06,8.33634e-10
1.17147e-09,2.64282e-06,9.96518e-10
1.14001e-09,2.61107e-06,1.12266e-09
1.10559e-09,2.58171e-06,1.15803e-09
1.06915e-09,2.55535e-06,1.21727e-09
9.96525e-10,2.52922e-06,1.25335e-09
9.80578e-10,2.50917e-06,1.25647e-09
1.01790e-09,2.49349e-06,1.23600e-09
1.07289e-09,2.47856e-06,1.19469e-09
1.85956e-09,2.47012e-06,1.11755e-09
2.46903e-09,2.46137e-06,9.86620e-10
2.23594e-09,2.45455e-06,8.33996e-10
2.17202e-09,2.45325e-06,1.56866e-09
2.06379e-09,2.45733e-06,1.07805e-09
1.76994e-09,2.46671e-06,9.71086e-10
1.53596e-09,2.47754e-06,1.00863e-09
1.32266e-09,2.49383e-06,1.08639e-09
1.01991e-09,2.50970e-06,1.13460e-09
1.45470e-09,2.52725e-06,1.15640e-09
1.43915e-09,2.54522e-06,1.16512e-09
1.56898e-09,2.56394e-06,1.14696e-09
1.59068e-09,2.58150e-06,1.11107e-09
1.53307e-09,2.59379e-06,1.07037e-09
1.42925e-09,2.60908e-06,1.01149e-09
1.28129e-09,2.62420e-06,9.19664e-10
1.11030e-09,2.63816e-06,8.33841e-10
1.04308e-09,2.65215e-06,8.08420e-10
1.14907e-09,2.66728e-06,8.41845e-10
1.29177e-09,2.68490e-06,9.03299e-10
1.39960e-09,2.70148e-06,9.72420e-10
1.44632e-09,2.71625e-06,1.04330e-09
1.42367e-09,2.72987e-06,1.07129e-09
1.31784e-09,2.74411e-06,1.04065e-09
1.11601e-09,2.75745e-06,2.66692e-09
8.86527e-10,2.77275e-06,1.68580e-09
7.98993e-10,2.78737e-06,1.41196e-09
9.17269e-10,2.79831e-06,1.26879e-09
1.06810e-09,2.81020e-06,1.21883e-09
1.17195e-09,2.82191e-06,1.19775e-09
1.19298e-09,2.82959e-06,1.19964e-09
1.16149e-09,2.82925e-06,1.19106e-09
1.10023e-09,2.83515e-06,1.09198e-09
1.02449e-09,2.80741e-06,9.22714e-10
9.65889e-10,2.80758e-06,8.09050e-10
9.56826e-10,2.82684e-06,8.51173e-10
9.80598e-10,2.84800e-06,9.05949e-10
1.00336e-09,2.86421e-06,8.98038e-10
1.00838e-09,2.88548e-06,9.01362e-10
9.93147e-10,2.91125e-06,9.38377e-10
1.72402e-09,2.93547e-06,9.77314e-10
1.47644e-09,2.95772e-06,9.82749e-10
1.32029e-09,2.97702e-06,9.65728e-10
1.19108e-09,2.99313e-06,1.86350e-09
1.29078e-09,3.00578e-06,1.44830e-09
1.45322e-09,3.01542e-06,1.38133e-09
1.31703e-09,3.02170e-06,1.38251e-09
1.30130e-09,3.02451e-06,1.38298e-09
1.30269e-09,3.02419e-06,1.94004e-09
1.30605e-09,3.02105e-06,1.55338e-09
1.37713e-09,3.01539e-06,1.31454e-09
1.45668e-09,3.00724e-06,1.11311e-09
1.50843e-09,2.99646e-06,1.01099e-09
1.53825e-09,2.98312e-06,9.19018e-10
1.52246e-09,2.96737e-06,8.69560e-10
1.45057e-09,2.94913e-06,9.16911e-10
1.34323e-09,2.92793e-06,1.02584e-09
1.19202e-09,2.90425e-06,1.11432e-09
1.00240e-09,2.87759e-06,1.12897e-09
8.43963e-10,2.84903e-06,1.08585e-09
8.78309e-10,2.81905e-06,3.27122e-09
1.30496e-09,2.78754e-06,2.46721e-09
1.28061e-09,2.75536e-06,2.14466e-09
1.41442e-09,2.72304e-06,1.91735e-09
1.54109e-09,2.69104e-06,1.52102e-09
1.37339e-09,2.65961e-06,1.31078e-09
1.42495e-09,2.62701e-06,1.26663e-09
1.53539e-09,2.59398e-06,1.15097e-09
1.61958e-09,2.56228e-06,1.08845e-09
1.65546e-09,2.53030e-06,1.18617e-09
1.63244e-09,2.49950e-06,1.29789e-09
1.55044e-09,2.47257e-06,1.33112e-09
1.45448e-09,2.44846e-06,1.29833e-09
1.38021e-09,2.41718e-06,1.21841e-09
1.32278e-09,2.38221e-06,1.08465e-09
1.27105e-09,2.34621e-06,8.82151e-10
1.21347e-09,2.31222e-06,7.62752e-10
1.12579e-09,2.26878e-06,8.01838e-10
1.01974e-09,2.22762e-06,9.11483e-10
9.46484e-10,2.18692e-06,9.84030e-10
9.10721e-10,2.14513e-06,9.87022e-10
9.05379e-10,2.09837e-06,9.38790e-10
9.57068e-10,2.05917e-06,8.78259e-10
1.54376e-09,2.02335e-06,8.19342e-10
2.68017e-09,1.98959e-06,7.75256e-10
2.26737e-09,1.95921e-06,7.69740e-10
2.09829e-09,1.93166e-06,8.00361e-10
2.02258e-09,1.90704e-06,8.28177e-10
1.98420e-09,1.88571e-06,8.24365e-10
1.91251e-09,1.86747e-06,7.97719e-10
1.66169e-09,1.85330e-06,7.81083e-10
1.56516e-09,1.84403e-06,7.98854e-10
1.31732e-09,1.83897e-06,8.50922e-10
1.07698e-09,1.83752e-06,9.23427e-10
8.37197e-10,1.83982e-06,1.60484e-09
6.61197e-10,1.84547e-06,1.49318e-09
6.88729e-10,1.85421e-06,1.42260e-09
8.19097e-10,1.86565e-06,2.45205e-09
9.45739e-10,1.87955e-06,1.73088e-09
1.01160e-09,1.89648e-06,1.52892e-09
1.08504e-09,1.91549e-06,1.35417e-09
1.19823e-09,1.93588e-06,1.15502e-09
1.29657e-09,1.95768e-06,9.47751e-10
1.34066e-09,1.98108e-06,7.99633e-10
1.32419e-09,2.00624e-06,8.10994e-10
1.27705e-09,2.03256e-06,9.29499e-10
1.22348e-09,2.06036e-06,1.08664e-09
1.15651e-09,2.08923e-06,1.16875e-09
1.06156e-09,2.11821e-06,1.18246e-09
9.67110e-10,2.14728e-06,1.57294e-09
8.96512e-10,2.17540e-06,1.31715e-09
8.42328e-10,2.20254e-06,1.16520e-09
7.78548e-10,2.22771e-06,1.12699e-09
7.20316e-10,2.25104e-06,1.14460e-09
1.42105e-09,2.27225e-06,2.19253e-09
1.20133e-09,2.29092e-06,1.59567e-09
1.18253e-09,2.30660e-06,1.29150e-09
1.23407e-09,2.31891e-06,1.18585e-09
1.29643e-09,2.32780e-06,1.18600e-09
1.41470e-09,2.33249e-06,1.19939e-09
2.09468e-09,2.33314e-06,1.28925e-09
2.00277e-09,2.32876e-06,1.31644e-09
1.93754e-09,2.31989e-06,1.21446e-09
1.85867e-09,2.30709e-06,1.05946e-09
1.77654e-09,2.29106e-06,9.61967e-10
1.67160e-09,2.27133e-06,9.26852e-10
1.49756e-09,2.24852e-06,8.90081e-10
1.28805e-09,2.22310e-06,8.00237e-10
1.09358e-09,2.19504e-06,6.71683e-10
9.11889e-10,2.16486e-06,5.66278e-10
8.47518e-10,2.13397e-06,5.88167e-10
8.31918e-10,2.10226e-06,7.07117e-10
9.15494e-10,2.07053e-06,8.04089e-10
9.79902e-10,2.03886e-06,8.68873e-10
1.62231e-09,2.00845e-06,9.19902e-10
1.55949e-09,1.97923e-06,9.46302e-10
1.61031e-09,1.95119e-06,9.40702e-10
1.64233e-09,1.92347e-06,9.06682e-10
1.70549e-09,1.89750e-06,8.53839e-10
1.75750e-09,1.87289e-06,3.86141e-09
1.74266e-09,1.84867e-06,2.16262e-09
1.61693e-09,1.82697e-06,1.79068e-09
1.43899e-09,1.80851e-06,1.59404e-09
1.32465e-09,1.79327e-06,1.50199e-09
1.27134e-09,1.78145e-06,1.54282e-09
1.22751e-09,1.77500e-06,1.61538e-09
1.11549e-09,1.77295e-06,1.57377e-09
9.81866e-10,1.77528e-06,1.37422e-09
9.01652e-10,1.78128e-06,1.11517e-09
7.84648e-10,1.79050e-06,9.62891e-10
6.52896e-10,1.80332e-06,8.55734e-10
6.89991e-10,1.81860e-06,9.15165e-10
8.45709e-10,1.83511e-06,9.64962e-10
1.02231e-09,1.85224e-06,8.99865e-10
1.19289e-09,1.87033e-06,7.63279e-10
1.33211e-09,1.88747e-06,6.37793e-10
1.40763e-09,1.90434e-06,6.71356e-10
1.40664e-09,1.91977e-06,7.33462e-10
1.34965e-09,1.93403e-06,7.60685e-10
1.26802e-09,1.94750e-06,8.17804e-10
1.18665e-09,1.96047e-06,9.27060e-10
1.11528e-09,1.97293e-06,1.02579e-09
1.33549e-09,1.98632e-06,1.03965e-09
1.43879e-09,2.00092e-06,9.61586e-10
1.24490e-09,2.01765e-06,8.34608e-10
1.09932e-09,2.03658e-06,7.23101e-10
9.58383e-10,2.05818e-06,1.67976e-09
8.06244e-10,2.08287e-06,1.21400e-09
2.28422e-09,2.11085e-06,1.13121e-09
2.16750e-09,2.14193e-06,1.17844e-09
1.98759e-09,2.17564e-06,1.23994e-09
2.02896e-09,2.21206e-06,1.25524e-09
2.10559e-09,2.25096e-06,1.23207e-09
2.15085e-09,2.29215e-06,1.15192e-09
2.06311e-09,2.33502e-06,1.61845e-09
2.19984e-09,2.37887e-06,1.30959e-09
1.89313e-09,2.42326e-06,1.14718e-09
1.62162e-09,2.46561e-06,1.04714e-09
1.47791e-09,2.50864e-06,1.01333e-09
1.49328e-09,2.55106e-06,9.67265e-10
1.55234e-09,2.59080e-06,1.70395e-09
1.60826e-09,2.62721e-06,1.44187e-09
1.58055e-09,2.65942e-06,1.40920e-09
1.43101e-09,2.68798e-06,1.43724e-09
1.17490e-09,2.71269e-06,1.45589e-09
8.88653e-10,2.73281e-06,1.44021e-09
1.41198e-09,2.74880e-06,1.37466e-09
1.13833e-09,2.75978e-06,1.29322e-09
1.14885e-09,2.76628e-06,1.83113e-09
1.33460e-09,2.76821e-06,1.45885e-09
1.60092e-09,2.76499e-06,1.28124e-09
1.80276e-09,2.75770e-06,1.17212e-09
1.87312e-09,2.74612e-06,1.08745e-09
1.82436e-09,2.73068e-06,1.06770e-09
1.68642e-09,2.71129e-06,1.16283e-09
1.55896e-09,2.68941e-06,1.31181e-09
1.53478e-09,2.66554e-06,1.40647e-09
1.54805e-09,2.64019e-06,1.41065e-09
1.52276e-09,2.61378e-06,1.34642e-09
1.44713e-09,2.58649e-06,1.25784e-09
1.73792e-09,2.55837e-06,1.16661e-09
1.63274e-09,2.52920e-06,1.06998e-09
1.38977e-09,2.49903e-06,9.74434e-10
1.23153e-09,2.46839e-06,9.10351e-10
1.16535e-09,2.43678e-06,9.20834e-10
1.21053e-09,2.40409e-06,9.74365e-10
1.29958e-09,2.37128e-06,1.00069e-09
1.39660e-09,2.33913e-06,1.51821e-09
1.48522e-09,2.30805e-06,1.26994e-09
1.49817e-09,2.27773e-06,1.17382e-09
1.47680e-09,2.24902e-06,1.17068e-09
1.48087e-09,2.22052e-06,1.19810e-09
1.88788e-09,2.19269e-06,1.20879e-09
1.83825e-09,2.16502e-06,1.18424e-09
1.80076e-09,2.13914e-06,1.12798e-09
1.69627e-09,2.11298e-06,1.04980e-09
1.54252e-09,2.08827e-06,9.84716e-10
1.42090e-09,2.06385e-06,9.76150e-10
1.34743e-09,2.04074e-06,1.02055e-09
1.29861e-09,2.01896e-06,1.10128e-09
1.26242e-09,2.00013e-06,1.19374e-09
1.21313e-09,1.98239e-06,2.97162e-09
1.15366e-09,1.96894e-06,2.29620e-09
1.03624e-09,1.95818e-06,2.05978e-09
1.00358e-09,1.94886e-06,1.92317e-09
1.04001e-09,1.94630e-06,1.81914e-09
1.12647e-09,1.94725e-06,1.70241e-09
1.22859e-09,1.94714e-06,1.47063e-09
1.32336e-09,1.95246e-06,1.14143e-09
1.40731e-09,1.96096e-06,8.21095e-10
1.49254e-09,1.97128e-06,7.68753e-10
1.55673e-09,1.98527e-06,7.07101e-10
1.55636e-09,2.00222e-06,8.89855e-10
1.47132e-09,2.02135e-06,1.05636e-09
1.31118e-09,2.04188e-06,1.14428e-09
1.12031e-09,2.06381e-06,1.20739e-09
9.57125e-10,2.08682e-06,1.22130e-09
8.58698e-10,2.11020e-06,1.19135e-09
7.98225e-10,2.13377e-06,1.13041e-09
7.64862e-10,2.15666e-06,1.03946e-09
7.22672e-10,2.17882e-06,9.23794e-10
6.93619e-10,2.19998e-06,8.47565e-10
7.27473e-10,2.21952e-06,8.58604e-10
1.49433e-09,2.23627e-06,1.69067e-09
1.34500e-09,2.25075e-06,1.42427e-09
1.40528e-09,2.26318e-06,1.37533e-09
1.48175e-09,2.27221e-06,1.35475e-09
1.51679e-09,2.27746e-06,1.33913e-09
1.50992e-09,2.27819e-06,1.30287e-09
1.46156e-09,2.27371e-06,1.24737e-09
1.38461e-09,2.26386e-06,1.98881e-09
1.28778e-09,2.24819e-06,1.54714e-09
1.17805e-09,2.22650e-06,1.37058e-09
1.07574e-09,2.20002e-06,1.25605e-09
9.97738e-10,2.16892e-06,1.17987e-09
2.81171e-09,2.13149e-06,1.89306e-09
2.19281e-09,2.09291e-06,1.45867e-09
1.85794e-09,2.05174e-06,1.35094e-09
1.57847e-09,2.00866e-06,1.37243e-09
1.40993e-09,1.96261e-06,1.45546e-09
1.36697e-09,1.91766e-06,1.54066e-09
1.34424e-09,1.87292e-06,1.59686e-09
1.69278e-09,1.82904e-06,1.59530e-09
1.59397e-09,1.78667e-06,1.54204e-09
1.60201e-09,1.74534e-06,1.45615e-09
1.61880e-09,1.70566e-06,1.65742e-09
1.65812e-09,1.66807e-06,1.32102e-09
1.71796e-09,1.63260e-06,1.17671e-09
1.76253e-09,1.59857e-06,1.27985e-09
1.71076e-09,1.56689e-06,1.41844e-09
1.53455e-09,1.53669e-06,1.41894e-09
1.32378e-09,1.50755e-06,1.33001e-09
1.18295e-09,1.47990e-06,1.26853e-09
1.13374e-09,1.45225e-06,1.21670e-09
1.13651e-09,1.42536e-06,1.16110e-09
1.11176e-09,1.39855e-06,1.10364e-09
1.03420e-09,1.37163e-06,1.07399e-09
9.42762e-10,1.34537e-06,1.07481e-09
8.55933e-10,1.31933e-06,1.08110e-09
8.16015e-10,1.29415e-06,1.06020e-09
1.45898e-09,1.27105e-06,9.78759e-10
1.46768e-09,1.24740e-06,8.95458e-10
1.45562e-09,1.22673e-06,8.97741e-10
1.55661e-09,1.21105e-06,1.88759e-09
1.65204e-09,1.20177e-06,1.36187e-09
1.67182e-09,1.19802e-06,1.32449e-09
1.63136e-09,1.20143e-06,1.34206e-09
1.87193e-09,1.21290e-06,1.32846e-09
1.70312e-09,1.23201e-06,1.28576e-09
1.62145e-09,1.25877e-06,1.22275e-09
1.56828e-09,1.29239e-06,1.14308e-09
1.48474e-09,1.33345e-06,1.07339e-09
1.30188e-09,1.37681e-06,1.01996e-09
1.07879e-09,1.42564e-06,9.75469e-10
1.45593e-09,1.47939e-06,9.42018e-10
1.33748e-09,1.53654e-06,9.17981e-10
1.25551e-09,1.59489e-06,9.10327e-10
1.12565e-09,1.65424e-06,8.69970e-10
1.03447e-09,1.71333e-06,8.97546e-10
1.09428e-09,1.77049e-06,8.99513e-10
1.29799e-09,1.81766e-06,8.76162e-10
1.47704e-09,1.84180e-06,8.49097e-10
1.54054e-09,1.89180e-06,8.50636e-10
1.50674e-09,1.94033e-06,8.67770e-10
1.42474e-09,1.98549e-06,8.78754e-10
1.32398e-09,2.02743e-06,8.76535e-10
1.20698e-09,2.07054e-06,2.97896e-09
1.03795e-09,2.11209e-06,2.24980e-09
9.84972e-10,2.14940e-06,1.95182e-09
1.00847e-09,2.18506e-06,1.91003e-09
1.03846e-09,2.21973e-06,1.84391e-09
1.05421e-09,2.25262e-06,1.62910e-09
1.06997e-09,2.28306e-06,1.50506e-09
1.09013e-09,2.31103e-06,1.36218e-09
1.09944e-09,2.33630e-06,1.19463e-09
1.08250e-09,2.35889e-06,9.66014e-10
1.05315e-09,2.37850e-06,1.37727e-09
1.01482e-09,2.39489e-06,1.26848e-09
9.90731e-10,2.40772e-06,1.29739e-09
9.77545e-10,2.41648e-06,1.30828e-09
9.69400e-10,2.42157e-06,1.25108e-09
9.63522e-10,2.42267e-06,1.14422e-09
9.69763e-10,2.41989e-06,1.66172e-09
1.54970e-09,2.41356e-06,1.29690e-09
1.42765e-09,2.40418e-06,1.12397e-09
1.39456e-09,2.39140e-06,1.13275e-09
1.39871e-09,2.37583e-06,2.14262e-09
1.39104e-09,2.35757e-06,1.71908e-09
1.35068e-09,2.33706e-06,1.65672e-09
1.28232e-09,2.31465e-06,1.54872e-09
1.19285e-09,2.29064e-06,1.40519e-09
1.09542e-09,2.26541e-06,1.20836e-09
9.91786e-10,2.23914e-06,1.01857e-09
8.80986e-10,2.21222e-06,8.57374e-10
7.94439e-10,2.18525e-06,8.15015e-10
7.55089e-10,2.15969e-06,9.01855e-10
1.39253e-09,2.13693e-06,9.84007e-10
1.30990e-09,2.11579e-06,1.17132e-09
1.36558e-09,2.09383e-06,1.28734e-09
1.43597e-09,2.07226e-06,1.28812e-09
1.50995e-09,2.04881e-06,1.76553e-09
1.58494e-09,2.02546e-06,1.47561e-09
2.85206e-09,2.00161e-06,1.39574e-09
2.39984e-09,1.97792e-06,1.35564e-09
2.20277e-09,1.95813e-06,1.32344e-09
2.02812e-09,1.94013e-06,1.32640e-09
1.84328e-09,1.92431e-06,1.30004e-09
1.56565e-09,1.91072e-06,1.18694e-09
1.24258e-09,1.89942e-06,1.12674e-09
1.12242e-09,1.89088e-06,1.41181e-09
1.13050e-09,1.88497e-06,1.18301e-09
1.01046e-09,1.88249e-06,1.02675e-09
1.05522e-09,1.88405e-06,1.04554e-09
1.13741e-09,1.88990e-06,1.20047e-09
1.18531e-09,1.89900e-06,1.30521e-09
1.16426e-09,1.91054e-06,1.28919e-09
1.08837e-09,1.92095e-06,1.18729e-09
1.02365e-09,1.93126e-06,1.04041e-09
9.86594e-10,1.94403e-06,9.12489e-10
9.74880e-10,1.95886e-06,8.72021e-10
9.71631e-10,1.97413e-06,9.03666e-10
9.78327e-10,1.99034e-06,9.35326e-10
9.97110e-10,2.00737e-06,9.35298e-10
1.04759e-09,2.02480e-06,9.20152e-10
1.08583e-09,2.04200e-06,8.84816e-10
1.69908e-09,2.05871e-06,8.52853e-10
1.52987e-09,2.07434e-06,8.29495e-10
1.37257e-09,2.08897e-06,7.86102e-10
1.23356e-09,2.10296e-06,7.51372e-10
1.08590e-09,2.11620e-06,7.84705e-10
9.26305e-10,2.12915e-06,8.72502e-10
7.76517e-10,2.14192e-06,9.45305e-10
7.06541e-10,2.15439e-06,9.77832e-10
7.70535e-10,2.16670e-06,9.60350e-10
9.22483e-10,2.17866e-06,8.69324e-10
1.06898e-09,2.18974e-06,7.24965e-10
1.16811e-09,2.20036e-06,5.94096e-10
1.22203e-09,2.20959e-06,5.66718e-10
1.23068e-09,2.21773e-06,6.40949e-10
1.18822e-09,2.22391e-06,7.31688e-10
1.56415e-09,2.22826e-06,7.86868e-10
1.36840e-09,2.23018e-06,8.00308e-10
1.35586e-09,2.22900e-06,7.79549e-10
1.39695e-09,2.22522e-06,7.43795e-10
1.14851e-09,2.21781e-06,7.02003e-10
1.08667e-09,2.20442e-06,6.64048e-10
1.10146e-09,2.18751e-06,6.37625e-10
1.07725e-09,2.16728e-06,6.25404e-10
1.02716e-09,2.14388e-06,6.28551e-10
9.92333e-10,2.11530e-06,6.44984e-10
1.01897e-09,2.08440e-06,6.63917e-10
1.10790e-09,2.04792e-06,6.69383e-10
1.18732e-09,2.00811e-06,6.53084e-10
1.23388e-09,1.96434e-06,6.14338e-10
1.22495e-09,1.91688e-06,5.70857e-10
1.21919e-09,1.86550e-06,2.11820e-09
1.20820e-09,1.81138e-06,2.14661e-09
1.18625e-09,1.75432e-06,1.80074e-09
1.14986e-09,1.69324e-06,1.67770e-09
1.13837e-09,1.62968e-06,1.61073e-09
1.14182e-09,1.56614e-06,1.54307e-09
1.09927e-09,1.50226e-06,1.45518e-09
1.00930e-09,1.43983e-06,1.32633e-09
9.13409e-10,1.38001e-06,1.99837e-09
8.56978e-10,1.32355e-06,1.44929e-09
7.75484e-10,1.26959e-06,1.18383e-09
1.34584e-09,1.21884e-06,1.17667e-09
1.15028e-09,1.17157e-06,1.25576e-09
1.08152e-09,1.12751e-06,1.36605e-09
1.08444e-09,1.08699e-06,1.37868e-09
1.12929e-09,1.05367e-06,1.69427e-09
1.17932e-09,1.02627e-06,1.53158e-09
1.64507e-09,1.00440e-06,1.43732e-09
1.59678e-09,9.87389e-07,1.35401e-09
1.60617e-09,9.74166e-07,1.29645e-09
1.58726e-09,9.67397e-07,1.19777e-09
1.57135e-09,9.66512e-07,1.07386e-09
1.56808e-09,9.70049e-07,1.02806e-09
1.54936e-09,9.77975e-07,1.07104e-09
1.50478e-09,9.90653e-07,1.11493e-09
1.41801e-09,1.00803e-06,1.12030e-09
1.28642e-09,1.02742e-06,1.12613e-09
1.14255e-09,1.04778e-06,2.05500e-09
1.02059e-09,1.06916e-06,1.53971e-09
9.65040e-10,1.09193e-06,1.51162e-09
9.67222e-10,1.11660e-06,1.49088e-09
9.97488e-10,1.14276e-06,1.40797e-09
1.03209e-09,1.17028e-06,1.26482e-09
1.04899e-09,1.19884e-06,1.94607e-09
1.05424e-09,1.22872e-06,1.44191e-09
1.09879e-09,1.26020e-06,1.29988e-09
2.35124e-09,1.29290e-06,1.31031e-09
2.00007e-09,1.32680e-06,1.37168e-09
1.82597e-09,1.36176e-06,1.41967e-09
1.70608e-09,1.39740e-06,1.43781e-09
1.62661e-09,1.43332e-06,1.39777e-09
1.55898e-09,1.46914e-06,1.28170e-09
1.51548e-09,1.50466e-06,1.10723e-09
1.50539e-09,1.53948e-06,1.59599e-09
1.49526e-09,1.57344e-06,1.22778e-09
1.47538e-09,1.60634e-06,1.14929e-09
1.29053e-09,1.63804e-06,1.19019e-09
1.38314e-09,1.66868e-06,1.32243e-09
1.46232e-09,1.69790e-06,1.42980e-09
1.46253e-09,1.72592e-06,1.44330e-09
1.43925e-09,1.75278e-06,1.39817e-09
1.33196e-09,1.77792e-06,1.30153e-09
1.21142e-09,1.80109e-06,1.21851e-09
1.17986e-09,1.82190e-06,1.17347e-09
1.18091e-09,1.83977e-06,1.14123e-09
1.09531e-09,1.85466e-06,1.10396e-09
9.96454e-10,1.86555e-06,1.10274e-09
9.78432e-10,1.87286e-06,1.13507e-09
1.07990e-09,1.87714e-06,1.14653e-09
1.20529e-09,1.87850e-06,1.12763e-09
1.85217e-09,1.87759e-06,1.10903e-09
1.69445e-09,1.87464e-06,1.08563e-09
1.62650e-09,1.86989e-06,1.05404e-09
1.57168e-09,1.86358e-06,1.02176e-09
1.46694e-09,1.85555e-06,1.00136e-09
1.29224e-09,1.84586e-06,9.74936e-10
9.74474e-10,1.83442e-06,9.05581e-10
5.97964e-10,1.82267e-06,8.04290e-10
6.63091e-10,1.81073e-06,7.08607e-10
8.13434e-10,1.79878e-06,6.60805e-10
9.20573e-10,1.78679e-06,6.79104e-10
9.96153e-10,1.77571e-06,7.40162e-10
1.00318e-09,1.76595e-06,8.19810e-10
9.97026e-10,1.75765e-06,8.62784e-10
9.67215e-10,1.74938e-06,8.94239e-10
1.47740e-09,1.74125e-06,9.13407e-10
1.24089e-09,1.73308e-06,9.08283e-10
1.15738e-09,1.72509e-06,8.77377e-10
1.17045e-09,1.71731e-06,8.33311e-10
1.23719e-09,1.70889e-06,8.01285e-10
1.27368e-09,1.70014e-06,8.05009e-10
1.26035e-09,1.69185e-06,8.47392e-10
1.25641e-09,1.68353e-06,9.09863e-10
1.27033e-09,1.67596e-06,9.66141e-10
1.25378e-09,1.66896e-06,9.98688e-10
1.20397e-09,1.66420e-06,1.00060e-09
1.42857e-09,1.66199e-06,9.71545e-10
1.27160e-09,1.66342e-06,9.16807e-10
1.19533e-09,1.66632e-06,1.46260e-09
1.05483e-09,1.66885e-06,1.15410e-09
9.01589e-10,1.67600e-06,9.49526e-10
8.17514e-10,1.68608e-06,8.11342e-10
7.35989e-10,1.69836e-06,7.26089e-10
6.71843e-10,1.71231e-06,2.30602e-09
6.51587e-10,1.72716e-06,1.92691e-09
7.42984e-10,1.74476e-06,1.84798e-09
1.33126e-09,1.76495e-06,1.81827e-09
1.26064e-09,1.78790e-06,1.72985e-09
1.25460e-09,1.81331e-06,1.63168e-09
1.65024e-09,1.84079e-06,1.52911e-09
1.66175e-09,1.87000e-06,1.33307e-09
1.59458e-09,1.90058e-06,1.04985e-09
1.51948e-09,1.93194e-06,9.68096e-10
1.46907e-09,1.96356e-06,1.55714e-09
1.43374e-09,1.99515e-06,1.42198e-09
1.40815e-09,2.02631e-06,1.48399e-09
1.37401e-09,2.05639e-06,1.45935e-09
1.32263e-09,2.08493e-06,1.45802e-09
1.27243e-09,2.11166e-06,1.37716e-09
1.20194e-09,2.13632e-06,1.22762e-09
1.11741e-09,2.15880e-06,1.10466e-09
1.04811e-09,2.17869e-06,1.04998e-09
9.90448e-10,2.19581e-06,1.09848e-09
9.01582e-10,2.21015e-06,1.17232e-09
7.56258e-10,2.22169e-06,1.21129e-09
6.17371e-10,2.23049e-06,1.20082e-09
5.66380e-10,2.23625e-06,1.11448e-09
6.37811e-10,2.23877e-06,9.87169e-10
7.32717e-10,2.23755e-06,8.79393e-10
8.36413e-10,2.23242e-06,7.93562e-10
9.59697e-10,2.22345e-06,7.15505e-10
1.08974e-09,2.21077e-06,7.16416e-10
1.19135e-09,2.19442e-06,1.98234e-09
1.25693e-09,2.17474e-06,1.39182e-09
1.28690e-09,2.15176e-06,1.36368e-09
1.27905e-09,2.12584e-06,1.31943e-09
1.23616e-09,2.09788e-06,1.23714e-09
1.16947e-09,2.06754e-06,1.16526e-09
2.72771e-09,2.03599e-06,1.13117e-09
2.08145e-09,2.00299e-06,1.10948e-09
1.82113e-09,1.96872e-06,1.08601e-09
1.69329e-09,1.93345e-06,1.07902e-09
1.57726e-09,1.89745e-06,1.08799e-09
1.47332e-09,1.86086e-06,1.12329e-09
1.38299e-09,1.82420e-06,1.13897e-09
1.30657e-09,1.78764e-06,1.04453e-09
1.24157e-09,1.75139e-06,1.42163e-09
1.14802e-09,1.71562e-06,1.10788e-09
1.05732e-09,1.68023e-06,1.00135e-09
9.44967e-10,1.64543e-06,1.02495e-09
9.20806e-10,1.61129e-06,1.05587e-09
1.00622e-09,1.57762e-06,1.05195e-09
1.15900e-09,1.54489e-06,1.92275e-09
1.26682e-09,1.51298e-06,1.35201e-09
1.26862e-09,1.48177e-06,1.20515e-09
1.21583e-09,1.45149e-06,1.05482e-09
1.17473e-09,1.42235e-06,8.83774e-10
1.14484e-09,1.39425e-06,7.23406e-10
1.09904e-09,1.36753e-06,7.40258e-10
1.04131e-09,1.34207e-06,8.94786e-10
9.78819e-10,1.31809e-06,1.00589e-09
9.05833e-10,1.29600e-06,9.79182e-10
8.36877e-10,1.27564e-06,8.87537e-10
7.99200e-10,1.25708e-06,8.69468e-10
7.94795e-10,1.24023e-06,9.05814e-10
1.38832e-09,1.22477e-06,9.19956e-10
1.26316e-09,1.21067e-06,9.00617e-10
1.22594e-09,1.19765e-06,8.68890e-10
1.22707e-09,1.18633e-06,8.20269e-10
1.24677e-09,1.17894e-06,7.67911e-10
1.26426e-09,1.17329e-06,7.33949e-10
1.27858e-09,1.16908e-06,7.22868e-10
1.28890e-09,1.16537e-06,7.21643e-10
1.27910e-09,1.16232e-06,7.08325e-10
1.22852e-09,1.15975e-06,6.69307e-10
1.13828e-09,1.15759e-06,6.02062e-10
1.03592e-09,1.15679e-06,5.33378e-10
1.51811e-09,1.15883e-06,5.24088e-10
1.24666e-09,1.16415e-06,5.86011e-10
1.14052e-09,1.17298e-06,2.18555e-09
1.11486e-09,1.18478e-06,1.32345e-09
1.16300e-09,1.19944e-06,1.16845e-09
1.21813e-09,1.21590e-06,1.06991e-09
1.23291e-09,1.23459e-06,9.98420e-10
1.21866e-09,1.25478e-06,9.62711e-10
1.20885e-09,1.27602e-06,9.80669e-10
1.20827e-09,1.29782e-06,9.78518e-10
1.18673e-09,1.32027e-06,9.52903e-10
1.16601e-09,1.34350e-06,9.10374e-10
1.69837e-09,1.36678e-06,8.53819e-10
1.55654e-09,1.38932e-06,8.24112e-10
1.51272e-09,1.41017e-06,8.11533e-10
1.45636e-09,1.42974e-06,7.99979e-10
1.36462e-09,1.44842e-06,7.68592e-10
1.28182e-09,1.46591e-06,7.38205e-10
1.19392e-09,1.48128e-06,7.51552e-10
1.14833e-09,1.49419e-06,2.43082e-09
1.15858e-09,1.50471e-06,1.98822e-09
1.21628e-09,1.51307e-06,1.87745e-09
1.28117e-09,1.51907e-06,1.82066e-09
1.29367e-09,1.52249e-06,1.72301e-09
1.62602e-09,1.52332e-06,1.56177e-09
1.41798e-09,1.52170e-06,1.35498e-09
1.30018e-09,1.51790e-06,1.01179e-09
1.19761e-09,1.51156e-06,8.21956e-10
1.11164e-09,1.50320e-06,1.59424e-09
1.60053e-09,1.49279e-06,1.24479e-09
1.32473e-09,1.48053e-06,1.25872e-09
1.19525e-09,1.46674e-06,1.32413e-09
1.17157e-09,1.45133e-06,1.34392e-09
1.22943e-09,1.43448e-06,1.37685e-09
1.29262e-09,1.41613e-06,1.35064e-09
1.30818e-09,1.39722e-06,1.26614e-09
1.26691e-09,1.37826e-06,1.08663e-09
1.22466e-09,1.35939e-06,8.51664e-10
1.19734e-09,1.34098e-06,7.59964e-10
1.19328e-09,1.32352e-06,8.55046e-10
1.20293e-09,1.30723e-06,9.68478e-10
1.20447e-09,1.29247e-06,1.01366e-09
1.18267e-09,1.27938e-06,9.90577e-10
1.11180e-09,1.26822e-06,9.57056e-10
9.99367e-10,1.25909e-06,9.53297e-10
8.88478e-10,1.25238e-06,1.76064e-09
8.15268e-10,1.24864e-06,1.43572e-09
7.79624e-10,1.24750e-06,1.26496e-09
7.54560e-10,1.24885e-06,1.18154e-09
7.45169e-10,1.25339e-06,1.17372e-09
7.58884e-10,1.26073e-06,1.18047e-09
7.74632e-10,1.27061e-06,1.13839e-09
7.80736e-10,1.28293e-06,1.07183e-09
8.02714e-10,1.29761e-06,1.02067e-09
8.69384e-10,1.31428e-06,9.69348e-10
9.62897e-10,1.33313e-06,9.03698e-10
1.04591e-09,1.35388e-06,8.56743e-10
2.51402e-09,1.37631e-06,8.24079e-10
2.18056e-09,1.40040e-06,8.03183e-10
1.97059e-09,1.42616e-06,8.08855e-10
1.85845e-09,1.45383e-06,8.16572e-10
1.77600e-09,1.48401e-06,8.16031e-10
1.68976e-09,1.51647e-06,8.38547e-10
1.48049e-09,1.55078e-06,9.00853e-10
1.25400e-09,1.58693e-06,9.92084e-10
1.07699e-09,1.62474e-06,1.46692e-09
1.01087e-09,1.66228e-06,1.31801e-09
9.74423e-10,1.69950e-06,1.20375e-09
7.68456e-10,1.73637e-06,1.13407e-09
7.96183e-10,1.77237e-06,1.10987e-09
8.64201e-10,1.80732e-06,1.01941e-09
8.63756e-10,1.84095e-06,9.11977e-10
7.81815e-10,1.87311e-06,8.31330e-10
6.85743e-10,1.90380e-06,7.95942e-10
6.14164e-10,1.93189e-06,7.75682e-10
5.86510e-10,1.95807e-06,7.30380e-10
6.30214e-10,1.98224e-06,6.93445e-10
6.92451e-10,2.00385e-06,6.99863e-10
7.83984e-10,2.02250e-06,7.57102e-10
8.84039e-10,2.03736e-06,8.42341e-10
9.45033e-10,2.05155e-06,9.02106e-10
9.48863e-10,2.06413e-06,9.08864e-10
9.05916e-10,2.07421e-06,8.88712e-10
8.39862e-10,2.08266e-06,8.53585e-10
7.72890e-10,2.08805e-06,1.67431e-09
1.34234e-09,2.09160e-06,1.12009e-09
1.25964e-09,2.09286e-06,9.20564e-10
1.10408e-09,2.08782e-06,1.80466e-09
1.03891e-09,2.08461e-06,1.32722e-09
9.97989e-10,2.07950e-06,1.18488e-09
1.35853e-09,2.07280e-06,1.09613e-09
1.30798e-09,2.06418e-06,1.03083e-09
1.19336e-09,2.05353e-06,9.90729e-10
1.12625e-09,2.04116e-06,9.55429e-10
1.06309e-09,2.02716e-06,9.11756e-10
9.92559e-10,2.01142e-06,8.89107e-10
9.56462e-10,1.99478e-06,8.64176e-10
9.21718e-10,1.97682e-06,8.20602e-10
8.71200e-10,1.95775e-06,7.94420e-10
8.05767e-10,1.93759e-06,7.73889e-10
1.16817e-09,1.91696e-06,7.55571e-10
1.24545e-09,1.89304e-06,7.47682e-10
1.19494e-09,1.87073e-06,7.23184e-10
1.22702e-09,1.84827e-06,6.50468e-10
1.23162e-09,1.82419e-06,6.09988e-10
1.19820e-09,1.80038e-06,6.44202e-10
1.10050e-09,1.77747e-06,6.96509e-10
1.07588e-09,1.75491e-06,7.52384e-10
1.05475e-09,1.73280e-06,8.19333e-10
9.25862e-10,1.71048e-06,8.90630e-10
7.54318e-10,1.68544e-06,9.18314e-10
6.72879e-10,1.66179e-06,2.76717e-09
6.83921e-10,1.63798e-06,1.88247e-09
7.26082e-10,1.61453e-06,1.61007e-09
7.82037e-10,1.59139e-06,1.46842e-09
8.20720e-10,1.56766e-06,1.39117e-09
8.18092e-10,1.54288e-06,1.36245e-09
8.02971e-10,1.51773e-06,1.35468e-09
8.02354e-10,1.49365e-06,1.26095e-09
7.85779e-10,1.47236e-06,1.16539e-09
7.35312e-10,1.45164e-06,9.61342e-10
6.93931e-10,1.43105e-06,2.13354e-09
6.98250e-10,1.41091e-06,1.26947e-09
7.38549e-10,1.39127e-06,1.11851e-09
7.78935e-10,1.37340e-06,1.10802e-09
7.90799e-10,1.35828e-06,1.09952e-09
7.68296e-10,1.34515e-06,1.12243e-09
7.22588e-10,1.33478e-06,1.08908e-09
6.67440e-10,1.32715e-06,1.02805e-09
6.17788e-10,1.32337e-06,9.34374e-10
5.91343e-10,1.32280e-06,7.96078e-10
5.94024e-10,1.32567e-06,6.92380e-10
7.74008e-10,1.33145e-06,6.16094e-10
1.14103e-09,1.33916e-06,1.32134e-09
9.70283e-10,1.34801e-06,1.16823e-09
8.68421e-10,1.35806e-06,1.15671e-09
8.11970e-10,1.36871e-06,1.19027e-09
7.82508e-10,1.37981e-06,1.19681e-09
1.29323e-09,1.39133e-06,1.16860e-09
1.21573e-09,1.40273e-06,1.12003e-09
1.16972e-09,1.41323e-06,1.04447e-09
1.08726e-09,1.42319e-06,9.45991e-10
9.42528e-10,1.43291e-06,8.73574e-10
8.05525e-10,1.44145e-06,8.83318e-10
7.31424e-10,1.44875e-06,9.28168e-10
7.00014e-10,1.45364e-06,9.30253e-10
7.06593e-10,1.45788e-06,8.66544e-10
7.29706e-10,1.46101e-06,8.20369e-10
7.44714e-10,1.46254e-06,7.79646e-10
7.41090e-10,1.46292e-06,7.12588e-10
7.68225e-10,1.46183e-06,6.51742e-10
7.57778e-10,1.45920e-06,6.27180e-10
7.04898e-10,1.45510e-06,6.68662e-10
6.85095e-10,1.44947e-06,7.47467e-10
7.13843e-10,1.44195e-06,8.39962e-10
7.11661e-10,1.43283e-06,9.09484e-10
6.55890e-10,1.42282e-06,9.23218e-10
2.28754e-09,1.41140e-06,8.76752e-10
1.73387e-09,1.39832e-06,1.11518e-09
1.51457e-09,1.38381e-06,1.18460e-09
1.36284e-09,1.36776e-06,9.57216e-10
1.25191e-09,1.35002e-06,8.59968e-10
1.18874e-09,1.33044e-06,8.53460e-10
1.16353e-09,1.30875e-06,9.11227e-10
1.17834e-09,1.28579e-06,9.60708e-10
1.21227e-09,1.26121e-06,9.77602e-10
1.22124e-09,1.23518e-06,9.42287e-10
1.19399e-09,1.20815e-06,8.50719e-10
1.14065e-09,1.18044e-06,7.38173e-10
8.04564e-10,1.15258e-06,6.41901e-10
6.00283e-10,1.12511e-06,6.08884e-10
6.47266e-10,1.09811e-06,6.70784e-10
7.20748e-10,1.07181e-06,7.63769e-10
6.83045e-10,1.04754e-06,8.42590e-10
5.73957e-10,1.02250e-06,8.94606e-10
5.27173e-10,9.97075e-07,9.01157e-10
6.02164e-10,9.52784e-07,8.58638e-10
6.45545e-10,9.31004e-07,7.79815e-10
6.27677e-10,9.14522e-07,1.56285e-09
6.03877e-10,9.02630e-07,1.82155e-09
6.70894e-10,8.95975e-07,1.34141e-09
1.17688e-09,8.93271e-07,1.17550e-09
1.04272e-09,8.93439e-07,1.12679e-09
9.88616e-10,8.98209e-07,1.12200e-09
8.70428e-10,9.05713e-07,1.13790e-09
1.38755e-09,9.14863e-07,1.13903e-09
1.15730e-09,9.26097e-07,1.11306e-09
1.09122e-09,9.39497e-07,1.05885e-09
1.04180e-09,9.55095e-07,9.49035e-10
9.65256e-10,9.73998e-07,8.54241e-10
9.01120e-10,9.96580e-07,7.96521e-10
8.86694e-10,1.02308e-06,8.20237e-10
9.07479e-10,1.05170e-06,9.05583e-10
9.12076e-10,1.08317e-06,9.30379e-10
1.48048e-09,1.11735e-06,9.08628e-10
1.26234e-09,1.15448e-06,8.49579e-10
1.17747e-09,1.19442e-06,7.37620e-10
1.11568e-09,1.23589e-06,6.35550e-10
1.03701e-09,1.27814e-06,6.21958e-10
9.17658e-10,1.32014e-06,6.75173e-10
7.73370e-10,1.36181e-06,7.36139e-10
7.33502e-10,1.40292e-06,3.49110e-09
8.61322e-10,1.44287e-06,1.97938e-09
9.98157e-10,1.48180e-06,1.57889e-09
1.02985e-09,1.51973e-06,1.36690e-09
9.78187e-10,1.55661e-06,1.28730e-09
9.18491e-10,1.59253e-06,1.22752e-09
8.57093e-10,1.62728e-06,1.17326e-09
7.65002e-10,1.66028e-06,1.14671e-09
6.60823e-10,1.69087e-06,1.13790e-09
6.11037e-10,1.71877e-06,1.12225e-09
6.49060e-10,1.74410e-06,1.09149e-09
7.08530e-10,1.76715e-06,8.68327e-10
7.38597e-10,1.78833e-06,7.35901e-10
7.60640e-10,1.80787e-06,6.39488e-10
7.90840e-10,1.82602e-06,1.27509e-09
8.03365e-10,1.84277e-06,1.27255e-09
7.72278e-10,1.85778e-06,1.11586e-09
6.96940e-10,1.87113e-06,9.96288e-10
5.94156e-10,1.88239e-06,8.72513e-10
4.95502e-10,1.89134e-06,8.09568e-10
4.55585e-10,1.89828e-06,8.12248e-10
5.07471e-10,1.90294e-06,7.45158e-10
6.04191e-10,1.90514e-06,6.38434e-10
6.83617e-10,1.90520e-06,6.13843e-10
7.19495e-10,1.90329e-06,1.27569e-09
7.17687e-10,1.89944e-06,1.06785e-09
6.98129e-10,1.89378e-06,9.91460e-10
6.77376e-10,1.88571e-06,9.77756e-10
6.63421e-10,1.87558e-06,1.02943e-09
6.56486e-10,1.86333e-06,1.06719e-09
6.48180e-10,1.84894e-06,1.01058e-09
6.22554e-10,1.83249e-06,8.64566e-10
5.70688e-10,1.81431e-06,7.56656e-10
5.05026e-10,1.79467e-06,7.39291e-10
4.56882e-10,1.77399e-06,7.55895e-10
4.49672e-10,1.75263e-06,7.98747e-10
4.73219e-10,1.73116e-06,8.32406e-10
5.01527e-10,1.71007e-06,7.89393e-10
5.19188e-10,1.68973e-06,6.73235e-10
1.28321e-09,1.67013e-06,5.56992e-10
1.10617e-09,1.65120e-06,5.26546e-10
1.04490e-09,1.63298e-06,5.76774e-10
1.36507e-09,1.61543e-06,6.28816e-10
1.10721e-09,1.59847e-06,6.45110e-10
1.01423e-09,1.58205e-06,6.44593e-10
9.79573e-10,1.56653e-06,6.65208e-10
9.50459e-10,1.55199e-06,7.15068e-10
9.18970e-10,1.53852e-06,7.60637e-10
8.81612e-10,1.52447e-06,7.79364e-10
8.17758e-10,1.51331e-06,7.43849e-10
7.60575e-10,1.50359e-06,6.79028e-10
7.24008e-10,1.49543e-06,1.39085e-09
6.67188e-10,1.48881e-06,1.00555e-09
6.40573e-10,1.48377e-06,8.29449e-10
6.86792e-10,1.48014e-06,1.34397e-09
7.35811e-10,1.47774e-06,1.02774e-09
7.60576e-10,1.47639e-06,1.05727e-09
7.71995e-10,1.47434e-06,1.09717e-09
1.50234e-09,1.47479e-06,1.09063e-09
1.99729e-09,1.47717e-06,1.03287e-09
1.67134e-09,1.48104e-06,9.38341e-10
1.48468e-09,1.48624e-06,8.62442e-10
1.36358e-09,1.49264e-06,8.22530e-10
1.28449e-09,1.49998e-06,8.04903e-10
1.22740e-09,1.50796e-06,8.15489e-10
1.19500e-09,1.51638e-06,8.47074e-10
1.19676e-09,1.52501e-06,8.75659e-10
1.21934e-09,1.53370e-06,8.79605e-10
1.23384e-09,1.54240e-06,8.28087e-10
1.22182e-09,1.55078e-06,7.26532e-10
1.05866e-09,1.55828e-06,6.61249e-10
8.14143e-10,1.56580e-06,5.90568e-10
7.59066e-10,1.57251e-06,5.47891e-10
8.36728e-10,1.57809e-06,6.08239e-10
1.16261e-09,1.58272e-06,1.29953e-09
1.24773e-09,1.58595e-06,1.16747e-09
1.06325e-09,1.58751e-06,1.13357e-09
1.00418e-09,1.58749e-06,1.15093e-09
9.71165e-10,1.58550e-06,1.15977e-09
9.54718e-10,1.58193e-06,1.13663e-09
9.70316e-10,1.57655e-06,1.07413e-09
9.98209e-10,1.56849e-06,9.64042e-10
9.63767e-10,1.55871e-06,8.24979e-10
9.03306e-10,1.54725e-06,6.93740e-10
8.68776e-10,1.53412e-06,6.26699e-10
1.38179e-09,1.51925e-06,6.52702e-10
1.22663e-09,1.50260e-06,6.86252e-10
1.01359e-09,1.48418e-06,7.01591e-10
8.67384e-10,1.46408e-06,7.14067e-10
1.48284e-09,1.44237e-06,7.52750e-10
1.21590e-09,1.41893e-06,7.76061e-10
1.04359e-09,1.39414e-06,7.67506e-10
1.00578e-09,1.36805e-06,7.38191e-10
1.02677e-09,1.34074e-06,7.19854e-10
1.03234e-09,1.31241e-06,2.26330e-09
1.00043e-09,1.28255e-06,1.77541e-09
9.74013e-10,1.25183e-06,1.56617e-09
9.27372e-10,1.22013e-06,1.41604e-09
8.71297e-10,1.18747e-06,1.30359e-09
8.58931e-10,1.15407e-06,1.20269e-09
8.69046e-10,1.12017e-06,1.10458e-09
8.39200e-10,1.08592e-06,1.01768e-09
7.75382e-10,1.05174e-06,9.53397e-10
7.05149e-10,1.01761e-06,1.05602e-09
6.08127e-10,9.83879e-07,1.04604e-09
6.03706e-10,9.50511e-07,7.64316e-10
6.27975e-10,9.17608e-07,6.92639e-10
6.07324e-10,8.85123e-07,7.43802e-10
5.59000e-10,8.53846e-07,8.74094e-10
5.24099e-10,8.23872e-07,9.38031e-10
5.16303e-10,7.94998e-07,8.99292e-10
1.20084e-09,7.68103e-07,7.85025e-10
9.03756e-10,7.43145e-07,6.59032e-10
7.85535e-10,7.21344e-07,2.06532e-09
7.63347e-10,7.01497e-07,1.21649e-09
7.75847e-10,6.85645e-07,1.00019e-09
8.26014e-10,6.71560e-07,8.10439e-10
8.74397e-10,6.61141e-07,6.68713e-10
8.65676e-10,6.55507e-07,8.79822e-10
8.31876e-10,6.53326e-07,1.17684e-09
8.17794e-10,6.55648e-07,1.05362e-09
8.05315e-10,6.62455e-07,1.02882e-09
7.75753e-10,6.71171e-07,1.05190e-09
7.44785e-10,6.82033e-07,1.05849e-09
7.03135e-10,6.67578e-07,1.00963e-09
6.48494e-10,6.86954e-07,9.61374e-10
5.86695e-10,7.16049e-07,9.32850e-10
5.41577e-10,7.48305e-07,9.09775e-10
5.04707e-10,7.85465e-07,8.48644e-10
4.71700e-10,8.23433e-07,7.41028e-10
4.56834e-10,8.64687e-07,6.61821e-10
4.58621e-10,9.05905e-07,5.93821e-10
4.62253e-10,9.48843e-07,6.42038e-10
4.53475e-10,9.91222e-07,6.26525e-10
4.44247e-10,1.03435e-06,6.03984e-10
4.67522e-10,1.07738e-06,5.54513e-10
5.20035e-10,1.11898e-06,5.03749e-10
5.68943e-10,1.16088e-06,5.11295e-10
6.03026e-10,1.20122e-06,5.92999e-10
6.29544e-10,1.24143e-06,6.74265e-10
6.50128e-10,1.28042e-06,7.06329e-10
6.61343e-10,1.31650e-06,7.04568e-10
6.62045e-10,1.35144e-06,6.94137e-10
6.53637e-10,1.38326e-06,6.75135e-10
6.38622e-10,1.41326e-06,6.39187e-10
6.19066e-10,1.44103e-06,5.92850e-10
5.95629e-10,1.46425e-06,5.44503e-10
1.23012e-09,1.48742e-06,4.96982e-10
1.02793e-09,1.50504e-06,4.56824e-10
9.35534e-10,1.52309e-06,4.35511e-10
8.79584e-10,1.54002e-06,4.36871e-10
8.37702e-10,1.55565e-06,4.50219e-10
7.92055e-10,1.56932e-06,1.13881e-09
7.45184e-10,1.58092e-06,9.46229e-10
6.98871e-10,1.59046e-06,8.45125e-10
6.50467e-10,1.59802e-06,8.17995e-10
6.08258e-10,1.60369e-06,8.29519e-10
5.68083e-10,1.60749e-06,8.29228e-10
5.68282e-10,1.60944e-06,8.05191e-10
6.08670e-10,1.60960e-06,7.78559e-10
6.62288e-10,1.60795e-06,7.54591e-10
7.19283e-10,1.60453e-06,7.41634e-10
7.67168e-10,1.59946e-06,7.41230e-10
2.23947e-09,1.59243e-06,7.32429e-10
1.79074e-09,1.58439e-06,7.07596e-10
1.59585e-09,1.57572e-06,6.58315e-10
1.43861e-09,1.56646e-06,5.78874e-10
1.28859e-09,1.55678e-06,5.04448e-10
1.20575e-09,1.54691e-06,4.74589e-10
1.18995e-09,1.53720e-06,4.85881e-10
1.14820e-09,1.52796e-06,5.38939e-10
1.07224e-09,1.51942e-06,6.23605e-10
1.58876e-09,1.51133e-06,6.93935e-10
1.38586e-09,1.50369e-06,7.21698e-10
1.26116e-09,1.49666e-06,9.24165e-10
1.04701e-09,1.48919e-06,1.30417e-09
7.61558e-10,1.48127e-06,1.12373e-09
7.35981e-10,1.47397e-06,1.01844e-09
8.50041e-10,1.46894e-06,9.46335e-10
9.51976e-10,1.46440e-06,8.84240e-10
9.30704e-10,1.45980e-06,8.53417e-10
8.76363e-10,1.45544e-06,8.12875e-10
1.46211e-09,1.45275e-06,7.50458e-10
1.28210e-09,1.45180e-06,7.23082e-10
1.13446e-09,1.45214e-06,7.44653e-10
1.00087e-09,1.45312e-06,7.70987e-10
9.48972e-10,1.45488e-06,7.87324e-10
9.54451e-10,1.45762e-06,7.87859e-10
9.40495e-10,1.46151e-06,7.79008e-10
1.41183e-09,1.46630e-06,7.65716e-10
1.29265e-09,1.47200e-06,7.33064e-10
1.28185e-09,1.47850e-06,7.07468e-10
1.20053e-09,1.48582e-06,6.89371e-10
1.11090e-09,1.49416e-06,2.16800e-09
1.08146e-09,1.50335e-06,1.71584e-09
1.06079e-09,1.51314e-06,1.53475e-09
9.98382e-10,1.52337e-06,1.44082e-09
9.28960e-10,1.53397e-06,1.36148e-09
8.91122e-10,1.54478e-06,1.32328e-09
8.98827e-10,1.55584e-06,1.30126e-09
8.80788e-10,1.56673e-06,1.26719e-09
8.09071e-10,1.57721e-06,1.21764e-09
7.92114e-10,1.58719e-06,1.22174e-09
8.15522e-10,1.59681e-06,1.12436e-09
8.39287e-10,1.60599e-06,9.15699e-10
8.00898e-10,1.61462e-06,7.94154e-10
6.62475e-10,1.62238e-06,7.79383e-10
5.39495e-10,1.62906e-06,8.95479e-10
4.94174e-10,1.63462e-06,1.29895e-09
5.44759e-10,1.63892e-06,1.54116e-09
6.36052e-10,1.64178e-06,1.20475e-09
7.30467e-10,1.64301e-06,9.94193e-10
7.96058e-10,1.64252e-06,8.77312e-10
8.23791e-10,1.64031e-06,1.31058e-09
8.11302e-10,1.63644e-06,1.23545e-09
7.70807e-10,1.63112e-06,1.09011e-09
7.18300e-10,1.62447e-06,9.73198e-10
6.77205e-10,1.61665e-06,1.02001e-09
6.54136e-10,1.60785e-06,1.07882e-09
6.33666e-10,1.59705e-06,1.11505e-09
6.37192e-10,1.58373e-06,1.71357e-09
6.45230e-10,1.56827e-06,1.36392e-09
6.56027e-10,1.55097e-06,1.23090e-09
6.59238e-10,1.53089e-06,1.10903e-09
6.50088e-10,1.50913e-06,1.02331e-09
6.27106e-10,1.48560e-06,1.53917e-09
5.80280e-10,1.46066e-06,1.24268e-09
5.09410e-10,1.43433e-06,1.17720e-09
4.33845e-10,1.40621e-06,1.09111e-09
3.83052e-10,1.37695e-06,1.05727e-09
3.74404e-10,1.34655e-06,1.03983e-09
4.06214e-10,1.31538e-06,1.06792e-09
4.63082e-10,1.28367e-06,1.03199e-09
5.23774e-10,1.25153e-06,9.27603e-10
5.72733e-10,1.21945e-06,8.16871e-10
6.04404e-10,1.18781e-06,7.61876e-10
6.20187e-10,1.15510e-06,7.94259e-10
6.23422e-10,1.12210e-06,8.85095e-10
6.17681e-10,1.08906e-06,9.72371e-10
6.07107e-10,1.05612e-06,1.01608e-09
5.95484e-10,1.02281e-06,1.01558e-09
5.84721e-10,9.89449e-07,9.93717e-10
5.75301e-10,9.56560e-07,9.59720e-10
5.67130e-10,9.24111e-07,9.15674e-10
5.58988e-10,8.92271e-07,8.53734e-10
5.48846e-10,8.61376e-07,7.74560e-10
5.35487e-10,8.31704e-07,7.11316e-10
5.18578e-10,8.03164e-07,7.01611e-10
4.97054e-10,7.76108e-07,7.29909e-10
4.68756e-10,7.50466e-07,7.44762e-10
1.06149e-09,7.25878e-07,7.20203e-10
1.34311e-09,6.98955e-07,6.80881e-10
1.21545e-09,6.76801e-07,6.64132e-10
1.00045e-09,6.57478e-07,6.81799e-10
9.13146e-10,6.41159e-07,7.14092e-10
8.60155e-10,6.28016e-07,1.31180e-09
8.40621e-10,6.18044e-07,1.11735e-09
8.55323e-10,6.11189e-07,9.69660e-10
8.84297e-10,6.07470e-07,8.56754e-10
8.96658e-10,6.07003e-07,7.99018e-10
8.79134e-10,6.10032e-07,7.74744e-10
8.58917e-10,6.16742e-07,7.61932e-10
8.31290e-10,6.27055e-07,7.73274e-10
7.88054e-10,6.40893e-07,8.07021e-10
7.60747e-10,6.57691e-07,8.31560e-10
7.34122e-10,6.76644e-07,8.31577e-10
6.92139e-10,6.97349e-07,8.18859e-10
1.30386e-09,7.19769e-07,8.32222e-10
2.52890e-09,7.43542e-07,8.73792e-10
2.00457e-09,7.68366e-07,9.13875e-10
1.78681e-09,7.94168e-07,9.41012e-10
1.63191e-09,8.20809e-07,9.47764e-10
1.52275e-09,8.48190e-07,9.17720e-10
1.41338e-09,8.76264e-07,8.51947e-10
1.23417e-09,9.04826e-07,7.78902e-10
1.03529e-09,9.33585e-07,7.19153e-10
9.31462e-10,9.62363e-07,6.64257e-10
8.92196e-10,9.90953e-07,1.73466e-09
9.19254e-10,1.01903e-06,1.15635e-09
1.01903e-09,1.04634e-06,9.80514e-10
1.05264e-09,1.07269e-06,8.40023e-10
8.15429e-10,1.09779e-06,7.44413e-10
1.30423e-09,1.12159e-06,7.00482e-10
1.12373e-09,1.14400e-06,7.25259e-10
1.11292e-09,1.16504e-06,7.41921e-10
1.10810e-09,1.18462e-06,7.13835e-10
1.05138e-09,1.20245e-06,6.77574e-10
1.01246e-09,1.21861e-06,6.59823e-10
9.85641e-10,1.23298e-06,6.76874e-10
9.67106e-10,1.24549e-06,7.34221e-10
1.46384e-09,1.25647e-06,7.82716e-10
1.26761e-09,1.26589e-06,8.03846e-10
1.19254e-09,1.27387e-06,8.59189e-10
1.12809e-09,1.28024e-06,2.48407e-09
1.08008e-09,1.28460e-06,1.83785e-09
1.04029e-09,1.28777e-06,1.62900e-09
1.01649e-09,1.29071e-06,1.54517e-09
9.74486e-10,1.29233e-06,1.50638e-09
9.89025e-10,1.29241e-06,1.47917e-09
9.61392e-10,1.29106e-06,1.42591e-09
8.86279e-10,1.28839e-06,1.33968e-09
8.30206e-10,1.28464e-06,1.20144e-09
7.86029e-10,1.28038e-06,1.02897e-09
7.58680e-10,1.27598e-06,9.06319e-10
7.44461e-10,1.27119e-06,9.07341e-10
7.30389e-10,1.26567e-06,9.23289e-10
7.16352e-10,1.26066e-06,9.26524e-10
7.06237e-10,1.25646e-06,9.88614e-10
7.01613e-10,1.25324e-06,1.07757e-09
7.00648e-10,1.25055e-06,1.13473e-09
6.90449e-10,1.24822e-06,1.11995e-09
6.61801e-10,1.24593e-06,1.03236e-09
6.28476e-10,1.24362e-06,9.11357e-10
6.13380e-10,1.24151e-06,8.05623e-10
6.19245e-10,1.23975e-06,7.34517e-10
6.41304e-10,1.23866e-06,6.94648e-10
6.73303e-10,1.23856e-06,6.97391e-10
6.90338e-10,1.23983e-06,7.48580e-10
6.73564e-10,1.24238e-06,8.19764e-10
6.35390e-10,1.24656e-06,8.75595e-10
6.07444e-10,1.25247e-06,9.03342e-10
6.16075e-10,1.26040e-06,9.17421e-10
6.56191e-10,1.27016e-06,9.40002e-10
6.99958e-10,1.28141e-06,9.71934e-10
7.21115e-10,1.29397e-06,9.92767e-10
7.07852e-10,1.30764e-06,9.90519e-10
6.64363e-10,1.32223e-06,9.79714e-10
6.07606e-10,1.33785e-06,9.81133e-10
5.61242e-10,1.35426e-06,9.87220e-10
5.42565e-10,1.37133e-06,9.67656e-10
5.49920e-10,1.38876e-06,9.04516e-10
5.68569e-10,1.40634e-06,8.08406e-10
5.87194e-10,1.42373e-06,7.09287e-10
6.03950e-10,1.44079e-06,6.37204e-10
6.20989e-10,1.45755e-06,6.06436e-10
6.37116e-10,1.47363e-06,1.68135e-09
6.46658e-10,1.48906e-06,1.10367e-09
6.44080e-10,1.50367e-06,1.06307e-09
6.28164e-10,1.51739e-06,1.07277e-09
6.01835e-10,1.53030e-06,1.07738e-09
5.68569e-10,1.54226e-06,1.06883e-09
5.29372e-10,1.55344e-06,1.03431e-09
4.84056e-10,1.56353e-06,9.89770e-10
4.36370e-10,1.57246e-06,9.31941e-10
3.98110e-10,1.57982e-06,8.94848e-10
3.85126e-10,1.58560e-06,8.98230e-10
4.02966e-10,1.58974e-06,9.36674e-10
4.39696e-10,1.59221e-06,1.00670e-09
4.78146e-10,1.59290e-06,1.08099e-09
5.08328e-10,1.59238e-06,1.13508e-09
5.29484e-10,1.58974e-06,1.16564e-09
5.46017e-10,1.58588e-06,1.17065e-09
1.21693e-09,1.58173e-06,1.13856e-09
1.61665e-09,1.57596e-06,1.07052e-09
1.30338e-09,1.56886e-06,9.79489e-10
1.16391e-09,1.56091e-06,8.77555e-10
1.06811e-09,1.55202e-06,8.04995e-10
1.02117e-09,1.54229e-06,7.80702e-10
1.01233e-09,1.53156e-06,1.64072e-09
1.01639e-09,1.51971e-06,1.18951e-09
1.00729e-09,1.50476e-06,1.06588e-09
9.91605e-10,1.49062e-06,9.78843e-10
9.81563e-10,1.47505e-06,9.03699e-10
9.58576e-10,1.45856e-06,8.44864e-10
9.24415e-10,1.44093e-06,8.07891e-10
8.80645e-10,1.42225e-06,8.21818e-10
8.41021e-10,1.40277e-06,8.69356e-10
8.14980e-10,1.38266e-06,8.94183e-10
1.70591e-09,1.36213e-06,8.82187e-10
1.06088e-09,1.34126e-06,8.52087e-10
8.98789e-10,1.32056e-06,8.43223e-10
7.58475e-10,1.29995e-06,8.85260e-10
7.17485e-10,1.27944e-06,9.49355e-10
7.38732e-10,1.25924e-06,9.87663e-10
2.03924e-09,1.23904e-06,9.94754e-10
1.71421e-09,1.21887e-06,9.88155e-10
1.60281e-09,1.19818e-06,9.79321e-10
1.61140e-09,1.17667e-06,9.85113e-10
1.55250e-09,1.15442e-06,1.01572e-09
1.44694e-09,1.13122e-06,1.04876e-09
1.34390e-09,1.10796e-06,1.04248e-09
1.26742e-09,1.08522e-06,1.01965e-09
1.19116e-09,1.06312e-06,9.75881e-10
1.08832e-09,1.04094e-06,9.30710e-10
1.02176e-09,1.01886e-06,1.49334e-09
1.00026e-09,9.97805e-07,1.23722e-09
8.92911e-10,9.78315e-07,2.32277e-09
7.82360e-10,9.59094e-07,1.80089e-09
7.89913e-10,9.41178e-07,1.50161e-09
8.27915e-10,9.23859e-07,1.32015e-09
1.36475e-09,9.06908e-07,1.20158e-09
1.25173e-09,8.90311e-07,1.11556e-09
1.16234e-09,8.73041e-07,1.02005e-09
1.11362e-09,8.55495e-07,9.30744e-10
1.05713e-09,8.38098e-07,8.43215e-10
9.92607e-10,8.22666e-07,8.04157e-10
9.69741e-10,8.07998e-07,9.18533e-10
9.59308e-10,7.95238e-07,1.05593e-09
1.01723e-09,7.84056e-07,1.00904e-09
1.36811e-09,7.76020e-07,1.36750e-09
1.30826e-09,7.70619e-07,1.26507e-09
1.32398e-09,7.67596e-07,1.27830e-09
1.31305e-09,7.67637e-07,1.24084e-09
1.25700e-09,7.70553e-07,1.82436e-09
1.21530e-09,7.75838e-07,1.43015e-09
1.18966e-09,7.83743e-07,1.36184e-09
1.15241e-09,7.93775e-07,1.36488e-09
1.09453e-09,8.05798e-07,1.36513e-09
1.03236e-09,8.19166e-07,1.30373e-09
9.92200e-10,8.34137e-07,1.22305e-09
9.79322e-10,8.49979e-07,1.18519e-09
1.00774e-09,8.66190e-07,1.16501e-09
1.07093e-09,8.82040e-07,1.09941e-09
1.10954e-09,8.97360e-07,1.00411e-09
1.08397e-09,9.12370e-07,9.21336e-10
9.35137e-10,9.26607e-07,8.16251e-10
7.54596e-10,9.39711e-07,7.32958e-10
7.00844e-10,9.52605e-07,7.10064e-10
7.02967e-10,9.64820e-07,7.06956e-10
7.31973e-10,9.76252e-07,7.04939e-10
7.65435e-10,9.86274e-07,7.29057e-10
7.92702e-10,9.95663e-07,7.51054e-10
8.01073e-10,1.00376e-06,7.26385e-10
7.82892e-10,1.01049e-06,6.80499e-10
7.29042e-10,1.01568e-06,6.74382e-10
7.17731e-10,1.01929e-06,7.15436e-10
7.14430e-10,1.02148e-06,7.57927e-10
7.14315e-10,1.02237e-06,7.75146e-10
7.26958e-10,1.02108e-06,7.80282e-10
7.57834e-10,1.01895e-06,7.96431e-10
7.98630e-10,1.01547e-06,8.30103e-10
8.22807e-10,1.00944e-06,8.63664e-10
8.20276e-10,1.00254e-06,8.79376e-10
8.00711e-10,9.95188e-07,8.82532e-10
1.24667e-09,9.85885e-07,8.97303e-10
1.10009e-09,9.75608e-07,9.35138e-10
1.03452e-09,9.60311e-07,9.80574e-10
9.87414e-10,9.49866e-07,1.01286e-09
9.61224e-10,9.40284e-07,1.02447e-09
9.32074e-10,9.30844e-07,1.01824e-09
8.95285e-10,9.21829e-07,2.09029e-09
8.67920e-10,9.13511e-07,1.41939e-09
8.50983e-10,9.06284e-07,1.28355e-09
8.40043e-10,9.00175e-07,1.16167e-09
8.40157e-10,8.95568e-07,1.04457e-09
8.45307e-10,8.92457e-07,9.34905e-10
8.43766e-10,8.90814e-07,8.57341e-10
8.26705e-10,8.90764e-07,8.14105e-10
7.90556e-10,8.92900e-07,7.89391e-10
7.39545e-10,8.96656e-07,7.49793e-10
6.72978e-10,9.01822e-07,6.80750e-10
5.90400e-10,9.08335e-07,6.00440e-10
5.19232e-10,9.16280e-07,5.37722e-10
5.18554e-10,9.25448e-07,5.23369e-10
6.04664e-10,9.35897e-07,1.60301e-09
7.21121e-10,9.47917e-07,1.06515e-09
8.16772e-10,9.61826e-07,9.92874e-10
8.78542e-10,9.77808e-07,9.94843e-10
9.16195e-10,9.95511e-07,1.02335e-09
9.35866e-10,1.01483e-06,1.07199e-09
9.33845e-10,1.03569e-06,1.14004e-09
1.61165e-09,1.05798e-06,1.20733e-09
1.53975e-09,1.08190e-06,1.22289e-09
1.37379e-09,1.10575e-06,1.19587e-09
1.24207e-09,1.12971e-06,1.15971e-09
1.12538e-09,1.15412e-06,1.13839e-09
1.03979e-09,1.17890e-06,1.13805e-09
9.66190e-10,1.20369e-06,1.14753e-09
8.93247e-10,1.22770e-06,1.14746e-09
8.20651e-10,1.25157e-06,1.13128e-09
7.83294e-10,1.27550e-06,1.10166e-09
7.84873e-10,1.29906e-06,1.07243e-09
8.20973e-10,1.32194e-06,1.04645e-09
8.78286e-10,1.34321e-06,1.00875e-09
9.29820e-10,1.36264e-06,9.57456e-10
9.69845e-10,1.38081e-06,9.01368e-10
9.80418e-10,1.39780e-06,8.54786e-10
9.45048e-10,1.41329e-06,8.26004e-10
8.86277e-10,1.42697e-06,8.03557e-10
8.37419e-10,1.43901e-06,7.75720e-10
8.09711e-10,1.44966e-06,7.43171e-10
2.39312e-09,1.45903e-06,7.10216e-10
1.86491e-09,1.46671e-06,6.76308e-10
1.66672e-09,1.47265e-06,6.36841e-10
1.56975e-09,1.47691e-06,6.14415e-10
1.49335e-09,1.47976e-06,6.37483e-10
1.40371e-09,1.48109e-06,7.00941e-10
1.28758e-09,1.48103e-06,7.72790e-10
1.17310e-09,1.47969e-06,8.33035e-10
1.08367e-09,1.47685e-06,8.83188e-10
1.02678e-09,1.47276e-06,9.31288e-10
9.71094e-10,1.46761e-06,9.75605e-10
9.47015e-10,1.46153e-06,1.00584e-09
9.49581e-10,1.45426e-06,1.63011e-09
9.87210e-10,1.44641e-06,1.39003e-09
9.99313e-10,1.43809e-06,1.29432e-09
8.32791e-10,1.42953e-06,1.22884e-09
8.43873e-10,1.42046e-06,1.17009e-09
8.96574e-10,1.41061e-06,1.11058e-09
8.67709e-10,1.40024e-06,1.06766e-09
7.66267e-10,1.38923e-06,1.02690e-09
7.05474e-10,1.37743e-06,2.15869e-09
7.00411e-10,1.36532e-06,1.80459e-09
6.89751e-10,1.35283e-06,1.61160e-09
1.28843e-09,1.34005e-06,1.42786e-09
1.12963e-09,1.32685e-06,1.26249e-09
1.03140e-09,1.31321e-06,1.15844e-09
9.78379e-10,1.29932e-06,1.06769e-09
9.75842e-10,1.28494e-06,9.83124e-10
1.00260e-09,1.27033e-06,9.12814e-10
1.01665e-09,1.25690e-06,8.46483e-10
1.01779e-09,1.24389e-06,7.69873e-10
1.02144e-09,1.23187e-06,7.72628e-10
1.02438e-09,1.22032e-06,7.41198e-10
1.54236e-09,1.20943e-06,1.38994e-09
1.34775e-09,1.19900e-06,1.16214e-09
1.22416e-09,1.18901e-06,1.11587e-09
1.13976e-09,1.17915e-06,1.12866e-09
1.08404e-09,1.16925e-06,1.13738e-09
1.05043e-09,1.15921e-06,1.13417e-09
9.95124e-10,1.14859e-06,1.13551e-09
8.97692e-10,1.13707e-06,1.15974e-09
8.06309e-10,1.12509e-06,1.17864e-09
7.46177e-10,1.11229e-06,1.17579e-09
6.92403e-10,1.09980e-06,1.16309e-09
6.64206e-10,1.08734e-06,1.15184e-09
7.11437e-10,1.07591e-06,1.14254e-09
7.58485e-10,1.06514e-06,1.10544e-09
7.99715e-10,1.05506e-06,1.02612e-09
8.10529e-10,1.04519e-06,9.48168e-10
7.76620e-10,1.03536e-06,9.14525e-10
7.44573e-10,1.02511e-06,9.12371e-10
7.32277e-10,1.01494e-06,9.21034e-10
7.14612e-10,1.00462e-06,9.30175e-10
6.68632e-10,9.89953e-07,9.27945e-10
6.05936e-10,9.74141e-07,9.05119e-10
5.75548e-10,9.60088e-07,8.50999e-10
6.08045e-10,9.47170e-07,7.58589e-10
6.72849e-10,9.35694e-07,6.34788e-10
7.32660e-10,9.25811e-07,4.90434e-10
7.83413e-10,9.17308e-07,3.89611e-10
8.23999e-10,9.09593e-07,4.24464e-10
8.48443e-10,9.02654e-07,1.12167e-09
8.50015e-10,8.96094e-07,1.04364e-09
8.34938e-10,8.89798e-07,9.10169e-10
8.17618e-10,8.83691e-07,8.61961e-10
8.06774e-10,8.77540e-07,8.41637e-10
8.01264e-10,8.71219e-07,8.62269e-10
7.93396e-10,8.64955e-07,9.19058e-10
7.74730e-10,8.59130e-07,9.60197e-10
7.41387e-10,8.53981e-07,9.50516e-10
6.93239e-10,8.49508e-07,1.74680e-09
6.33994e-10,8.45692e-07,1.25446e-09
5.71098e-10,8.42570e-07,1.18315e-09
5.12268e-10,8.39954e-07,1.17217e-09
4.63940e-10,8.37528e-07,1.17668e-09
4.35362e-10,8.34912e-07,1.18347e-09
4.40124e-10,8.31864e-07,1.19059e-09
4.82683e-10,8.28340e-07,1.18873e-09
5.46765e-10,8.23953e-07,1.17007e-09
6.06894e-10,8.18595e-07,1.13472e-09
6.44256e-10,8.12215e-07,1.08839e-09
6.52135e-10,8.04577e-07,1.02285e-09
6.34198e-10,7.96406e-07,9.36504e-10
6.00507e-10,7.87317e-07,8.49553e-10
5.64630e-10,7.78116e-07,7.83920e-10
5.42182e-10,7.68495e-07,7.37965e-10
5.46770e-10,7.58573e-07,6.97394e-10
5.81859e-10,7.48700e-07,6.93471e-10
1.16206e-09,7.38096e-07,6.22149e-10
1.22090e-09,7.27572e-07,5.82116e-10
1.12818e-09,7.18541e-07,5.94029e-10
1.07759e-09,7.11069e-07,6.74773e-10
1.03404e-09,7.02878e-07,7.67179e-10
9.91288e-10,6.94718e-07,8.26886e-10
9.36004e-10,6.86849e-07,1.53865e-09
1.28959e-09,6.79919e-07,1.24956e-09
1.06978e-09,6.74358e-07,1.19386e-09
9.53924e-10,6.71523e-07,1.14504e-09
9.10442e-10,6.71131e-07,1.09309e-09
8.83870e-10,6.72698e-07,1.05660e-09
8.71181e-10,6.76067e-07,1.04342e-09
8.94852e-10,6.81607e-07,1.05971e-09
9.23988e-10,6.89130e-07,1.07393e-09
9.31736e-10,6.98471e-07,1.09471e-09
9.03401e-10,7.09250e-07,1.12450e-09
8.54807e-10,7.21203e-07,1.14762e-09
8.14872e-10,7.35001e-07,1.17051e-09
8.21955e-10,7.50161e-07,1.19264e-09
2.25525e-09,7.67352e-07,1.19962e-09
1.72937e-09,7.84891e-07,1.17548e-09
1.55561e-09,8.02727e-07,1.11891e-09
1.49780e-09,8.22315e-07,1.04183e-09
1.50747e-09,8.43167e-07,9.47928e-10
1.50503e-09,8.64945e-07,8.18249e-10
1.44721e-09,8.87403e-07,7.01932e-10
1.34929e-09,9.10579e-07,6.11589e-10
1.26681e-09,9.35602e-07,5.56848e-10
1.21873e-09,9.61048e-07,5.33687e-10
1.17371e-09,9.86415e-07,5.20401e-10
1.16368e-09,1.01130e-06,5.13064e-10
1.16544e-09,1.03521e-06,5.37782e-10
1.12401e-09,1.05815e-06,6.07669e-10
1.05861e-09,1.08025e-06,6.93527e-10
9.80953e-10,1.10171e-06,7.54195e-10
1.00265e-09,1.12269e-06,7.88416e-10
1.01705e-09,1.14333e-06,8.16643e-10
1.37039e-09,1.16295e-06,8.49831e-10
1.15486e-09,1.18214e-06,8.77987e-10
1.01104e-09,1.20128e-06,8.92648e-10
8.96150e-10,1.22016e-06,1.42944e-09
7.72993e-10,1.23876e-06,1.30880e-09
6.64684e-10,1.25697e-06,1.27865e-09
6.50220e-10,1.27419e-06,1.26179e-09
7.10938e-10,1.29070e-06,1.24808e-09
7.97297e-10,1.30554e-06,1.22182e-09
9.00069e-10,1.31942e-06,1.18003e-09
9.86416e-10,1.33182e-06,1.12665e-09
1.02008e-09,1.34276e-06,1.10513e-09
1.00055e-09,1.35213e-06,1.11785e-09
9.51025e-10,1.35934e-06,2.18406e-09
9.00638e-10,1.36567e-06,1.81212e-09
1.34170e-09,1.37040e-06,1.58688e-09
1.21041e-09,1.37379e-06,1.40047e-09
1.17321e-09,1.37519e-06,1.23813e-09
1.18855e-09,1.37457e-06,1.12992e-09
1.21597e-09,1.37198e-06,1.10020e-09
1.23560e-09,1.36848e-06,1.11846e-09
1.22958e-09,1.36453e-06,1.07514e-09
1.17541e-09,1.35940e-06,9.76491e-10
1.08930e-09,1.35376e-06,8.61072e-10
1.00721e-09,1.34749e-06,7.76763e-10
9.38701e-10,1.34036e-06,8.99129e-10
8.30373e-10,1.33302e-06,1.26766e-09
7.76006e-10,1.32481e-06,1.20428e-09
7.49582e-10,1.31611e-06,1.21135e-09
1.23688e-09,1.30685e-06,1.19451e-09
1.05497e-09,1.29678e-06,1.15245e-09
9.68657e-10,1.28598e-06,1.13793e-09
8.84435e-10,1.27504e-06,1.60369e-09
8.11724e-10,1.26376e-06,1.39630e-09
7.91253e-10,1.25245e-06,1.36019e-09
7.72118e-10,1.24100e-06,1.35442e-09
7.56888e-10,1.23008e-06,1.30246e-09
7.80413e-10,1.21983e-06,1.24184e-09
8.01364e-10,1.21038e-06,1.20928e-09
8.39444e-10,1.20190e-06,1.23665e-09
8.66024e-10,1.19426e-06,1.26733e-09
8.84123e-10,1.18728e-06,1.26364e-09
9.15950e-10,1.18091e-06,1.22006e-09
9.31559e-10,1.17510e-06,1.14166e-09
9.17739e-10,1.16951e-06,1.05218e-09
8.98682e-10,1.16343e-06,9.88794e-10
8.32610e-10,1.15618e-06,9.45551e-10
7.83567e-10,1.14712e-06,9.11076e-10
7.41209e-10,1.13885e-06,8.81388e-10
7.01425e-10,1.13120e-06,8.29424e-10
6.78103e-10,1.12235e-06,7.38262e-10
6.74102e-10,1.11313e-06,6.30109e-10
6.78304e-10,1.10222e-06,5.56620e-10
6.73211e-10,1.09365e-06,5.66938e-10
6.52631e-10,1.08525e-06,6.44311e-10
6.24640e-10,1.07688e-06,7.19260e-10
6.05963e-10,1.06686e-06,7.88783e-10
6.10302e-10,1.05773e-06,8.16911e-10
6.34118e-10,1.04696e-06,8.15937e-10
6.58821e-10,1.03609e-06,8.11648e-10
6.74749e-10,1.02354e-06,8.29741e-10
6.83640e-10,1.01039e-06,8.76557e-10
6.87254e-10,9.99454e-07,9.41163e-10
6.83163e-10,9.87372e-07,1.00201e-09
6.69368e-10,9.74431e-07,1.04687e-09
6.48379e-10,9.63416e-07,1.06952e-09
6.24990e-10,9.49151e-07,1.07254e-09
6.01620e-10,9.36937e-07,1.06479e-09
5.77526e-10,9.16121e-07,1.05734e-09
5.51226e-10,9.02778e-07,1.05678e-09
5.24419e-10,8.91922e-07,1.49256e-09
5.05459e-10,8.82906e-07,1.40353e-09
1.25943e-09,8.74540e-07,1.34665e-09
1.07901e-09,8.66695e-07,1.28310e-09
1.00347e-09,8.60182e-07,1.20966e-09
9.52601e-10,8.54549e-07,1.13575e-09
1.35876e-09,8.50000e-07,1.06069e-09
1.18661e-09,8.45650e-07,9.77294e-10
1.08109e-09,8.41230e-07,8.81483e-10
1.00859e-09,8.36453e-07,7.60730e-10
9.52383e-10,8.31177e-07,6.23324e-10
8.95082e-10,8.25377e-07,5.11170e-10
8.58332e-10,8.19236e-07,4.82727e-10
8.42823e-10,8.12910e-07,1.57769e-09
8.46077e-10,8.06652e-07,1.06312e-09
8.45171e-10,8.00617e-07,1.02011e-09
8.09579e-10,7.94872e-07,1.02631e-09
7.58511e-10,7.89641e-07,1.03974e-09
7.37143e-10,7.84985e-07,1.04662e-09
7.01637e-10,7.81031e-07,1.05158e-09
6.81017e-10,7.77832e-07,1.08022e-09
6.44133e-10,7.75374e-07,1.10240e-09
5.95465e-10,7.73560e-07,1.10093e-09
5.65323e-10,7.72115e-07,1.07842e-09
6.06112e-10,7.71338e-07,1.04404e-09
1.93282e-09,7.70968e-07,1.03924e-09
1.67346e-09,7.70640e-07,1.07992e-09
1.55877e-09,7.69742e-07,1.13837e-09
1.45449e-09,7.69161e-07,1.18950e-09
1.35176e-09,7.69040e-07,1.22320e-09
1.26446e-09,7.69747e-07,1.24305e-09
1.19454e-09,7.71719e-07,1.24900e-09
1.45627e-09,7.73637e-07,1.23678e-09
1.31260e-09,7.75349e-07,1.20839e-09
1.26714e-09,7.75899e-07,1.16201e-09
1.22909e-09,7.74191e-07,1.09499e-09
1.17795e-09,7.72390e-07,1.01151e-09
1.13527e-09,7.69297e-07,9.18590e-10
1.10989e-09,7.60721e-07,8.17390e-10
1.08528e-09,7.37668e-07,7.06052e-10
9.59118e-10,7.14984e-07,5.98688e-10
9.53433e-10,7.09564e-07,5.27380e-10
9.62174e-10,7.06985e-07,5.11675e-10
9.21651e-10,7.07138e-07,5.39856e-10
8.13157e-10,7.10373e-07,5.90500e-10
7.06791e-10,7.16997e-07,6.51277e-10
6.83907e-10,7.26825e-07,7.13096e-10
7.44142e-10,7.39467e-07,7.64705e-10
8.49827e-10,7.54333e-07,7.98575e-10
9.30634e-10,7.70840e-07,8.22124e-10
9.36904e-10,7.88469e-07,8.41053e-10
8.84155e-10,8.06296e-07,8.68182e-10
8.15665e-10,8.24803e-07,9.03590e-10
7.51447e-10,8.43387e-07,9.43072e-10
7.29155e-10,8.61629e-07,9.83449e-10
7.27635e-10,8.79191e-07,1.02807e-09
7.43304e-10,8.95793e-07,1.06366e-09
7.74293e-10,9.11291e-07,1.09981e-09
8.08368e-10,9.25365e-07,1.58502e-09
8.30817e-10,9.38504e-07,1.43100e-09
8.03662e-10,9.50378e-07,1.35769e-09
1.34661e-09,9.61012e-07,1.30506e-09
1.17212e-09,9.70499e-07,1.25535e-09
1.11939e-09,9.79125e-07,1.17721e-09
1.09881e-09,9.87256e-07,1.10334e-09
1.06310e-09,9.95105e-07,2.12350e-09
1.02440e-09,1.00278e-06,1.71729e-09
9.68925e-10,1.01038e-06,1.51240e-09
9.09658e-10,1.01808e-06,1.72263e-09
8.58226e-10,1.02573e-06,1.52347e-09
8.26725e-10,1.03327e-06,1.32221e-09
8.07601e-10,1.04077e-06,1.18691e-09
7.99925e-10,1.04847e-06,1.12000e-09
7.82082e-10,1.05606e-06,1.10139e-09
6.95996e-10,1.06389e-06,1.09479e-09
6.55872e-10,1.07182e-06,1.06451e-09
6.60178e-10,1.07976e-06,1.03514e-09
6.74705e-10,1.08773e-06,1.01537e-09
6.77317e-10,1.09533e-06,9.96604e-10
6.70671e-10,1.10287e-06,1.02012e-09
6.54550e-10,1.10989e-06,1.04530e-09
6.39722e-10,1.11617e-06,1.10090e-09
6.41739e-10,1.12116e-06,1.13835e-09
6.50699e-10,1.12520e-06,1.11317e-09
1.24456e-09,1.12801e-06,1.07581e-09
1.57157e-09,1.12950e-06,1.07471e-09
1.26214e-09,1.13004e-06,1.10437e-09
1.17520e-09,1.13054e-06,1.10160e-09
1.09362e-09,1.13028e-06,1.10335e-09
9.83468e-10,1.12831e-06,1.12139e-09
9.32844e-10,1.12448e-06,1.14407e-09
9.62386e-10,1.12000e-06,1.14696e-09
9.93335e-10,1.11485e-06,1.11802e-09
1.00812e-09,1.10875e-06,1.07035e-09
9.85130e-10,1.10261e-06,1.01702e-09
9.09574e-10,1.09637e-06,9.50409e-10
8.60587e-10,1.08933e-06,8.58262e-10
8.35034e-10,1.08251e-06,7.47325e-10
7.77463e-10,1.07619e-06,6.35365e-10
7.02235e-10,1.06915e-06,5.40167e-10
6.66626e-10,1.06221e-06,4.76892e-10
5.81020e-10,1.05532e-06,4.55210e-10
5.28708e-10,1.04672e-06,4.72743e-10
5.45216e-10,1.03744e-06,5.21176e-10
5.66661e-10,1.02849e-06,5.87166e-10
5.51524e-10,1.01907e-06,6.49317e-10
5.08602e-10,1.01022e-06,6.92874e-10
4.84520e-10,1.00183e-06,7.21393e-10
5.10935e-10,9.93557e-07,7.49147e-10
5.70954e-10,9.86066e-07,7.84617e-10
6.24517e-10,9.79799e-07,8.27282e-10
6.61421e-10,9.74809e-07,8.76863e-10
1.18929e-09,9.71260e-07,9.23834e-10
1.19397e-09,9.68888e-07,9.65698e-10
1.08138e-09,9.67424e-07,9.97076e-10
1.00842e-09,9.66850e-07,1.01514e-09
9.45578e-10,9.66847e-07,1.02129e-09
9.08638e-10,9.67273e-07,1.02023e-09
9.13604e-10,9.68047e-07,1.40819e-09
9.44709e-10,9.69024e-07,1.24243e-09
9.68741e-10,9.70192e-07,1.15320e-09
9.55057e-10,9.71524e-07,1.07699e-09
9.06387e-10,9.72693e-07,1.02053e-09
8.32673e-10,9.73806e-07,9.69741e-10
7.45726e-10,9.75070e-07,9.30554e-10
6.67558e-10,9.75963e-07,8.95965e-10
6.02018e-10,9.76287e-07,8.45407e-10
5.77198e-10,9.75418e-07,1.74498e-09
6.08886e-10,9.73692e-07,1.23372e-09
6.57426e-10,9.70633e-07,1.08141e-09
6.89895e-10,9.65865e-07,9.80654e-10
7.01595e-10,9.59978e-07,8.99755e-10
6.97257e-10,9.52469e-07,8.25290e-10
6.73402e-10,9.43201e-07,7.59006e-10
6.26118e-10,9.32117e-07,6.78643e-10
5.62327e-10,9.19444e-07,6.30759e-10
5.39280e-10,9.05461e-07,6.32702e-10
5.69345e-10,8.90199e-07,6.30611e-10
5.96107e-10,8.73909e-07,6.33603e-10
6.08903e-10,8.56732e-07,6.62637e-10
6.16841e-10,8.39043e-07,7.20046e-10
6.23584e-10,8.20834e-07,7.86103e-10
2.02563e-09,8.02309e-07,8.39154e-10
1.67631e-09,7.83425e-07,8.66268e-10
1.50878e-09,7.64573e-07,8.67744e-10
1.39911e-09,7.46390e-07,8.71950e-10
1.28848e-09,7.28779e-07,8.92385e-10
1.17791e-09,7.11329e-07,9.20214e-10
1.08645e-09,6.94511e-07,9.48941e-10
9.84689e-10,6.78209e-07,9.71561e-10
8.71726e-10,6.62803e-07,1.73836e-09
7.85017e-10,6.47994e-07,1.22844e-09
7.46412e-10,6.34057e-07,1.08731e-09
7.91488e-10,6.20862e-07,1.01065e-09
8.39863e-10,6.08089e-07,9.52056e-10
8.06672e-10,5.95856e-07,8.84263e-10
7.37300e-10,5.85002e-07,8.01578e-10
6.70453e-10,5.75337e-07,7.16761e-10
6.45412e-10,5.67287e-07,6.42007e-10
6.50912e-10,5.61343e-07,5.83483e-10
6.04029e-10,5.57015e-07,5.57540e-10
4.99225e-10,5.54921e-07,5.61690e-10
4.24424e-10,5.54886e-07,5.62302e-10
4.54191e-10,5.56299e-07,5.45685e-10
5.37089e-10,5.59301e-07,5.37431e-10
6.03332e-10,5.64162e-07,5.64336e-10
6.42254e-10,5.70073e-07,6.08304e-10
6.73150e-10,5.76993e-07,6.33281e-10
1.23380e-09,5.84437e-07,6.41167e-10
1.10166e-09,5.91066e-07,6.57785e-10
1.02442e-09,5.98751e-07,6.85939e-10
9.53223e-10,6.07065e-07,7.16111e-10
8.89106e-10,6.16328e-07,7.45099e-10
8.35805e-10,6.26521e-07,7.72455e-10
8.01039e-10,6.37357e-07,7.98480e-10
7.78916e-10,6.49375e-07,8.21449e-10
7.54301e-10,6.62589e-07,8.33425e-10
7.57880e-10,6.76870e-07,8.29768e-10
7.98173e-10,6.91866e-07,8.10160e-10
8.46347e-10,7.07457e-07,7.77569e-10
8.66085e-10,7.23270e-07,7.42937e-10
8.37820e-10,7.39365e-07,7.09849e-10
7.73598e-10,7.55344e-07,6.71325e-10
6.99048e-10,7.71386e-07,6.54489e-10
6.35945e-10,7.87126e-07,6.53411e-10
5.86555e-10,8.02915e-07,6.55056e-10
5.48818e-10,8.18220e-07,6.46103e-10
5.36912e-10,8.33268e-07,2.56654e-09
5.55625e-10,8.48178e-07,1.79264e-09
5.78369e-10,8.63184e-07,1.54480e-09
5.90833e-10,8.78368e-07,1.69816e-09
6.19654e-10,8.93164e-07,1.53540e-09
1.05728e-09,9.07493e-07,1.44941e-09
8.98794e-10,9.21397e-07,1.39970e-09
8.18079e-10,9.34726e-07,1.34101e-09
7.50310e-10,9.47117e-07,1.60104e-09
6.86786e-10,9.58411e-07,1.35375e-09
6.34938e-10,9.68229e-07,1.22809e-09
5.91668e-10,9.76586e-07,1.16493e-09
5.75112e-10,9.83485e-07,1.14877e-09
5.87361e-10,9.88913e-07,1.11666e-09
6.17055e-10,9.92725e-07,1.14791e-09
6.38008e-10,9.95192e-07,1.21540e-09
6.42755e-10,9.96677e-07,1.25492e-09
6.40236e-10,9.97434e-07,1.23971e-09
6.24508e-10,9.97275e-07,1.16356e-09
5.95387e-10,9.96380e-07,1.07455e-09
5.73443e-10,9.95021e-07,1.04191e-09
5.75686e-10,9.93101e-07,1.07752e-09
5.95289e-10,9.91178e-07,1.10417e-09
6.16172e-10,9.89245e-07,1.08602e-09
6.36514e-10,9.87202e-07,1.07931e-09
6.58940e-10,9.85436e-07,1.11006e-09
1.13584e-09,9.84038e-07,1.12969e-09
9.59699e-10,9.82898e-07,1.11141e-09
8.56200e-10,9.81862e-07,1.07687e-09
7.48988e-10,9.80846e-07,1.04788e-09
6.57207e-10,9.80249e-07,1.02269e-09
6.35217e-10,9.79992e-07,9.69878e-10
1.25416e-09,9.79728e-07,8.79404e-10
1.10100e-09,9.79396e-07,7.76444e-10
1.04703e-09,9.78947e-07,6.78756e-10
1.00083e-09,9.78128e-07,6.32289e-10
9.47928e-10,9.76884e-07,6.54406e-10
8.84580e-10,9.74986e-07,6.85206e-10
8.28109e-10,9.72552e-07,6.94387e-10
7.97011e-10,9.69486e-07,6.75687e-10
8.05209e-10,9.65206e-07,6.50627e-10
8.31705e-10,9.60248e-07,6.41183e-10
8.32869e-10,9.54669e-07,6.61742e-10
8.09013e-10,9.47963e-07,7.02627e-10
1.12920e-09,9.39871e-07,7.62419e-10
1.29559e-09,9.31447e-07,8.31171e-10
1.22790e-09,9.23238e-07,9.04254e-10
1.16574e-09,9.14863e-07,9.68316e-10
1.10860e-09,9.06577e-07,1.00824e-09
1.06172e-09,8.98399e-07,1.01723e-09
9.79584e-10,8.90721e-07,1.00016e-09
7.96734e-10,8.83830e-07,9.68561e-10
6.39270e-10,8.77642e-07,9.34002e-10
5.92601e-10,8.72307e-07,9.01939e-10
6.30187e-10,8.67987e-07,8.69977e-10
6.78265e-10,8.64505e-07,8.34709e-10
7.27817e-10,8.61874e-07,7.98300e-10
7.94405e-10,8.59951e-07,7.65511e-10
8.17395e-10,8.58522e-07,7.37092e-10
7.91318e-10,8.57485e-07,7.21556e-10
7.73191e-10,8.56360e-07,7.03400e-10
7.86143e-10,8.55200e-07,6.68291e-10
8.08711e-10,8.53942e-07,6.11965e-10
8.22240e-10,8.52536e-07,5.40914e-10
1.08163e-09,8.50880e-07,4.73012e-10
1.31330e-09,8.49030e-07,4.34524e-10
1.12287e-09,8.46986e-07,4.45545e-10
1.04632e-09,8.43419e-07,4.99077e-10
1.05458e-09,8.40154e-07,5.70222e-10
1.08793e-09,8.36536e-07,1.62593e-09
2.10317e-09,8.32733e-07,1.08972e-09
1.76042e-09,8.28299e-07,9.44460e-10
1.57527e-09,8.23886e-07,8.69088e-10
1.43465e-09,8.18135e-07,8.29528e-10
1.32941e-09,8.12103e-07,7.87361e-10
1.25119e-09,8.04523e-07,7.60231e-10
1.26707e-09,7.96761e-07,7.54762e-10
1.25974e-09,7.86647e-07,7.64325e-10
1.19686e-09,7.74717e-07,7.68480e-10
1.15113e-09,7.63193e-07,7.48959e-10
1.04840e-09,7.52397e-07,6.96869e-10
1.02811e-09,7.41243e-07,6.20854e-10
1.04239e-09,7.29246e-07,5.53668e-10
1.02922e-09,7.15682e-07,5.21898e-10
1.01500e-09,7.01866e-07,5.23260e-10
1.01312e-09,6.87526e-07,5.41090e-10
1.02011e-09,6.73257e-07,5.70988e-10
1.03565e-09,6.59060e-07,6.05342e-10
9.80714e-10,6.44639e-07,6.19016e-10
9.16422e-10,6.30594e-07,6.04942e-10
8.72813e-10,6.16991e-07,5.89198e-10
8.75500e-10,6.04051e-07,5.96771e-10
9.05608e-10,5.91794e-07,6.14638e-10
8.91254e-10,5.80345e-07,6.11370e-10
8.33226e-10,5.70342e-07,5.79186e-10
7.66022e-10,5.61927e-07,5.35104e-10
7.17481e-10,5.55245e-07,4.98168e-10
6.86299e-10,5.50383e-07,4.78058e-10
6.60138e-10,5.47383e-07,4.74238e-10
6.37449e-10,5.46132e-07,4.77040e-10
6.21056e-10,5.46469e-07,4.75707e-10
6.15869e-10,5.48398e-07,4.66963e-10
6.32796e-10,5.51752e-07,4.55541e-10
6.77364e-10,5.56400e-07,4.49064e-10
7.43953e-10,5.62325e-07,4.54758e-10
8.04707e-10,5.69232e-07,4.74411e-10
8.40200e-10,5.76873e-07,5.03557e-10
8.53003e-10,5.85246e-07,5.36641e-10
8.43610e-10,5.94219e-07,5.68229e-10
8.16261e-10,6.03790e-07,5.91782e-10
7.79183e-10,6.13887e-07,6.02191e-10
7.41919e-10,6.24374e-07,6.00625e-10
7.07088e-10,6.35310e-07,5.94460e-10
6.68966e-10,6.46687e-07,5.90571e-10
6.22525e-10,6.58567e-07,5.88709e-10
5.72787e-10,6.70892e-07,5.82915e-10
5.34272e-10,6.83369e-07,5.68147e-10
5.26648e-10,6.96007e-07,5.44545e-10
5.49069e-10,7.09135e-07,5.16979e-10
5.84839e-10,7.22296e-07,4.91637e-10
6.13896e-10,7.34980e-07,2.12854e-09
6.23328e-10,7.47193e-07,1.59959e-09
6.09323e-10,7.59050e-07,1.39772e-09
5.83245e-10,7.70148e-07,1.26873e-09
5.63587e-10,7.80299e-07,1.17535e-09
5.64593e-10,7.89488e-07,1.11182e-09
5.86112e-10,7.96866e-07,1.08125e-09
6.16366e-10,8.03848e-07,1.04624e-09
6.42166e-10,8.10042e-07,1.34980e-09
6.55514e-10,8.15344e-07,1.11143e-09
6.55642e-10,8.19838e-07,9.71109e-10
6.47451e-10,8.23785e-07,1.37263e-09
6.36497e-10,8.26315e-07,1.11261e-09
6.24579e-10,8.29149e-07,1.04300e-09
6.10996e-10,8.31833e-07,1.30996e-09
5.90654e-10,8.31636e-07,1.38438e-09
5.64656e-10,8.32317e-07,1.60281e-09
5.41414e-10,8.34129e-07,1.42876e-09
5.27137e-10,8.35966e-07,1.34350e-09
5.24194e-10,8.31775e-07,1.29119e-09
5.31086e-10,8.30136e-07,1.26064e-09
5.42157e-10,8.30618e-07,1.22905e-09
5.51216e-10,8.30618e-07,1.17427e-09
5.52050e-10,8.31886e-07,1.12793e-09
5.40599e-10,8.33479e-07,1.10189e-09
5.17413e-10,8.34187e-07,1.05671e-09
4.88377e-10,8.36362e-07,9.48216e-10
4.58099e-10,8.38218e-07,8.27977e-10
4.49626e-10,8.40411e-07,7.87744e-10
4.60274e-10,8.43161e-07,8.24116e-10
4.83662e-10,8.44846e-07,8.31757e-10
1.12054e-09,8.47370e-07,7.71240e-10
9.52129e-10,8.49150e-07,6.72473e-10
9.05913e-10,8.50825e-07,6.50450e-10
8.53214e-10,8.52725e-07,7.03774e-10
7.84756e-10,8.53529e-07,7.35918e-10
7.16833e-10,8.55190e-07,7.28144e-10
6.68631e-10,8.56062e-07,7.06911e-10
6.41456e-10,8.57782e-07,6.81192e-10
6.34846e-10,8.59389e-07,6.47981e-10
6.46590e-10,8.61139e-07,6.30092e-10
6.68466e-10,8.63599e-07,6.46659e-10
6.91976e-10,8.65370e-07,6.83461e-10
6.83968e-10,8.68042e-07,7.19380e-10
1.11093e-09,8.70712e-07,7.35545e-10
1.07109e-09,8.72314e-07,7.45220e-10
9.77031e-10,8.74375e-07,7.68584e-10
9.30892e-10,8.75899e-07,8.04682e-10
9.10132e-10,8.75929e-07,8.33718e-10
8.96585e-10,8.75815e-07,8.44383e-10
1.53557e-09,8.74797e-07,8.40191e-10
1.98965e-09,8.72759e-07,8.24299e-10
1.66813e-09,8.68993e-07,7.91564e-10
1.49037e-09,8.64921e-07,7.40808e-10
1.70845e-09,8.59995e-07,6.86990e-10
1.57357e-09,8.54206e-07,6.52553e-10
1.49342e-09,8.47062e-07,6.45648e-10
1.44000e-09,8.39748e-07,6.53911e-10
1.35608e-09,8.31956e-07,6.59888e-10
1.22097e-09,8.23585e-07,6.53591e-10
1.08416e-09,8.14972e-07,6.34779e-10
9.75395e-10,8.06597e-07,6.11176e-10
9.40132e-10,7.98021e-07,5.93434e-10
9.53368e-10,7.91812e-07,5.86090e-10
1.01693e-09,7.85921e-07,5.82372e-10
1.25949e-09,7.80923e-07,5.70737e-10
1.35923e-09,7.76196e-07,5.50440e-10
1.24401e-09,7.71404e-07,5.25620e-10
1.18965e-09,7.67103e-07,4.95542e-10
1.13363e-09,7.62575e-07,4.86822e-10
1.08107e-09,7.57962e-07,4.87713e-10
1.04045e-09,7.52970e-07,4.96969e-10
9.70021e-10,7.47056e-07,5.10377e-10
8.99361e-10,7.41313e-07,5.30483e-10
8.66480e-10,7.34735e-07,5.57128e-10
8.77642e-10,7.28420e-07,5.87842e-10
8.48196e-10,7.21414e-07,6.18918e-10
7.75582e-10,7.15010e-07,6.48166e-10
7.48556e-10,7.08192e-07,7.92323e-10
7.79948e-10,7.01813e-07,1.14877e-09
8.22674e-10,6.95741e-07,1.01715e-09
8.45295e-10,6.89758e-07,9.54959e-10
8.44652e-10,6.84272e-07,9.26276e-10
8.22549e-10,6.78562e-07,8.93614e-10
7.71253e-10,6.72860e-07,8.56486e-10
7.09944e-10,6.68019e-07,8.17811e-10
6.32232e-10,6.62528e-07,7.82959e-10
5.79190e-10,6.58158e-07,7.51783e-10
6.14571e-10,6.53501e-07,1.19492e-09
6.88774e-10,6.48512e-07,9.91666e-10
7.49357e-10,6.44008e-07,9.12305e-10
7.96451e-10,6.39285e-07,8.61428e-10
8.41188e-10,6.34723e-07,8.26298e-10
8.73731e-10,6.28995e-07,8.06625e-10
8.77363e-10,6.24172e-07,7.78690e-10
8.48044e-10,6.19566e-07,7.31768e-10
8.00407e-10,6.15034e-07,6.86387e-10
7.39106e-10,6.10469e-07,6.73266e-10
6.98594e-10,6.05898e-07,6.89534e-10
6.74987e-10,6.02459e-07,7.03737e-10
6.53818e-10,5.99412e-07,7.16402e-10
6.27261e-10,5.96385e-07,7.44384e-10
6.06582e-10,5.93645e-07,7.90001e-10
6.05737e-10,5.89691e-07,8.34353e-10
6.18881e-10,5.86886e-07,8.51301e-10
6.29250e-10,5.84329e-07,8.31140e-10
6.25429e-10,5.81792e-07,7.83860e-10
6.06069e-10,5.79184e-07,7.31095e-10
5.76415e-10,5.76587e-07,6.96086e-10
5.49306e-10,5.74251e-07,6.96534e-10
5.36622e-10,5.71326e-07,7.30232e-10
5.41096e-10,5.67096e-07,7.71042e-10
5.57659e-10,5.65215e-07,7.92708e-10
5.80699e-10,5.63757e-07,7.85938e-10
6.06149e-10,5.62497e-07,7.54234e-10
6.29610e-10,5.60882e-07,7.05281e-10
6.44932e-10,5.60462e-07,6.48878e-10
6.46522e-10,5.61010e-07,5.96508e-10
6.33776e-10,5.62840e-07,5.56816e-10
6.12906e-10,5.65514e-07,5.31739e-10
5.93966e-10,5.69697e-07,5.20755e-10
5.85350e-10,5.74690e-07,5.21589e-10
5.89381e-10,5.80426e-07,5.29739e-10
6.03734e-10,5.85004e-07,5.38353e-10
6.23160e-10,5.91540e-07,5.42075e-10
6.41510e-10,5.98463e-07,5.41399e-10
6.53257e-10,6.05610e-07,5.42983e-10
6.54912e-10,6.12986e-07,5.55531e-10
6.45558e-10,6.20460e-07,2.19410e-09
6.26397e-10,6.28015e-07,1.59153e-09
6.00012e-10,6.35569e-07,1.36942e-09
5.69822e-10,6.43080e-07,1.25610e-09
5.35445e-10,6.50501e-07,1.18815e-09
5.09854e-10,6.57813e-07,1.13560e-09
4.93766e-10,6.65429e-07,1.09649e-09
4.84731e-10,6.73546e-07,1.04017e-09
4.82587e-10,6.81627e-07,9.61201e-10
4.88287e-10,6.89396e-07,8.50179e-10
5.04229e-10,6.96852e-07,7.22293e-10
5.25057e-10,7.04198e-07,6.72666e-10
5.45610e-10,7.11656e-07,1.55780e-09
5.57806e-10,7.19392e-07,1.10884e-09
5.57274e-10,7.27428e-07,9.78797e-10
5.41636e-10,7.35614e-07,9.19215e-10
5.10848e-10,7.43705e-07,9.31740e-10
4.69032e-10,7.51604e-07,9.36540e-10
4.24336e-10,7.59505e-07,9.14829e-10
3.88446e-10,7.67302e-07,8.53477e-10


==> results/emd-viol-plots.csv <==
1.00000e-10,9.13190e-03,1.00009e-10
1.00000e-10,8.97014e-03,1.00053e-10
1.00000e-10,8.73995e-03,1.00098e-10
1.00000e-10,8.50254e-03,1.00143e-10
1.00000e-10,8.26296e-03,1.00188e-10
1.00000e-10,8.02371e-03,1.00233e-10
1.00000e-10,7.79900e-03,1.00277e-10
1.00000e-10,7.58942e-03,1.00322e-10
1.00000e-10,7.38564e-03,1.00367e-10
1.00000e-10,7.18491e-03,1.00412e-10
1.00000e-10,6.98663e-03,1.00458e-10
1.00000e-10,6.79359e-03,1.00503e-10
1.00000e-10,6.61061e-03,1.00549e-10
1.00000e-10,6.43990e-03,1.00595e-10
1.00000e-10,6.27552e-03,1.00641e-10
1.00000e-10,6.11596e-03,1.00688e-10
1.00000e-10,5.95951e-03,1.00734e-10
1.00000e-10,5.80455e-03,1.00781e-10
1.00000e-10,5.64792e-03,1.00828e-10
1.00000e-10,5.48681e-03,1.00875e-10
1.00000e-10,5.32187e-03,1.00923e-10
1.00000e-10,5.15300e-03,1.00970e-10
1.00000e-10,4.98521e-03,1.01018e-10
1.00000e-10,4.82442e-03,1.01066e-10
1.00000e-10,4.68549e-03,1.01114e-10
1.00000e-10,4.58333e-03,1.01162e-10
1.00000e-10,4.49968e-03,1.01210e-10
1.00000e-10,4.42081e-03,1.01259e-10
1.00000e-10,4.34674e-03,1.01308e-10
1.00000e-10,4.28125e-03,1.01356e-10
1.00000e-10,4.22193e-03,1.01405e-10
1.00000e-10,4.16690e-03,1.01454e-10
1.00000e-10,4.11916e-03,1.01504e-10
1.00000e-10,4.07991e-03,1.01553e-10
1.00000e-10,4.05400e-03,1.01603e-10
1.00000e-10,4.03442e-03,1.01652e-10
1.00000e-10,4.02538e-03,1.01702e-10
1.00000e-10,4.02306e-03,1.01752e-10
1.00000e-10,4.02571e-03,1.01803e-10
1.00000e-10,4.02726e-03,1.01853e-10
1.00000e-10,4.02138e-03,1.01903e-10
1.00000e-10,4.00946e-03,1.01954e-10
1.00000e-10,3.99233e-03,1.02005e-10
1.00000e-10,3.96993e-03,1.02056e-10
1.00000e-10,3.94665e-03,1.02107e-10
1.00000e-10,3.91734e-03,1.02158e-10
1.00000e-10,3.88706e-03,1.02210e-10
1.00000e-10,3.84985e-03,1.02261e-10
1.00000e-10,3.80695e-03,1.02313e-10
1.00000e-10,3.75880e-03,1.02365e-10
1.00000e-10,3.70758e-03,1.02417e-10
1.00000e-10,3.65547e-03,1.02469e-10
1.00000e-10,3.60113e-03,1.02521e-10
1.00000e-10,3.54271e-03,1.02574e-10
1.00000e-10,3.47865e-03,1.02626e-10
1.00000e-10,3.41078e-03,1.02679e-10
1.00000e-10,3.34082e-03,1.02732e-10
1.00000e-10,3.26933e-03,1.02785e-10
1.00000e-10,3.19824e-03,1.02838e-10
1.00000e-10,3.12797e-03,1.02891e-10
1.00000e-10,3.05679e-03,1.02945e-10
1.00000e-10,2.98455e-03,1.02998e-10
1.00000e-10,2.91037e-03,1.03052e-10
1.00000e-10,2.83633e-03,1.03106e-10
1.00000e-10,2.76480e-03,1.03160e-10
1.00000e-10,2.69649e-03,1.03214e-10
1.00000e-10,2.63462e-03,1.03268e-10
1.00000e-10,2.58257e-03,1.03322e-10
1.00000e-10,2.53636e-03,1.03377e-10
1.00000e-10,2.49311e-03,1.03432e-10
1.00000e-10,2.45096e-03,1.03487e-10
1.00000e-10,2.41207e-03,1.03542e-10
1.00000e-10,2.37099e-03,1.03597e-10
1.00000e-10,2.33005e-03,1.03652e-10
1.00000e-10,2.29085e-03,1.03707e-10
1.00000e-10,2.25236e-03,1.03763e-10
1.00000e-10,2.21437e-03,1.03818e-10
1.00000e-10,2.17948e-03,1.03874e-10
1.00000e-10,2.14630e-03,1.03930e-10
1.00000e-10,2.11090e-03,1.03986e-10
1.00000e-10,2.07590e-03,1.04043e-10
1.00000e-10,2.04352e-03,1.04099e-10
1.00000e-10,2.01105e-03,1.04155e-10
1.00000e-10,1.97891e-03,1.04212e-10
1.00000e-10,1.94685e-03,1.04269e-10
1.00000e-10,1.91439e-03,1.04326e-10
1.00000e-10,1.88204e-03,1.04383e-10
1.00000e-10,1.84884e-03,1.04440e-10
1.00000e-10,1.81875e-03,1.04497e-10
1.00000e-10,1.79260e-03,1.04555e-10
1.00000e-10,1.76893e-03,1.04612e-10
1.00000e-10,1.74568e-03,1.04670e-10
1.00000e-10,1.72423e-03,1.04728e-10
1.00000e-10,1.70260e-03,1.04786e-10
1.00000e-10,1.68217e-03,1.04844e-10
1.00000e-10,1.66336e-03,1.04902e-10
1.00000e-10,1.64647e-03,1.04961e-10
1.00000e-10,1.62941e-03,1.05019e-10
1.00000e-10,1.61312e-03,1.05078e-10
1.00000e-10,1.59559e-03,1.05137e-10
1.00000e-10,1.58101e-03,1.05196e-10
1.00000e-10,1.56862e-03,1.05255e-10
1.00000e-10,1.55748e-03,1.05314e-10
1.00000e-10,1.54673e-03,1.05373e-10
1.00000e-10,1.53690e-03,1.05433e-10
1.00000e-10,1.52829e-03,1.05492e-10
1.00000e-10,1.51851e-03,1.05552e-10
1.00000e-10,1.50732e-03,1.05612e-10
1.00000e-10,1.49475e-03,1.05672e-10
1.00000e-10,1.48639e-03,1.05732e-10
1.00000e-10,1.47712e-03,1.05792e-10
1.00000e-10,1.46721e-03,1.05853e-10
1.00000e-10,1.45483e-03,1.05913e-10
1.00000e-10,1.44332e-03,1.05974e-10
1.00000e-10,1.43407e-03,1.06034e-10
1.00000e-10,1.42466e-03,1.06095e-10
1.00000e-10,1.41685e-03,1.06156e-10
1.00000e-10,1.41101e-03,1.06218e-10
1.00000e-10,1.40460e-03,1.06279e-10
1.00000e-10,1.39633e-03,1.06340e-10
1.00000e-10,1.38929e-03,1.06402e-10
1.00000e-10,1.37778e-03,1.06463e-10
1.00000e-10,1.36891e-03,1.06525e-10
1.00000e-10,1.35712e-03,1.06587e-10
1.00000e-10,1.34403e-03,1.06649e-10
1.00000e-10,1.33373e-03,1.06711e-10
1.00000e-10,1.32387e-03,1.06774e-10
1.00000e-10,1.31340e-03,1.06836e-10
1.00000e-10,1.30206e-03,1.06899e-10
1.00000e-10,1.29115e-03,1.06962e-10
1.00000e-10,1.27968e-03,1.07024e-10
1.00000e-10,1.26918e-03,1.07087e-10
1.00000e-10,1.26021e-03,1.07150e-10
1.00000e-10,1.25065e-03,1.07214e-10
1.00000e-10,1.24205e-03,1.07277e-10
1.00000e-10,1.23140e-03,1.07340e-10
1.00000e-10,1.22220e-03,1.07404e-10
1.00000e-10,1.21422e-03,1.07468e-10
1.00000e-10,1.20725e-03,1.07531e-10
1.00000e-10,1.20129e-03,1.07595e-10
1.00000e-10,1.19586e-03,1.07660e-10
1.00000e-10,1.18937e-03,1.07724e-10
1.00000e-10,1.18325e-03,1.07788e-10
1.00000e-10,1.17723e-03,1.07852e-10
1.00000e-10,1.17204e-03,1.07917e-10
1.00000e-10,1.16648e-03,1.07982e-10
1.00000e-10,1.16025e-03,1.08047e-10
1.00000e-10,1.15368e-03,1.08112e-10
1.00000e-10,1.14536e-03,1.08177e-10
1.00000e-10,1.13801e-03,1.08242e-10
1.00000e-10,1.13305e-03,1.08307e-10
1.00000e-10,1.12749e-03,1.08373e-10
1.00000e-10,1.11971e-03,1.08438e-10
1.00000e-10,1.11278e-03,1.08504e-10
1.00000e-10,1.10723e-03,1.08570e-10
1.00000e-10,1.10156e-03,1.08636e-10
1.00000e-10,1.09683e-03,1.08702e-10
1.00000e-10,1.09222e-03,1.08768e-10
1.00000e-10,1.08641e-03,1.08834e-10
1.00000e-10,1.08162e-03,1.08900e-10
1.00000e-10,1.07771e-03,1.08967e-10
1.00000e-10,1.07361e-03,1.09034e-10
1.00000e-10,1.07008e-03,1.09100e-10
1.00000e-10,1.06555e-03,1.09167e-10
1.00000e-10,1.06114e-03,1.09234e-10
1.00000e-10,1.05744e-03,1.09301e-10
1.00000e-10,1.05523e-03,1.09369e-10
1.00000e-10,1.05408e-03,1.09436e-10
1.00000e-10,1.05210e-03,1.09503e-10
1.00000e-10,1.04965e-03,1.09571e-10
1.00000e-10,1.04828e-03,1.09639e-10
1.00000e-10,1.04598e-03,1.09707e-10
1.00000e-10,1.04315e-03,1.09774e-10
1.00000e-10,1.04054e-03,1.09843e-10
1.00000e-10,1.03770e-03,1.09911e-10
1.00000e-10,1.03454e-03,1.09979e-10
1.00000e-10,1.03154e-03,1.10047e-10
1.00000e-10,1.02888e-03,1.10116e-10
1.00000e-10,1.02585e-03,1.10185e-10
1.00000e-10,1.02219e-03,1.10253e-10
1.00000e-10,1.01784e-03,1.10322e-10
1.00000e-10,1.01241e-03,1.10391e-10
1.00000e-10,1.00680e-03,1.10460e-10
1.00000e-10,1.00086e-03,1.10530e-10
1.00000e-10,9.94215e-04,1.10599e-10
1.00000e-10,9.87477e-04,1.10668e-10
1.00000e-10,9.81833e-04,1.10738e-10
1.00000e-10,9.76505e-04,1.10808e-10
1.00000e-10,9.70443e-04,1.10877e-10
1.00000e-10,9.64065e-04,1.10947e-10
1.00000e-10,9.56553e-04,1.11017e-10
1.00000e-10,9.48398e-04,1.11087e-10
1.00000e-10,9.40104e-04,1.11158e-10
1.00000e-10,9.32059e-04,1.11228e-10
1.00000e-10,9.24060e-04,1.11299e-10
1.00000e-10,9.16285e-04,1.11369e-10
1.00000e-10,9.08423e-04,1.11440e-10
1.00000e-10,9.01020e-04,1.11511e-10
1.00000e-10,8.94231e-04,1.11582e-10
1.00000e-10,8.88064e-04,1.11653e-10
1.00000e-10,8.82475e-04,1.11724e-10
1.00000e-10,8.76818e-04,1.11795e-10
1.00000e-10,8.70547e-04,1.11866e-10
1.00000e-10,8.64699e-04,1.11938e-10
1.00000e-10,8.59549e-04,1.12009e-10
1.00000e-10,8.54787e-04,1.12081e-10
1.00000e-10,8.50870e-04,1.12153e-10
1.00000e-10,8.47683e-04,1.12225e-10
1.00000e-10,8.43756e-04,1.12297e-10
1.00000e-10,8.38967e-04,1.12369e-10
1.00000e-10,8.34677e-04,1.12441e-10
1.00000e-10,8.29987e-04,1.12514e-10
1.00000e-10,8.22778e-04,1.12586e-10
1.00000e-10,8.16730e-04,1.12659e-10
1.00000e-10,8.11802e-04,1.12731e-10
1.00000e-10,8.07266e-04,1.12804e-10
1.00000e-10,8.02602e-04,1.12877e-10
1.00000e-10,7.98665e-04,1.12950e-10
1.00000e-10,7.94719e-04,1.13023e-10
1.00000e-10,7.91132e-04,1.13096e-10
1.00000e-10,7.88119e-04,1.13170e-10
1.00000e-10,7.84739e-04,1.13243e-10
1.00000e-10,7.80806e-04,1.13317e-10
1.00000e-10,7.76339e-04,1.13390e-10
1.00000e-10,7.71571e-04,1.13464e-10
1.00000e-10,7.66794e-04,1.13538e-10
1.00000e-10,7.61893e-04,1.13612e-10
1.00000e-10,7.57510e-04,1.13686e-10
1.00000e-10,7.53447e-04,1.13760e-10
1.00000e-10,7.49641e-04,1.13834e-10
1.00000e-10,7.45841e-04,1.13909e-10
1.00000e-10,7.41910e-04,1.13983e-10
1.00000e-10,7.38353e-04,1.14058e-10
1.00000e-10,7.34771e-04,1.14133e-10
1.00000e-10,7.31494e-04,1.14207e-10
1.00000e-10,7.28944e-04,1.14282e-10
1.00000e-10,7.25333e-04,1.14357e-10
1.00000e-10,7.22152e-04,1.14432e-10
1.00000e-10,7.18615e-04,1.14508e-10
1.00000e-10,7.14721e-04,1.14583e-10
1.00000e-10,7.10786e-04,1.14658e-10
1.00000e-10,7.06184e-04,1.14734e-10
1.00000e-10,7.00602e-04,1.14810e-10
1.00000e-10,6.95374e-04,1.14885e-10
1.00000e-10,6.90412e-04,1.14961e-10
1.00000e-10,6.85819e-04,1.15037e-10
1.00000e-10,6.81863e-04,1.15113e-10
1.00000e-10,6.77960e-04,1.15189e-10
1.00000e-10,6.74528e-04,1.15266e-10
1.00000e-10,6.70957e-04,1.15342e-10
1.00000e-10,6.67089e-04,1.15418e-10
1.00000e-10,6.62974e-04,1.15495e-10
1.00000e-10,6.59742e-04,1.15571e-10
1.00000e-10,6.56277e-04,1.15648e-10
1.00000e-10,6.53003e-04,1.15725e-10
1.00000e-10,6.49342e-04,1.15802e-10
1.00000e-10,6.45799e-04,1.15879e-10
1.00000e-10,6.43368e-04,1.15956e-10
1.00000e-10,6.41561e-04,1.16033e-10
1.00000e-10,6.39092e-04,1.16111e-10
1.00000e-10,6.36061e-04,1.16188e-10
1.00000e-10,6.32458e-04,1.16266e-10
1.00000e-10,6.28774e-04,1.16343e-10
1.00000e-10,6.24516e-04,1.16421e-10
1.00000e-10,6.20982e-04,1.16499e-10
1.00000e-10,6.17788e-04,1.16577e-10
1.00000e-10,6.15597e-04,1.16655e-10
1.00000e-10,6.12490e-04,1.16733e-10
1.00000e-10,6.08890e-04,1.16811e-10
1.00000e-10,6.05603e-04,1.16890e-10
1.00000e-10,6.03004e-04,1.16968e-10
1.00000e-10,6.01149e-04,1.17047e-10
1.00000e-10,5.99884e-04,1.17125e-10
1.00000e-10,5.97910e-04,1.17204e-10
1.00000e-10,5.93879e-04,1.17283e-10
1.00000e-10,5.88967e-04,1.17362e-10
1.00000e-10,5.83007e-04,1.17441e-10
1.00000e-10,5.77077e-04,1.17520e-10
1.00000e-10,5.70847e-04,1.17599e-10
1.00000e-10,5.65119e-04,1.17678e-10
1.00000e-10,5.60922e-04,1.17758e-10
1.00000e-10,5.56947e-04,1.17837e-10
1.00000e-10,5.52330e-04,1.17917e-10
1.00000e-10,5.46017e-04,1.17996e-10
1.00000e-10,5.40680e-04,1.18076e-10
1.00000e-10,5.35050e-04,1.18156e-10
1.00000e-10,5.29719e-04,1.18236e-10
1.00000e-10,5.24592e-04,1.18316e-10
1.00000e-10,5.19442e-04,1.18396e-10
1.00000e-10,5.14219e-04,1.18476e-10
1.00000e-10,5.10198e-04,1.18557e-10
1.00000e-10,5.05916e-04,1.18637e-10
1.00000e-10,5.00714e-04,1.18718e-10
1.00000e-10,4.95398e-04,1.18798e-10
1.00000e-10,4.90210e-04,1.18879e-10
1.00000e-10,4.87332e-04,1.18960e-10
1.00000e-10,4.84634e-04,1.19041e-10
1.00000e-10,4.81583e-04,1.19122e-10
1.00000e-10,4.78309e-04,1.19203e-10
1.00000e-10,4.75576e-04,1.19284e-10
1.00000e-10,4.72504e-04,1.19365e-10
1.00000e-10,4.69143e-04,1.19447e-10
1.00000e-10,4.65687e-04,1.19528e-10
1.00000e-10,4.61678e-04,1.19610e-10
1.00000e-10,4.57149e-04,1.19691e-10
1.00000e-10,4.53240e-04,1.19773e-10
1.00000e-10,4.49210e-04,1.19855e-10
1.00000e-10,4.43304e-04,1.19937e-10
1.00000e-10,4.37659e-04,1.20019e-10
1.00000e-10,4.34456e-04,1.20101e-10
1.00000e-10,4.32791e-04,1.20183e-10
1.00000e-10,4.31626e-04,1.20265e-10
1.00000e-10,4.30830e-04,1.20347e-10
1.00000e-10,4.30408e-04,1.20430e-10
1.00000e-10,4.28917e-04,1.20512e-10
1.00000e-10,4.27136e-04,1.20595e-10
1.00000e-10,4.24598e-04,1.20678e-10
1.00000e-10,4.22548e-04,1.20760e-10
1.00000e-10,4.21645e-04,1.20843e-10
1.00000e-10,4.21646e-04,1.20926e-10
1.00000e-10,4.21748e-04,1.21009e-10
1.00000e-10,4.21871e-04,1.21092e-10
1.00000e-10,4.22244e-04,1.21175e-10
1.00000e-10,4.21749e-04,1.21259e-10
1.00000e-10,4.20494e-04,1.21342e-10
1.00000e-10,4.18861e-04,1.21426e-10
1.00000e-10,4.17522e-04,1.21509e-10
1.00000e-10,4.16590e-04,1.21593e-10
1.00000e-10,4.15740e-04,1.21677e-10
1.00000e-10,4.15067e-04,1.21760e-10
1.00000e-10,4.13840e-04,1.21844e-10
1.00000e-10,4.12531e-04,1.21928e-10
1.00000e-10,4.11103e-04,1.22012e-10
1.00000e-10,4.09795e-04,1.22097e-10
1.00000e-10,4.08572e-04,1.22181e-10
1.00000e-10,4.06684e-04,1.22265e-10
1.00000e-10,4.04276e-04,1.22350e-10
1.00000e-10,4.02348e-04,1.22434e-10
1.00000e-10,4.00879e-04,1.22519e-10
1.00000e-10,3.98923e-04,1.22603e-10
1.00000e-10,3.94852e-04,1.22688e-10
1.00000e-10,3.90630e-04,1.22773e-10
1.00000e-10,3.86227e-04,1.22858e-10
1.00000e-10,3.82300e-04,1.22943e-10
1.00000e-10,3.78672e-04,1.23028e-10
1.00000e-10,3.75322e-04,1.23113e-10
1.00000e-10,3.72857e-04,1.23198e-10
1.00000e-10,3.70065e-04,1.23284e-10
1.00000e-10,3.68272e-04,1.23369e-10
1.00000e-10,3.65732e-04,1.23455e-10
1.00000e-10,3.63226e-04,1.23540e-10
1.00000e-10,3.60444e-04,1.23626e-10
1.00000e-10,3.57506e-04,1.23712e-10
1.00000e-10,3.55528e-04,1.23798e-10
1.00000e-10,3.54086e-04,1.23883e-10
1.00000e-10,3.52839e-04,1.23969e-10
1.00000e-10,3.51301e-04,1.24056e-10
1.00000e-10,3.49175e-04,1.24142e-10
1.00000e-10,3.47013e-04,1.24228e-10
1.00000e-10,3.45313e-04,1.24314e-10
1.00000e-10,3.43518e-04,1.24401e-10
1.00000e-10,3.41631e-04,1.24487e-10
1.00000e-10,3.40568e-04,1.24574e-10
1.00000e-10,3.40067e-04,1.24660e-10
1.00000e-10,3.38951e-04,1.24747e-10
1.00000e-10,3.36949e-04,1.24834e-10
1.00000e-10,3.34872e-04,1.24921e-10
1.00000e-10,3.32864e-04,1.25008e-10
1.00000e-10,3.30833e-04,1.25095e-10
1.00000e-10,3.29157e-04,1.25182e-10
1.00000e-10,3.27556e-04,1.25269e-10
1.00000e-10,3.25793e-04,1.25356e-10
1.00000e-10,3.24144e-04,1.25444e-10
1.00000e-10,3.22291e-04,1.25531e-10
1.00000e-10,3.20544e-04,1.25619e-10
1.00000e-10,3.19046e-04,1.25706e-10
1.00000e-10,3.17579e-04,1.25794e-10
1.00000e-10,3.16139e-04,1.25882e-10
1.00000e-10,3.14303e-04,1.25969e-10
1.00000e-10,3.12472e-04,1.26057e-10
1.00000e-10,3.10542e-04,1.26145e-10
1.00000e-10,3.07975e-04,1.26233e-10
1.00000e-10,3.05226e-04,1.26322e-10
1.00000e-10,3.02284e-04,1.26410e-10
1.00000e-10,2.99216e-04,1.26498e-10
1.00000e-10,2.96223e-04,1.26586e-10
1.00000e-10,2.93837e-04,1.26675e-10
1.00000e-10,2.91892e-04,1.26763e-10
1.00000e-10,2.89825e-04,1.26852e-10
1.00000e-10,2.87500e-04,1.26941e-10
1.00000e-10,2.85226e-04,1.27029e-10
1.00000e-10,2.83262e-04,1.27118e-10
1.00000e-10,2.81661e-04,1.27207e-10
1.00000e-10,2.80363e-04,1.27296e-10
1.00000e-10,2.79205e-04,1.27385e-10
1.00000e-10,2.77618e-04,1.27474e-10
1.00000e-10,2.75403e-04,1.27563e-10
1.00000e-10,2.73302e-04,1.27653e-10
1.00000e-10,2.69877e-04,1.27742e-10
1.00000e-10,2.66886e-04,1.27831e-10
1.00000e-10,2.64508e-04,1.27921e-10
1.00000e-10,2.61900e-04,1.28011e-10
1.00000e-10,2.59197e-04,1.28100e-10
1.00000e-10,2.57029e-04,1.28190e-10
1.00000e-10,2.54961e-04,1.28280e-10
1.00000e-10,2.53534e-04,1.28370e-10
1.00000e-10,2.51645e-04,1.28460e-10
1.00000e-10,2.49557e-04,1.28550e-10
1.00000e-10,2.46354e-04,1.28640e-10
1.00000e-10,2.42909e-04,1.28730e-10
1.00000e-10,2.40146e-04,1.28820e-10
1.00000e-10,2.37346e-04,1.28910e-10
1.00000e-10,2.34152e-04,1.29001e-10
1.00000e-10,2.31163e-04,1.29091e-10
1.00000e-10,2.28573e-04,1.29182e-10
1.00000e-10,2.26324e-04,1.29272e-10
1.00000e-10,2.24487e-04,1.29363e-10
1.00000e-10,2.23079e-04,1.29454e-10
1.00000e-10,2.21543e-04,1.29544e-10
1.00000e-10,2.20072e-04,1.29635e-10
1.00000e-10,2.18407e-04,1.29726e-10
1.00000e-10,2.16745e-04,1.29817e-10
1.00000e-10,2.15810e-04,1.29908e-10
1.00000e-10,2.14531e-04,1.29999e-10
1.00000e-10,2.13273e-04,1.30091e-10
1.00000e-10,2.11599e-04,1.30182e-10
1.00000e-10,2.09373e-04,1.30273e-10
1.00000e-10,2.07122e-04,1.30365e-10
1.00000e-10,2.04961e-04,1.30456e-10
1.00000e-10,2.03321e-04,1.30548e-10
1.00000e-10,2.02002e-04,1.30639e-10
1.00000e-10,2.00967e-04,1.30731e-10
1.00000e-10,2.00013e-04,1.30823e-10
1.00000e-10,1.99817e-04,1.30915e-10
1.00000e-10,1.99980e-04,1.31007e-10
1.00000e-10,2.00324e-04,1.31099e-10
1.00000e-10,2.00584e-04,1.31191e-10
1.00000e-10,2.02040e-04,1.31283e-10
1.00000e-10,2.03315e-04,1.31375e-10
1.00000e-10,2.02936e-04,1.31467e-10
1.00000e-10,2.00925e-04,1.31560e-10
1.00000e-10,1.99206e-04,1.31652e-10
1.00000e-10,1.97354e-04,1.31745e-10
1.00000e-10,1.95499e-04,1.31837e-10
1.00000e-10,1.94032e-04,1.31930e-10
1.00000e-10,1.92927e-04,1.32023e-10
1.00000e-10,1.92171e-04,1.32115e-10
1.00000e-10,1.91547e-04,1.32208e-10
1.00000e-10,1.91151e-04,1.32301e-10
1.00000e-10,1.90831e-04,1.32394e-10
1.00000e-10,1.90608e-04,1.32487e-10
1.00000e-10,1.90861e-04,1.32580e-10
1.00000e-10,1.91498e-04,1.32673e-10
1.00000e-10,1.92689e-04,1.32766e-10
1.00000e-10,1.93074e-04,1.32860e-10
1.00000e-10,1.91923e-04,1.32953e-10
1.00000e-10,1.90877e-04,1.33046e-10
1.00000e-10,1.90124e-04,1.33140e-10
1.00000e-10,1.89704e-04,1.33234e-10
1.00000e-10,1.89558e-04,1.33327e-10
1.00000e-10,1.89837e-04,1.33421e-10
1.00000e-10,1.90264e-04,1.33514e-10
1.00000e-10,1.90479e-04,1.33608e-10
1.00000e-10,1.90359e-04,1.33702e-10
1.00000e-10,1.89914e-04,1.33796e-10
1.00000e-10,1.89330e-04,1.33890e-10
1.00000e-10,1.88728e-04,1.33984e-10
1.00000e-10,1.88181e-04,1.34078e-10
1.00000e-10,1.87575e-04,1.34173e-10
1.00000e-10,1.86962e-04,1.34267e-10
1.00000e-10,1.86261e-04,1.34361e-10
1.00000e-10,1.85177e-04,1.34456e-10
1.00000e-10,1.83969e-04,1.34550e-10
1.00000e-10,1.82886e-04,1.34644e-10
1.00000e-10,1.82021e-04,1.34739e-10
1.00000e-10,1.81487e-04,1.34834e-10
1.00000e-10,1.81279e-04,1.34928e-10
1.00000e-10,1.80946e-04,1.35023e-10
1.00000e-10,1.80453e-04,1.35118e-10
1.00000e-10,1.79878e-04,1.35213e-10
1.00000e-10,1.79364e-04,1.35308e-10
1.00000e-10,1.78828e-04,1.35403e-10
1.00000e-10,1.78389e-04,1.35498e-10
1.00000e-10,1.78183e-04,1.35593e-10
1.00000e-10,1.77814e-04,1.35688e-10
1.00000e-10,1.77166e-04,1.35784e-10
1.00000e-10,1.76460e-04,1.35879e-10
1.00000e-10,1.75717e-04,1.35974e-10
1.00000e-10,1.75224e-04,1.36070e-10
1.00000e-10,1.74902e-04,1.36165e-10
1.00000e-10,1.74537e-04,1.36261e-10
1.00000e-10,1.74095e-04,1.36356e-10
1.00000e-10,1.73513e-04,1.36452e-10
1.00000e-10,1.72914e-04,1.36548e-10
1.00000e-10,1.72107e-04,1.36644e-10
1.00000e-10,1.71087e-04,1.36740e-10
1.00000e-10,1.70019e-04,1.36836e-10
1.00000e-10,1.68969e-04,1.36932e-10
1.00000e-10,1.67938e-04,1.37028e-10
1.00000e-10,1.66958e-04,1.37124e-10
1.00000e-10,1.66124e-04,1.37220e-10
1.00000e-10,1.65426e-04,1.37316e-10
1.00000e-10,1.64940e-04,1.37412e-10
1.00000e-10,1.64652e-04,1.37509e-10
1.00000e-10,1.64532e-04,1.37605e-10
1.00000e-10,1.64597e-04,1.37702e-10
1.00000e-10,1.64952e-04,1.37798e-10
1.00000e-10,1.65364e-04,1.37895e-10
1.00000e-10,1.65867e-04,1.37992e-10
1.00000e-10,1.66361e-04,1.38088e-10
1.00000e-10,1.66613e-04,1.38185e-10
1.00000e-10,1.66624e-04,1.38282e-10
1.00000e-10,1.66400e-04,1.38379e-10
1.00000e-10,1.66018e-04,1.38476e-10
1.00000e-10,1.65503e-04,1.38573e-10
1.00000e-10,1.64893e-04,1.38670e-10
1.00000e-10,1.64136e-04,1.38767e-10
1.00000e-10,1.63364e-04,1.38864e-10
1.00000e-10,1.62634e-04,1.38961e-10
1.00000e-10,1.61993e-04,1.39059e-10
1.00000e-10,1.61497e-04,1.39156e-10
1.00000e-10,1.61106e-04,1.39254e-10
1.00000e-10,1.60816e-04,1.39351e-10
1.00000e-10,1.60526e-04,1.39449e-10
1.00000e-10,1.60263e-04,1.39546e-10
1.00000e-10,1.59749e-04,1.39644e-10
1.00000e-10,1.59061e-04,1.39741e-10
1.00000e-10,1.58152e-04,1.39839e-10
1.00000e-10,1.57151e-04,1.39937e-10
1.00000e-10,1.56147e-04,1.40035e-10
1.00000e-10,1.55132e-04,1.40133e-10
1.00000e-10,1.54036e-04,1.40231e-10
1.00000e-10,1.52842e-04,1.40329e-10
1.00000e-10,1.51591e-04,1.40427e-10
1.00000e-10,1.50330e-04,1.40525e-10
1.00000e-10,1.49011e-04,1.40623e-10
1.00000e-10,1.47705e-04,1.40722e-10
1.00000e-10,1.46510e-04,1.40820e-10
1.00000e-10,1.45427e-04,1.40918e-10
1.00000e-10,1.44417e-04,1.41017e-10
1.00000e-10,1.43409e-04,1.41115e-10
1.00000e-10,1.42572e-04,1.41214e-10
1.00000e-10,1.41882e-04,1.41312e-10
1.00000e-10,1.41311e-04,1.41411e-10
1.00000e-10,1.40762e-04,1.41510e-10
1.00000e-10,1.40178e-04,1.41609e-10
1.00000e-10,1.39520e-04,1.41707e-10
1.00000e-10,1.38683e-04,1.41806e-10
1.00000e-10,1.37651e-04,1.41905e-10
1.00000e-10,1.36470e-04,1.42004e-10
1.00000e-10,1.35165e-04,1.42103e-10
1.00000e-10,1.33843e-04,1.42202e-10
1.00000e-10,1.32485e-04,1.42301e-10
1.00000e-10,1.31064e-04,1.42401e-10
1.00000e-10,1.29623e-04,1.42500e-10
1.00000e-10,1.28204e-04,1.42599e-10
1.00000e-10,1.26828e-04,1.42699e-10
1.00000e-10,1.25489e-04,1.42798e-10
1.00000e-10,1.24290e-04,1.42898e-10
1.00000e-10,1.23210e-04,1.42997e-10
1.00000e-10,1.22418e-04,1.43097e-10
1.00000e-10,1.21748e-04,1.43196e-10
1.00000e-10,1.21269e-04,1.43296e-10
1.00000e-10,1.20817e-04,1.43396e-10
1.00000e-10,1.20425e-04,1.43495e-10
1.00000e-10,1.20097e-04,1.43595e-10
1.00000e-10,1.19906e-04,1.43695e-10
1.00000e-10,1.19879e-04,1.43795e-10
1.00000e-10,1.19955e-04,1.43895e-10
1.00000e-10,1.20149e-04,1.43995e-10
1.00000e-10,1.20426e-04,1.44095e-10
1.00000e-10,1.20770e-04,1.44195e-10
1.00000e-10,1.21138e-04,1.44296e-10
1.00000e-10,1.21480e-04,1.44396e-10
1.00000e-10,1.21768e-04,1.44496e-10
1.00000e-10,1.21956e-04,1.44596e-10
1.00000e-10,1.22105e-04,1.44697e-10
1.00000e-10,1.22222e-04,1.44797e-10
1.00000e-10,1.22289e-04,1.44898e-10
1.00000e-10,1.22303e-04,1.44998e-10
1.00000e-10,1.22142e-04,1.45099e-10
1.00000e-10,1.22066e-04,1.45200e-10
1.00000e-10,1.22035e-04,1.45300e-10
1.00000e-10,1.22066e-04,1.45401e-10
1.00000e-10,1.22268e-04,1.45502e-10
1.00000e-10,1.22558e-04,1.45603e-10
1.00000e-10,1.23005e-04,1.45704e-10
1.00000e-10,1.23432e-04,1.45805e-10
1.00000e-10,1.23776e-04,1.45906e-10
1.00000e-10,1.23976e-04,1.46007e-10
1.00000e-10,1.24143e-04,1.46108e-10
1.00000e-10,1.24136e-04,1.46209e-10
1.00000e-10,1.24102e-04,1.46310e-10
1.00000e-10,1.24095e-04,1.46412e-10
1.00000e-10,1.24223e-04,1.46513e-10
1.00000e-10,1.24452e-04,1.46614e-10
1.00000e-10,1.24759e-04,1.46716e-10
1.00000e-10,1.25220e-04,1.46817e-10
1.00000e-10,1.25796e-04,1.46919e-10
1.00000e-10,1.26317e-04,1.47020e-10
1.00000e-10,1.26848e-04,1.47122e-10
1.00000e-10,1.27279e-04,1.47224e-10
1.00000e-10,1.27651e-04,1.47325e-10
1.00000e-10,1.27827e-04,1.47427e-10
1.00000e-10,1.28079e-04,1.47529e-10
1.00000e-10,1.28281e-04,1.47631e-10
1.00000e-10,1.28534e-04,1.47733e-10
1.00000e-10,1.28762e-04,1.47834e-10
1.00000e-10,1.28983e-04,1.47936e-10
1.00000e-10,1.29175e-04,1.48039e-10
1.00000e-10,1.29470e-04,1.48141e-10
1.00000e-10,1.29722e-04,1.48243e-10
1.00000e-10,1.29942e-04,1.48345e-10
1.00000e-10,1.30127e-04,1.48447e-10
1.00000e-10,1.30195e-04,1.48549e-10
1.00000e-10,1.30326e-04,1.48652e-10
1.00000e-10,1.30340e-04,1.48754e-10
1.00000e-10,1.30405e-04,1.48857e-10
1.00000e-10,1.30253e-04,1.48959e-10
1.00000e-10,1.30147e-04,1.49062e-10
1.00000e-10,1.29910e-04,1.49164e-10
1.00000e-10,1.29499e-04,1.49267e-10
1.00000e-10,1.28968e-04,1.49369e-10
1.00000e-10,1.28255e-04,1.49472e-10
1.00000e-10,1.27323e-04,1.49575e-10
1.00000e-10,1.26385e-04,1.49678e-10
1.00000e-10,1.25493e-04,1.49781e-10
1.00000e-10,1.24774e-04,1.49883e-10
1.00000e-10,1.24152e-04,1.49986e-10
1.00000e-10,1.23656e-04,1.50089e-10
1.00000e-10,1.23277e-04,1.50192e-10
1.00000e-10,1.22880e-04,1.50295e-10
1.00000e-10,1.22514e-04,1.50399e-10
1.00000e-10,1.22008e-04,1.50502e-10
1.00000e-10,1.21370e-04,1.50605e-10
1.00000e-10,1.20683e-04,1.50708e-10
1.00000e-10,1.20067e-04,1.50811e-10
1.00000e-10,1.19368e-04,1.50915e-10
1.00000e-10,1.18519e-04,1.51018e-10
1.00000e-10,1.17867e-04,1.51122e-10
1.00000e-10,1.17392e-04,1.51225e-10
1.00000e-10,1.16638e-04,1.51329e-10
1.00000e-10,1.15767e-04,1.51432e-10
1.00000e-10,1.15035e-04,1.51536e-10
1.00000e-10,1.14603e-04,1.51640e-10
1.00000e-10,1.14013e-04,1.51743e-10
1.00000e-10,1.13339e-04,1.51847e-10
1.00000e-10,1.12737e-04,1.51951e-10
1.00000e-10,1.12263e-04,1.52055e-10
1.00000e-10,1.11632e-04,1.52158e-10
1.00000e-10,1.10898e-04,1.52262e-10
1.00000e-10,1.09921e-04,1.52366e-10
1.00000e-10,1.08394e-04,1.52470e-10
1.00000e-10,1.07273e-04,1.52574e-10
1.00000e-10,1.06342e-04,1.52678e-10
1.00000e-10,1.05461e-04,1.52782e-10
1.00000e-10,1.04522e-04,1.52887e-10
1.00000e-10,1.03579e-04,1.52991e-10
1.00000e-10,1.02808e-04,1.53095e-10
1.00000e-10,1.02113e-04,1.53199e-10
1.00000e-10,1.01549e-04,1.53304e-10
1.00000e-10,1.00829e-04,1.53408e-10
1.00000e-10,9.99901e-05,1.53513e-10
1.00000e-10,9.90751e-05,1.53617e-10
1.00000e-10,9.78452e-05,1.53722e-10
1.00000e-10,9.65741e-05,1.53826e-10
1.00000e-10,9.53226e-05,1.53931e-10
1.00000e-10,9.41886e-05,1.54036e-10
1.00000e-10,9.32019e-05,1.54140e-10
1.00000e-10,9.24242e-05,1.54245e-10
1.00000e-10,9.18946e-05,1.54350e-10
1.00000e-10,9.15952e-05,1.54455e-10
1.00000e-10,9.13140e-05,1.54559e-10
1.00000e-10,9.08500e-05,1.54664e-10
1.00000e-10,9.04846e-05,1.54769e-10
1.00000e-10,9.02243e-05,1.54874e-10
1.00000e-10,9.00343e-05,1.54979e-10
1.00000e-10,8.97970e-05,1.55084e-10
1.00000e-10,8.95453e-05,1.55189e-10
1.00000e-10,8.93122e-05,1.55295e-10
1.00000e-10,8.90616e-05,1.55400e-10
1.00000e-10,8.86215e-05,1.55505e-10
1.00000e-10,8.79889e-05,1.55610e-10
1.00000e-10,8.73781e-05,1.55716e-10
1.00000e-10,8.65376e-05,1.55821e-10
1.00000e-10,8.55716e-05,1.55926e-10
1.00000e-10,8.45552e-05,1.56032e-10
1.00000e-10,8.35720e-05,1.56137e-10
1.00000e-10,8.26830e-05,1.56243e-10
1.00000e-10,8.19574e-05,1.56349e-10
1.00000e-10,8.12182e-05,1.56454e-10
1.00000e-10,8.04582e-05,1.56560e-10
1.00000e-10,7.96967e-05,1.56666e-10
1.00000e-10,7.88474e-05,1.56771e-10
1.00000e-10,7.79567e-05,1.56877e-10
1.00000e-10,7.69828e-05,1.56983e-10
1.00000e-10,7.60581e-05,1.57089e-10
1.00000e-10,7.52304e-05,1.57195e-10
1.00000e-10,7.44693e-05,1.57301e-10
1.00000e-10,7.37949e-05,1.57407e-10
1.00000e-10,7.32378e-05,1.57513e-10
1.00000e-10,7.26595e-05,1.57619e-10
1.00000e-10,7.22957e-05,1.57725e-10
1.00000e-10,7.21103e-05,1.57831e-10
1.00000e-10,7.20580e-05,1.57937e-10
1.00000e-10,7.22240e-05,1.58043e-10
1.00000e-10,7.25587e-05,1.58150e-10
1.00000e-10,7.28267e-05,1.58256e-10
1.00000e-10,7.31709e-05,1.58362e-10
1.00000e-10,7.36247e-05,1.58469e-10
1.00000e-10,7.40652e-05,1.58575e-10
1.00000e-10,7.43906e-05,1.58681e-10
1.00000e-10,7.46914e-05,1.58788e-10
1.00000e-10,7.50649e-05,1.58894e-10
1.00000e-10,7.54132e-05,1.59001e-10
1.00000e-10,7.57337e-05,1.59107e-10
1.00000e-10,7.59756e-05,1.59214e-10
1.00000e-10,7.63016e-05,1.59321e-10
1.00000e-10,7.67015e-05,1.59428e-10
1.00000e-10,7.71513e-05,1.59534e-10
1.00000e-10,7.75415e-05,1.59641e-10
1.00000e-10,7.79124e-05,1.59748e-10
1.00000e-10,7.82479e-05,1.59855e-10
1.00000e-10,7.84542e-05,1.59962e-10
1.00000e-10,7.85155e-05,1.60069e-10
1.00000e-10,7.86685e-05,1.60176e-10
1.00000e-10,7.85464e-05,1.60283e-10
1.00000e-10,7.83693e-05,1.60390e-10
1.00000e-10,7.82604e-05,1.60497e-10
1.00000e-10,7.81951e-05,1.60604e-10
1.00000e-10,7.82291e-05,1.60711e-10
1.00000e-10,7.81664e-05,1.60818e-10
1.00000e-10,7.81112e-05,1.60926e-10
1.00000e-10,7.81536e-05,1.61033e-10
1.00000e-10,7.82696e-05,1.61140e-10
1.00000e-10,7.83032e-05,1.61248e-10
1.00000e-10,7.83260e-05,1.61355e-10
1.00000e-10,7.83424e-05,1.61462e-10
1.00000e-10,7.83645e-05,1.61570e-10
1.00000e-10,7.84530e-05,1.61677e-10
1.00000e-10,7.86388e-05,1.61785e-10
1.00000e-10,7.89005e-05,1.61892e-10
1.00000e-10,7.92725e-05,1.62000e-10
1.00000e-10,7.95974e-05,1.62108e-10
1.00000e-10,7.99096e-05,1.62215e-10
1.00000e-10,8.02658e-05,1.62323e-10
1.00000e-10,8.06444e-05,1.62431e-10
1.00000e-10,8.11149e-05,1.62539e-10
1.00000e-10,8.15258e-05,1.62646e-10
1.00000e-10,8.17516e-05,1.62754e-10
1.00000e-10,8.18544e-05,1.62862e-10
1.00000e-10,8.16779e-05,1.62970e-10
1.00000e-10,8.13401e-05,1.63078e-10
1.00000e-10,8.09690e-05,1.63186e-10
1.00000e-10,8.05548e-05,1.63294e-10
1.00000e-10,8.00805e-05,1.63402e-10
1.00000e-10,7.95409e-05,1.63511e-10
1.00000e-10,7.89883e-05,1.63619e-10
1.00000e-10,7.85541e-05,1.63727e-10
1.00000e-10,7.82628e-05,1.63835e-10
1.00000e-10,7.80712e-05,1.63943e-10
1.00000e-10,7.79402e-05,1.64052e-10
1.00000e-10,7.78019e-05,1.64160e-10
1.00000e-10,7.76716e-05,1.64268e-10
1.00000e-10,7.74602e-05,1.64377e-10
1.00000e-10,7.71724e-05,1.64485e-10
1.00000e-10,7.69390e-05,1.64594e-10
1.00000e-10,7.67208e-05,1.64702e-10
1.00000e-10,7.65043e-05,1.64811e-10
1.00000e-10,7.63201e-05,1.64919e-10
1.00000e-10,7.62396e-05,1.65028e-10
1.00000e-10,7.61743e-05,1.65136e-10
1.00000e-10,7.61093e-05,1.65245e-10
1.00000e-10,7.59852e-05,1.65354e-10
1.00000e-10,7.58827e-05,1.65463e-10
1.00000e-10,7.56870e-05,1.65571e-10
1.00000e-10,7.54511e-05,1.65680e-10
1.00000e-10,7.52194e-05,1.65789e-10
1.00000e-10,7.50272e-05,1.65898e-10
1.00000e-10,7.47733e-05,1.66007e-10
1.00000e-10,7.44657e-05,1.66116e-10
1.00000e-10,7.41937e-05,1.66225e-10
1.00000e-10,7.39776e-05,1.66334e-10
1.00000e-10,7.38417e-05,1.66443e-10
1.00000e-10,7.36847e-05,1.66552e-10
1.00000e-10,7.35100e-05,1.66661e-10
1.00000e-10,7.33429e-05,1.66770e-10
1.00000e-10,7.30753e-05,1.66879e-10
1.00000e-10,7.26819e-05,1.66988e-10
1.00000e-10,7.21670e-05,1.67098e-10
1.00000e-10,7.15773e-05,1.67207e-10
1.00000e-10,7.09856e-05,1.67316e-10
1.00000e-10,7.04091e-05,1.67426e-10
1.00000e-10,6.98247e-05,1.67535e-10
1.00000e-10,6.92082e-05,1.67644e-10
1.00000e-10,6.85983e-05,1.67754e-10
1.00000e-10,6.80457e-05,1.67863e-10
1.00000e-10,6.75267e-05,1.67973e-10
1.00000e-10,6.70554e-05,1.68082e-10
1.00000e-10,6.65844e-05,1.68192e-10
1.00000e-10,6.60999e-05,1.68302e-10
1.00000e-10,6.56517e-05,1.68411e-10
1.00000e-10,6.51587e-05,1.68521e-10
1.00000e-10,6.46173e-05,1.68631e-10
1.00000e-10,6.40495e-05,1.68740e-10
1.00000e-10,6.34931e-05,1.68850e-10
1.00000e-10,6.29512e-05,1.68960e-10
1.00000e-10,6.24351e-05,1.69070e-10
1.00000e-10,6.19484e-05,1.69180e-10
1.00000e-10,6.14506e-05,1.69290e-10
1.00000e-10,6.09511e-05,1.69400e-10
1.00000e-10,6.04678e-05,1.69510e-10
1.00000e-10,5.99828e-05,1.69619e-10
1.00000e-10,5.94991e-05,1.69729e-10
1.00000e-10,5.90252e-05,1.69840e-10
1.00000e-10,5.85533e-05,1.69950e-10
1.00000e-10,5.80554e-05,1.70060e-10
1.00000e-10,5.75176e-05,1.70170e-10
1.00000e-10,5.69201e-05,1.70280e-10
1.00000e-10,5.63027e-05,1.70390e-10
1.00000e-10,5.56351e-05,1.70501e-10
1.00000e-10,5.49296e-05,1.70611e-10
1.00000e-10,5.42621e-05,1.70721e-10
1.00000e-10,5.36406e-05,1.70831e-10
1.00000e-10,5.30017e-05,1.70942e-10
1.00000e-10,5.23369e-05,1.71052e-10
1.00000e-10,5.16444e-05,1.71163e-10
1.00000e-10,5.09796e-05,1.71273e-10
1.00000e-10,5.03934e-05,1.71384e-10
1.00000e-10,4.98586e-05,1.71494e-10
1.00000e-10,4.93731e-05,1.71605e-10
1.00000e-10,4.89395e-05,1.71715e-10
1.00000e-10,4.86028e-05,1.71826e-10
1.00000e-10,4.83132e-05,1.71937e-10
1.00000e-10,4.82041e-05,1.72047e-10
1.00000e-10,4.81622e-05,1.72158e-10
1.00000e-10,4.81474e-05,1.72269e-10
1.00000e-10,4.81911e-05,1.72380e-10
1.00000e-10,4.83278e-05,1.72490e-10
1.00000e-10,4.84500e-05,1.72601e-10
1.00000e-10,4.84811e-05,1.72712e-10
1.00000e-10,4.85075e-05,1.72823e-10
1.00000e-10,4.85330e-05,1.72934e-10
1.00000e-10,4.85589e-05,1.73045e-10
1.00000e-10,4.86240e-05,1.73156e-10
1.00000e-10,4.87431e-05,1.73267e-10
1.00000e-10,4.88977e-05,1.73378e-10
1.00000e-10,4.91003e-05,1.73489e-10
1.00000e-10,4.93667e-05,1.73600e-10
1.00000e-10,4.95760e-05,1.73711e-10
1.00000e-10,4.98582e-05,1.73822e-10
1.00000e-10,5.01695e-05,1.73934e-10
1.00000e-10,5.05260e-05,1.74045e-10
1.00000e-10,5.09089e-05,1.74156e-10
1.00000e-10,5.12554e-05,1.74267e-10
1.00000e-10,5.15938e-05,1.74379e-10
1.00000e-10,5.18499e-05,1.74490e-10
1.00000e-10,5.20287e-05,1.74601e-10
1.00000e-10,5.21820e-05,1.74713e-10
1.00000e-10,5.22986e-05,1.74824e-10
1.00000e-10,5.23983e-05,1.74936e-10
1.00000e-10,5.25175e-05,1.75047e-10
1.00000e-10,5.26492e-05,1.75159e-10
1.00000e-10,5.27979e-05,1.75270e-10
1.00000e-10,5.29400e-05,1.75382e-10
1.00000e-10,5.30431e-05,1.75493e-10
1.00000e-10,5.31673e-05,1.75605e-10
1.00000e-10,5.33674e-05,1.75717e-10
1.00000e-10,5.36119e-05,1.75828e-10
1.00000e-10,5.39035e-05,1.75940e-10
1.00000e-10,5.41712e-05,1.76052e-10
1.00000e-10,5.44788e-05,1.76164e-10
1.00000e-10,5.47959e-05,1.76275e-10
1.00000e-10,5.51159e-05,1.76387e-10
1.00000e-10,5.54219e-05,1.76499e-10
1.00000e-10,5.56637e-05,1.76611e-10
1.00000e-10,5.58474e-05,1.76723e-10
1.00000e-10,5.59739e-05,1.76835e-10
1.00000e-10,5.60783e-05,1.76947e-10
1.00000e-10,5.60990e-05,1.77059e-10
1.00000e-10,5.60897e-05,1.77171e-10
1.00000e-10,5.60728e-05,1.77283e-10
1.00000e-10,5.60520e-05,1.77395e-10
1.00000e-10,5.59689e-05,1.77507e-10
1.00000e-10,5.58199e-05,1.77619e-10
1.00000e-10,5.55319e-05,1.77732e-10
1.00000e-10,5.52114e-05,1.77844e-10
1.00000e-10,5.48995e-05,1.77956e-10
1.00000e-10,5.45712e-05,1.78068e-10
1.00000e-10,5.42568e-05,1.78180e-10
1.00000e-10,5.39592e-05,1.78293e-10
1.00000e-10,5.36785e-05,1.78405e-10
1.00000e-10,5.33472e-05,1.78517e-10
1.00000e-10,5.30827e-05,1.78630e-10
1.00000e-10,5.27982e-05,1.78742e-10
1.00000e-10,5.24796e-05,1.78855e-10
1.00000e-10,5.21170e-05,1.78967e-10
1.00000e-10,5.17358e-05,1.79080e-10
1.00000e-10,5.13183e-05,1.79192e-10
1.00000e-10,5.08290e-05,1.79305e-10
1.00000e-10,5.03451e-05,1.79417e-10
1.00000e-10,4.98447e-05,1.79530e-10
1.00000e-10,4.93611e-05,1.79643e-10
1.00000e-10,4.88703e-05,1.79755e-10
1.00000e-10,4.83829e-05,1.79868e-10
1.00000e-10,4.79261e-05,1.79981e-10
1.00000e-10,4.75061e-05,1.80094e-10
1.00000e-10,4.71212e-05,1.80206e-10
1.00000e-10,4.70801e-05,1.80319e-10
1.00000e-10,4.68909e-05,1.80432e-10
1.00000e-10,4.69165e-05,1.80545e-10
1.00000e-10,4.73184e-05,1.80658e-10
1.00000e-10,4.77968e-05,1.80770e-10
1.00000e-10,4.81763e-05,1.80883e-10
1.00000e-10,4.84476e-05,1.80996e-10
1.00000e-10,4.86669e-05,1.81109e-10
1.00000e-10,4.87035e-05,1.81222e-10
1.00000e-10,4.88950e-05,1.81335e-10
1.00000e-10,4.91811e-05,1.81448e-10
1.00000e-10,4.95094e-05,1.81561e-10
1.00000e-10,4.97800e-05,1.81675e-10
1.00000e-10,5.00462e-05,1.81788e-10
1.00000e-10,5.02486e-05,1.81901e-10
1.00000e-10,5.02248e-05,1.82014e-10
1.00000e-10,5.01180e-05,1.82127e-10
1.00000e-10,4.98698e-05,1.82240e-10
1.00000e-10,4.95900e-05,1.82354e-10
1.00000e-10,4.92383e-05,1.82467e-10
1.00000e-10,4.87196e-05,1.82580e-10
1.00000e-10,4.81217e-05,1.82694e-10
1.00000e-10,4.75329e-05,1.82807e-10
1.00000e-10,4.69598e-05,1.82920e-10
1.00000e-10,4.64958e-05,1.83034e-10
1.00000e-10,4.62336e-05,1.83147e-10
1.00000e-10,4.61281e-05,1.83261e-10
1.00000e-10,4.59185e-05,1.83374e-10
1.00000e-10,4.57911e-05,1.83488e-10
1.00000e-10,4.55542e-05,1.83601e-10
1.00000e-10,4.52200e-05,1.83715e-10
1.00000e-10,4.47700e-05,1.83828e-10
1.00000e-10,4.42210e-05,1.83942e-10
1.00000e-10,4.36714e-05,1.84056e-10
1.00000e-10,4.30208e-05,1.84169e-10
1.00000e-10,4.24188e-05,1.84283e-10
1.00000e-10,4.18609e-05,1.84397e-10
1.00000e-10,4.12409e-05,1.84510e-10
1.00000e-10,4.06361e-05,1.84624e-10
1.00000e-10,4.01426e-05,1.84738e-10
1.00000e-10,3.96921e-05,1.84852e-10
1.00000e-10,3.92804e-05,1.84966e-10
1.00000e-10,3.88913e-05,1.85079e-10
1.00000e-10,3.85149e-05,1.85193e-10
1.00000e-10,3.80473e-05,1.85307e-10
1.00000e-10,3.75559e-05,1.85421e-10
1.00000e-10,3.70681e-05,1.85535e-10
1.00000e-10,3.65151e-05,1.85649e-10
1.00000e-10,3.60248e-05,1.85763e-10
1.00000e-10,3.56062e-05,1.85877e-10
1.00000e-10,3.52626e-05,1.85991e-10
1.00000e-10,3.49249e-05,1.86105e-10
1.00000e-10,3.47258e-05,1.86219e-10
1.00000e-10,3.46392e-05,1.86333e-10
1.00000e-10,3.46730e-05,1.86448e-10
1.00000e-10,3.48103e-05,1.86562e-10
1.00000e-10,3.49579e-05,1.86676e-10
1.00000e-10,3.50482e-05,1.86790e-10
1.00000e-10,3.51112e-05,1.86904e-10
1.00000e-10,3.51250e-05,1.87019e-10
1.00000e-10,3.52183e-05,1.87133e-10
1.00000e-10,3.52924e-05,1.87247e-10
1.00000e-10,3.53554e-05,1.87362e-10
1.00000e-10,3.54019e-05,1.87476e-10
1.00000e-10,3.54470e-05,1.87590e-10
1.00000e-10,3.55628e-05,1.87705e-10
1.00000e-10,3.56579e-05,1.87819e-10
1.00000e-10,3.57103e-05,1.87934e-10
1.00000e-10,3.57755e-05,1.88048e-10
1.00000e-10,3.59186e-05,1.88163e-10
1.00000e-10,3.58953e-05,1.88277e-10
1.00000e-10,3.58577e-05,1.88392e-10
1.00000e-10,3.58183e-05,1.88506e-10
1.00000e-10,3.58148e-05,1.88621e-10
1.00000e-10,3.58030e-05,1.88736e-10
1.00000e-10,3.57799e-05,1.88850e-10
1.00000e-10,3.57894e-05,1.88965e-10
1.00000e-10,3.58185e-05,1.89080e-10
1.00000e-10,3.58438e-05,1.89194e-10
1.00000e-10,3.58589e-05,1.89309e-10
1.00000e-10,3.58691e-05,1.89424e-10
1.00000e-10,3.58681e-05,1.89539e-10
1.00000e-10,3.58702e-05,1.89653e-10
1.00000e-10,3.58913e-05,1.89768e-10
1.00000e-10,3.59153e-05,1.89883e-10
1.00000e-10,3.59352e-05,1.89998e-10
1.00000e-10,3.59661e-05,1.90113e-10
1.00000e-10,3.60154e-05,1.90228e-10
1.00000e-10,3.61008e-05,1.90343e-10
1.00000e-10,3.62101e-05,1.90458e-10
1.00000e-10,3.63431e-05,1.90573e-10
1.00000e-10,3.65045e-05,1.90688e-10
1.00000e-10,3.67176e-05,1.90803e-10
1.00000e-10,3.69899e-05,1.90918e-10
1.00000e-10,3.72543e-05,1.91033e-10
1.00000e-10,3.75812e-05,1.91148e-10
1.00000e-10,3.79516e-05,1.91263e-10
1.00000e-10,3.83402e-05,1.91378e-10
1.00000e-10,3.87450e-05,1.91493e-10
1.00000e-10,3.91314e-05,1.91608e-10
1.00000e-10,3.94980e-05,1.91724e-10
1.00000e-10,3.98320e-05,1.91839e-10
1.00000e-10,4.02101e-05,1.91954e-10
1.00000e-10,4.05064e-05,1.92069e-10
1.00000e-10,4.07648e-05,1.92185e-10
1.00000e-10,4.09300e-05,1.92300e-10
1.00000e-10,4.09317e-05,1.92415e-10
1.00000e-10,4.09291e-05,1.92531e-10
1.00000e-10,4.08883e-05,1.92646e-10
1.00000e-10,4.08242e-05,1.92761e-10
1.00000e-10,4.07580e-05,1.92877e-10
1.00000e-10,4.06778e-05,1.92992e-10
1.00000e-10,4.05954e-05,1.93108e-10
1.00000e-10,4.05353e-05,1.93223e-10
1.00000e-10,4.04985e-05,1.93339e-10
1.00000e-10,4.04609e-05,1.93454e-10
1.00000e-10,4.04269e-05,1.93570e-10
1.00000e-10,4.04047e-05,1.93685e-10
1.00000e-10,4.04113e-05,1.93801e-10
1.00000e-10,4.04759e-05,1.93917e-10
1.00000e-10,4.05079e-05,1.94032e-10
1.00000e-10,4.05326e-05,1.94148e-10
1.00000e-10,4.05780e-05,1.94264e-10
1.00000e-10,4.05935e-05,1.94379e-10
1.00000e-10,4.05680e-05,1.94495e-10
1.00000e-10,4.05059e-05,1.94611e-10
1.00000e-10,4.04142e-05,1.94727e-10
1.00000e-10,4.03087e-05,1.94842e-10
1.00000e-10,4.01822e-05,1.94958e-10
1.00000e-10,3.99846e-05,1.95074e-10
1.00000e-10,3.97591e-05,1.95190e-10
1.00000e-10,3.95216e-05,1.95306e-10
1.00000e-10,3.92793e-05,1.95422e-10
1.00000e-10,3.90332e-05,1.95538e-10
1.00000e-10,3.88032e-05,1.95653e-10
1.00000e-10,3.85850e-05,1.95769e-10
1.00000e-10,3.83603e-05,1.95885e-10
1.00000e-10,3.81341e-05,1.96001e-10
1.00000e-10,3.79313e-05,1.96117e-10
1.00000e-10,3.76899e-05,1.96233e-10
1.00000e-10,3.73869e-05,1.96349e-10
1.00000e-10,3.70918e-05,1.96466e-10
1.00000e-10,3.67975e-05,1.96582e-10
1.00000e-10,3.64915e-05,1.96698e-10
1.00000e-10,3.61592e-05,1.96814e-10
1.00000e-10,3.58151e-05,1.96930e-10
1.00000e-10,3.54006e-05,1.97046e-10
1.00000e-10,3.50186e-05,1.97163e-10
1.00000e-10,3.46574e-05,1.97279e-10
1.00000e-10,3.43403e-05,1.97395e-10
1.00000e-10,3.40419e-05,1.97511e-10
1.00000e-10,3.37332e-05,1.97628e-10
1.00000e-10,3.33939e-05,1.97744e-10
1.00000e-10,3.30510e-05,1.97860e-10
1.00000e-10,3.27022e-05,1.97977e-10
1.00000e-10,3.23752e-05,1.98093e-10
1.00000e-10,3.20384e-05,1.98209e-10
1.00000e-10,3.17135e-05,1.98326e-10
1.00000e-10,3.14301e-05,1.98442e-10
1.00000e-10,3.11657e-05,1.98559e-10
1.00000e-10,3.09069e-05,1.98675e-10
1.00000e-10,3.05854e-05,1.98791e-10
1.00000e-10,3.02393e-05,1.98908e-10
1.00000e-10,2.99427e-05,1.99024e-10
1.00000e-10,2.97016e-05,1.99141e-10
1.00000e-10,2.95329e-05,1.99258e-10
1.00000e-10,2.94358e-05,1.99374e-10
1.00000e-10,2.93659e-05,1.99491e-10
1.00000e-10,2.92963e-05,1.99607e-10
1.00000e-10,2.92104e-05,1.99724e-10
1.00000e-10,2.91097e-05,1.99841e-10
1.00000e-10,2.90614e-05,1.99957e-10
1.00000e-10,2.89603e-05,2.00074e-10
1.00000e-10,2.88198e-05,2.00191e-10
1.00000e-10,2.86325e-05,2.00307e-10
1.00000e-10,2.83905e-05,2.00424e-10
1.00000e-10,2.80869e-05,2.00541e-10
1.00000e-10,2.77416e-05,2.00658e-10
1.00000e-10,2.73465e-05,2.00775e-10
1.00000e-10,2.69265e-05,2.00891e-10
1.00000e-10,2.65334e-05,2.01008e-10
1.00000e-10,2.61602e-05,2.01125e-10
1.00000e-10,2.58019e-05,2.01242e-10
1.00000e-10,2.54473e-05,2.01359e-10
1.00000e-10,2.51062e-05,2.01476e-10
1.00000e-10,2.48286e-05,2.01593e-10
1.00000e-10,2.46366e-05,2.01710e-10
1.00000e-10,2.45094e-05,2.01827e-10
1.00000e-10,2.44575e-05,2.01944e-10
1.00000e-10,2.44858e-05,2.02061e-10
1.00000e-10,2.46086e-05,2.02178e-10
1.00000e-10,2.48011e-05,2.02295e-10
1.00000e-10,2.50526e-05,2.02412e-10
1.00000e-10,2.53549e-05,2.02529e-10
1.00000e-10,2.56898e-05,2.02646e-10
1.00000e-10,2.60118e-05,2.02763e-10
1.00000e-10,2.63772e-05,2.02880e-10
1.00000e-10,2.67232e-05,2.02998e-10
1.00000e-10,2.70171e-05,2.03115e-10
1.00000e-10,2.72472e-05,2.03232e-10
1.00000e-10,2.73779e-05,2.03349e-10
1.00000e-10,2.74531e-05,2.03466e-10
1.00000e-10,2.74929e-05,2.03584e-10
1.00000e-10,2.75224e-05,2.03701e-10
1.00000e-10,2.75598e-05,2.03818e-10
1.00000e-10,2.76290e-05,2.03936e-10
1.00000e-10,2.77406e-05,2.04053e-10
1.00000e-10,2.78969e-05,2.04170e-10
1.00000e-10,2.80937e-05,2.04288e-10
1.00000e-10,2.83343e-05,2.04405e-10
1.00000e-10,2.86147e-05,2.04523e-10
1.00000e-10,2.89254e-05,2.04640e-10
1.00000e-10,2.92483e-05,2.04757e-10
1.00000e-10,2.95741e-05,2.04875e-10
1.00000e-10,2.98942e-05,2.04992e-10
1.00000e-10,3.02067e-05,2.05110e-10
1.00000e-10,3.04972e-05,2.05227e-10
1.00000e-10,3.07679e-05,2.05345e-10
1.00000e-10,3.10079e-05,2.05462e-10
1.00000e-10,3.12287e-05,2.05580e-10
1.00000e-10,3.14286e-05,2.05698e-10
1.00000e-10,3.16063e-05,2.05815e-10
1.00000e-10,3.17688e-05,2.05933e-10
1.00000e-10,3.19200e-05,2.06050e-10
1.00000e-10,3.20649e-05,2.06168e-10
1.00000e-10,3.22142e-05,2.06286e-10
1.00000e-10,3.23752e-05,2.06403e-10
1.00000e-10,3.25560e-05,2.06521e-10
1.00000e-10,3.27451e-05,2.06639e-10
1.00000e-10,3.29652e-05,2.06757e-10
1.00000e-10,3.31689e-05,2.06874e-10
1.00000e-10,3.33696e-05,2.06992e-10
1.00000e-10,3.35672e-05,2.07110e-10
1.00000e-10,3.37479e-05,2.07228e-10
1.00000e-10,3.39170e-05,2.07346e-10
1.00000e-10,3.40760e-05,2.07463e-10
1.00000e-10,3.42199e-05,2.07581e-10
1.00000e-10,3.43499e-05,2.07699e-10
1.00000e-10,3.44646e-05,2.07817e-10
1.00000e-10,3.45596e-05,2.07935e-10
1.00000e-10,3.46386e-05,2.08053e-10
1.00000e-10,3.46821e-05,2.08171e-10
1.00000e-10,3.46793e-05,2.08289e-10
1.00000e-10,3.46067e-05,2.08407e-10
1.00000e-10,3.44722e-05,2.08525e-10
1.00000e-10,3.43037e-05,2.08643e-10
1.00000e-10,3.40741e-05,2.08761e-10
1.00000e-10,3.37732e-05,2.08879e-10
1.00000e-10,3.33964e-05,2.08997e-10
1.00000e-10,3.29709e-05,2.09115e-10
1.00000e-10,3.25218e-05,2.09233e-10
1.00000e-10,3.20406e-05,2.09351e-10
1.00000e-10,3.15360e-05,2.09470e-10
1.00000e-10,3.10264e-05,2.09588e-10
1.00000e-10,3.05270e-05,2.09706e-10
1.00000e-10,3.00342e-05,2.09824e-10
1.00000e-10,2.95487e-05,2.09942e-10
1.00000e-10,2.90668e-05,2.10061e-10
1.00000e-10,2.86095e-05,2.10179e-10
1.00000e-10,2.81741e-05,2.10297e-10
1.00000e-10,2.77645e-05,2.10415e-10
1.00000e-10,2.73780e-05,2.10534e-10
1.00000e-10,2.70007e-05,2.10652e-10
1.00000e-10,2.66216e-05,2.10770e-10
1.00000e-10,2.62344e-05,2.10889e-10
1.00000e-10,2.58094e-05,2.11007e-10
1.00000e-10,2.53712e-05,2.11125e-10
1.00000e-10,2.49368e-05,2.11244e-10
1.00000e-10,2.45192e-05,2.11362e-10
1.00000e-10,2.41315e-05,2.11481e-10
1.00000e-10,2.37820e-05,2.11599e-10
1.00000e-10,2.34916e-05,2.11718e-10
1.00000e-10,2.32691e-05,2.11836e-10
1.00000e-10,2.31102e-05,2.11955e-10
1.00000e-10,2.30242e-05,2.12073e-10
1.00000e-10,2.29838e-05,2.12192e-10
1.00000e-10,2.29984e-05,2.12310e-10
1.00000e-10,2.30454e-05,2.12429e-10
1.00000e-10,2.32266e-05,2.12547e-10
1.00000e-10,2.33017e-05,2.12666e-10
1.00000e-10,2.34005e-05,2.12784e-10
1.00000e-10,2.35492e-05,2.12903e-10
1.00000e-10,2.37618e-05,2.13022e-10
1.00000e-10,2.40217e-05,2.13140e-10
1.00000e-10,2.43334e-05,2.13259e-10
1.00000e-10,2.46660e-05,2.13378e-10
1.00000e-10,2.50145e-05,2.13496e-10
1.00000e-10,2.53346e-05,2.13615e-10
1.00000e-10,2.55986e-05,2.13734e-10
1.00000e-10,2.58068e-05,2.13853e-10
1.00000e-10,2.59626e-05,2.13971e-10
1.00000e-10,2.60965e-05,2.14090e-10
1.00000e-10,2.62291e-05,2.14209e-10
1.00000e-10,2.63581e-05,2.14328e-10
1.00000e-10,2.65043e-05,2.14447e-10
1.00000e-10,2.66682e-05,2.14565e-10
1.00000e-10,2.68152e-05,2.14684e-10
1.00000e-10,2.69491e-05,2.14803e-10
1.00000e-10,2.70564e-05,2.14922e-10
1.00000e-10,2.71253e-05,2.15041e-10
1.00000e-10,2.71603e-05,2.15160e-10
1.00000e-10,2.71697e-05,2.15279e-10
1.00000e-10,2.71583e-05,2.15398e-10
1.00000e-10,2.71248e-05,2.15517e-10
1.00000e-10,2.70901e-05,2.15636e-10
1.00000e-10,2.70445e-05,2.15755e-10
1.00000e-10,2.69935e-05,2.15874e-10
1.00000e-10,2.69013e-05,2.15993e-10
1.00000e-10,2.67107e-05,2.16112e-10
1.00000e-10,2.64932e-05,2.16231e-10
1.00000e-10,2.62348e-05,2.16350e-10
1.00000e-10,2.59241e-05,2.16469e-10
1.00000e-10,2.55130e-05,2.16588e-10
1.00000e-10,2.50467e-05,2.16707e-10
1.00000e-10,2.45801e-05,2.16826e-10
1.00000e-10,2.41276e-05,2.16946e-10
1.00000e-10,2.37214e-05,2.17065e-10
1.00000e-10,2.33475e-05,2.17184e-10
1.00000e-10,2.30148e-05,2.17303e-10
1.00000e-10,2.27424e-05,2.17422e-10
1.00000e-10,2.25213e-05,2.17542e-10
1.00000e-10,2.23629e-05,2.17661e-10
1.00000e-10,2.22557e-05,2.17780e-10
1.00000e-10,2.21841e-05,2.17899e-10
1.00000e-10,2.21362e-05,2.18019e-10
1.00000e-10,2.21118e-05,2.18138e-10
1.00000e-10,2.21188e-05,2.18257e-10
1.00000e-10,2.21695e-05,2.18377e-10
1.00000e-10,2.22709e-05,2.18496e-10
1.00000e-10,2.24076e-05,2.18615e-10
1.00000e-10,2.25825e-05,2.18735e-10
1.00000e-10,2.27923e-05,2.18854e-10
1.00000e-10,2.30430e-05,2.18973e-10
1.00000e-10,2.33073e-05,2.19093e-10
1.00000e-10,2.35794e-05,2.19212e-10
1.00000e-10,2.38456e-05,2.19332e-10
1.00000e-10,2.40935e-05,2.19451e-10
1.00000e-10,2.43187e-05,2.19571e-10
1.00000e-10,2.45126e-05,2.19690e-10
1.00000e-10,2.46880e-05,2.19810e-10
1.00000e-10,2.48525e-05,2.19929e-10
1.00000e-10,2.50247e-05,2.20049e-10
1.00000e-10,2.52182e-05,2.20168e-10
1.00000e-10,2.54254e-05,2.20288e-10
1.00000e-10,2.56520e-05,2.20407e-10
1.00000e-10,2.58802e-05,2.20527e-10
1.00000e-10,2.61027e-05,2.20647e-10
1.00000e-10,2.63000e-05,2.20766e-10
1.00000e-10,2.64584e-05,2.20886e-10
1.00000e-10,2.65904e-05,2.21006e-10
1.00000e-10,2.67028e-05,2.21125e-10
1.00000e-10,2.68021e-05,2.21245e-10
1.00000e-10,2.68962e-05,2.21365e-10
1.00000e-10,2.69915e-05,2.21484e-10
1.00000e-10,2.70589e-05,2.21604e-10
1.00000e-10,2.71216e-05,2.21724e-10
1.00000e-10,2.71887e-05,2.21844e-10
1.00000e-10,2.72470e-05,2.21963e-10
1.00000e-10,2.72507e-05,2.22083e-10
1.00000e-10,2.72212e-05,2.22203e-10
1.00000e-10,2.71920e-05,2.22323e-10
1.00000e-10,2.71540e-05,2.22443e-10
1.00000e-10,2.70966e-05,2.22562e-10
1.00000e-10,2.70123e-05,2.22682e-10
1.00000e-10,2.68934e-05,2.22802e-10
1.00000e-10,2.67521e-05,2.22922e-10
1.00000e-10,2.65929e-05,2.23042e-10
1.00000e-10,2.64267e-05,2.23162e-10
1.00000e-10,2.62701e-05,2.23282e-10
1.00000e-10,2.61205e-05,2.23402e-10
1.00000e-10,2.59673e-05,2.23522e-10
1.00000e-10,2.58040e-05,2.23641e-10
1.00000e-10,2.56219e-05,2.23761e-10
1.00000e-10,2.54150e-05,2.23881e-10
1.00000e-10,2.51782e-05,2.24001e-10
1.00000e-10,2.49223e-05,2.24121e-10
1.00000e-10,2.46280e-05,2.24241e-10
1.00000e-10,2.43065e-05,2.24362e-10
1.00000e-10,2.39570e-05,2.24482e-10
1.00000e-10,2.35782e-05,2.24602e-10
1.00000e-10,2.31672e-05,2.24722e-10
1.00000e-10,2.27358e-05,2.24842e-10
1.00000e-10,2.22933e-05,2.24962e-10
1.00000e-10,2.18526e-05,2.25082e-10
1.00000e-10,2.14201e-05,2.25202e-10
1.00000e-10,2.09993e-05,2.25322e-10
1.00000e-10,2.05851e-05,2.25443e-10
1.00000e-10,2.01807e-05,2.25563e-10
1.00000e-10,1.97932e-05,2.25683e-10
1.00000e-10,1.94314e-05,2.25803e-10
1.00000e-10,1.90964e-05,2.25923e-10
1.00000e-10,1.88069e-05,2.26044e-10
1.00000e-10,1.85701e-05,2.26164e-10
1.00000e-10,1.84002e-05,2.26284e-10
1.00000e-10,1.82863e-05,2.26404e-10
1.00000e-10,1.82323e-05,2.26525e-10
1.00000e-10,1.82319e-05,2.26645e-10
1.00000e-10,1.82683e-05,2.26765e-10
1.00000e-10,1.83427e-05,2.26886e-10
1.00000e-10,1.84453e-05,2.27006e-10
1.00000e-10,1.85685e-05,2.27126e-10
1.00000e-10,1.87008e-05,2.27247e-10
1.00000e-10,1.88423e-05,2.27367e-10
1.00000e-10,1.89861e-05,2.27488e-10
1.00000e-10,1.91518e-05,2.27608e-10
1.00000e-10,1.93342e-05,2.27728e-10
1.00000e-10,1.95444e-05,2.27849e-10
1.00000e-10,1.97923e-05,2.27969e-10
1.00000e-10,2.01046e-05,2.28090e-10
1.00000e-10,2.04463e-05,2.28210e-10
1.00000e-10,2.07843e-05,2.28331e-10
1.00000e-10,2.11501e-05,2.28451e-10
1.00000e-10,2.15465e-05,2.28572e-10
1.00000e-10,2.19755e-05,2.28692e-10
1.00000e-10,2.24206e-05,2.28813e-10
1.00000e-10,2.28688e-05,2.28933e-10
1.00000e-10,2.33061e-05,2.29054e-10
1.00000e-10,2.37156e-05,2.29174e-10
1.00000e-10,2.40808e-05,2.29295e-10
1.00000e-10,2.43885e-05,2.29416e-10
1.00000e-10,2.46324e-05,2.29536e-10
1.00000e-10,2.48162e-05,2.29657e-10
1.00000e-10,2.49424e-05,2.29778e-10
1.00000e-10,2.50145e-05,2.29898e-10
1.00000e-10,2.50364e-05,2.30019e-10
1.00000e-10,2.50204e-05,2.30140e-10
1.00000e-10,2.49769e-05,2.30260e-10
1.00000e-10,2.49084e-05,2.30381e-10
1.00000e-10,2.48248e-05,2.30502e-10
1.00000e-10,2.47307e-05,2.30622e-10
1.00000e-10,2.46271e-05,2.30743e-10
1.00000e-10,2.45096e-05,2.30864e-10
1.00000e-10,2.43766e-05,2.30985e-10
1.00000e-10,2.42233e-05,2.31105e-10
1.00000e-10,2.40454e-05,2.31226e-10
1.00000e-10,2.38377e-05,2.31347e-10
1.00000e-10,2.35976e-05,2.31468e-10
1.00000e-10,2.33271e-05,2.31589e-10
1.00000e-10,2.30294e-05,2.31710e-10
1.00000e-10,2.27085e-05,2.31830e-10
1.00000e-10,2.23613e-05,2.31951e-10
1.00000e-10,2.19903e-05,2.32072e-10
1.00000e-10,2.16003e-05,2.32193e-10
1.00000e-10,2.12052e-05,2.32314e-10
1.00000e-10,2.08083e-05,2.32435e-10
1.00000e-10,2.04112e-05,2.32556e-10
1.00000e-10,2.00241e-05,2.32677e-10
1.00000e-10,1.96527e-05,2.32798e-10
1.00000e-10,1.93018e-05,2.32919e-10
1.00000e-10,1.89801e-05,2.33040e-10
1.00000e-10,1.87069e-05,2.33161e-10
1.00000e-10,1.84758e-05,2.33282e-10
1.00000e-10,1.83034e-05,2.33403e-10
1.00000e-10,1.82060e-05,2.33524e-10
1.00000e-10,1.81742e-05,2.33645e-10
1.00000e-10,1.82061e-05,2.33766e-10
1.00000e-10,1.83024e-05,2.33887e-10
1.00000e-10,1.84613e-05,2.34008e-10
1.00000e-10,1.86400e-05,2.34129e-10
1.00000e-10,1.88275e-05,2.34250e-10
1.00000e-10,1.90164e-05,2.34371e-10
1.00000e-10,1.92065e-05,2.34492e-10
1.00000e-10,1.93898e-05,2.34613e-10
1.00000e-10,1.95577e-05,2.34735e-10
1.00000e-10,1.97054e-05,2.34856e-10
1.00000e-10,1.98580e-05,2.34977e-10
1.00000e-10,2.00026e-05,2.35098e-10
1.00000e-10,2.01444e-05,2.35219e-10
1.00000e-10,2.02872e-05,2.35341e-10
1.00000e-10,2.04214e-05,2.35462e-10
1.00000e-10,2.05063e-05,2.35583e-10
1.00000e-10,2.05774e-05,2.35704e-10
1.00000e-10,2.06801e-05,2.35826e-10
1.00000e-10,2.07963e-05,2.35947e-10
1.00000e-10,2.09282e-05,2.36068e-10
1.00000e-10,2.10461e-05,2.36189e-10
1.00000e-10,2.11524e-05,2.36311e-10
1.00000e-10,2.12374e-05,2.36432e-10
1.00000e-10,2.12927e-05,2.36553e-10
1.00000e-10,2.13070e-05,2.36675e-10
1.00000e-10,2.12563e-05,2.36796e-10
1.00000e-10,2.11488e-05,2.36917e-10
1.00000e-10,2.10009e-05,2.37039e-10
1.00000e-10,2.08776e-05,2.37160e-10
1.00000e-10,2.07726e-05,2.37282e-10
1.00000e-10,2.07234e-05,2.37403e-10
1.00000e-10,2.06988e-05,2.37524e-10
1.00000e-10,2.07227e-05,2.37646e-10
1.00000e-10,2.07616e-05,2.37767e-10
1.00000e-10,2.08494e-05,2.37889e-10
1.00000e-10,2.09245e-05,2.38010e-10
1.00000e-10,2.09894e-05,2.38132e-10
1.00000e-10,2.10294e-05,2.38253e-10
1.00000e-10,2.10208e-05,2.38375e-10
1.00000e-10,2.09554e-05,2.38496e-10
1.00000e-10,2.08707e-05,2.38618e-10
1.00000e-10,2.07310e-05,2.38739e-10
1.00000e-10,2.05377e-05,2.38861e-10
1.00000e-10,2.03056e-05,2.38982e-10
1.00000e-10,2.00289e-05,2.39104e-10
1.00000e-10,1.97798e-05,2.39225e-10
1.00000e-10,1.97026e-05,2.39347e-10
1.00000e-10,1.94288e-05,2.39469e-10
1.00000e-10,1.90884e-05,2.39590e-10
1.00000e-10,1.87357e-05,2.39712e-10
1.00000e-10,1.83738e-05,2.39834e-10
1.00000e-10,1.80311e-05,2.39955e-10
1.00000e-10,1.76910e-05,2.40077e-10
1.00000e-10,1.73486e-05,2.40199e-10
1.00000e-10,1.69974e-05,2.40320e-10
1.00000e-10,1.66192e-05,2.40442e-10
1.00000e-10,1.62226e-05,2.40564e-10
1.00000e-10,1.58111e-05,2.40685e-10
1.00000e-10,1.53854e-05,2.40807e-10
1.00000e-10,1.49811e-05,2.40929e-10
1.00000e-10,1.45639e-05,2.41050e-10
1.00000e-10,1.42219e-05,2.41172e-10
1.00000e-10,1.39661e-05,2.41294e-10
1.00000e-10,1.37887e-05,2.41416e-10
1.00000e-10,1.37045e-05,2.41538e-10
1.00000e-10,1.37296e-05,2.41659e-10
1.00000e-10,1.38481e-05,2.41781e-10
1.00000e-10,1.40477e-05,2.41903e-10
1.00000e-10,1.43213e-05,2.42025e-10
1.00000e-10,1.46570e-05,2.42147e-10
1.00000e-10,1.50527e-05,2.42268e-10
1.00000e-10,1.54933e-05,2.42390e-10
1.00000e-10,1.59381e-05,2.42512e-10
1.00000e-10,1.63744e-05,2.42634e-10
1.00000e-10,1.67764e-05,2.42756e-10
1.00000e-10,1.71393e-05,2.42878e-10
1.00000e-10,1.74684e-05,2.43000e-10
1.00000e-10,1.77733e-05,2.43122e-10
1.00000e-10,1.80538e-05,2.43244e-10
1.00000e-10,1.83233e-05,2.43366e-10
1.00000e-10,1.85827e-05,2.43488e-10
1.00000e-10,1.88321e-05,2.43610e-10
1.00000e-10,1.90737e-05,2.43732e-10
1.00000e-10,1.92941e-05,2.43854e-10
1.00000e-10,1.95306e-05,2.43976e-10
1.00000e-10,1.97575e-05,2.44098e-10
1.00000e-10,1.99888e-05,2.44220e-10
1.00000e-10,2.02327e-05,2.44342e-10
1.00000e-10,2.04865e-05,2.44464e-10
1.00000e-10,2.07493e-05,2.44586e-10
1.00000e-10,2.10079e-05,2.44708e-10
1.00000e-10,2.12514e-05,2.44830e-10
1.00000e-10,2.14726e-05,2.44952e-10
1.00000e-10,2.16631e-05,2.45074e-10
1.00000e-10,2.18161e-05,2.45196e-10
1.00000e-10,2.19297e-05,2.45319e-10
1.00000e-10,2.20042e-05,2.45441e-10
1.00000e-10,2.20378e-05,2.45563e-10
1.00000e-10,2.20317e-05,2.45685e-10
1.00000e-10,2.19883e-05,2.45807e-10
1.00000e-10,2.19157e-05,2.45929e-10
1.00000e-10,2.18134e-05,2.46052e-10
1.00000e-10,2.16825e-05,2.46174e-10
1.00000e-10,2.15252e-05,2.46296e-10
1.00000e-10,2.13467e-05,2.46418e-10
1.00000e-10,2.11471e-05,2.46540e-10
1.00000e-10,2.09266e-05,2.46663e-10
1.00000e-10,2.06842e-05,2.46785e-10
1.00000e-10,2.04211e-05,2.46907e-10
1.00000e-10,2.01435e-05,2.47030e-10
1.00000e-10,1.98582e-05,2.47152e-10
1.00000e-10,1.95757e-05,2.47274e-10
1.00000e-10,1.92988e-05,2.47396e-10
1.00000e-10,1.90312e-05,2.47519e-10
1.00000e-10,1.87726e-05,2.47641e-10
1.00000e-10,1.85052e-05,2.47763e-10
1.00000e-10,1.82085e-05,2.47886e-10
1.00000e-10,1.79000e-05,2.48008e-10
1.00000e-10,1.75870e-05,2.48130e-10
1.00000e-10,1.72744e-05,2.48253e-10
1.00000e-10,1.69638e-05,2.48375e-10
1.00000e-10,1.66574e-05,2.48498e-10
1.00000e-10,1.63710e-05,2.48620e-10
1.00000e-10,1.61027e-05,2.48742e-10
1.00000e-10,1.58554e-05,2.48865e-10
1.00000e-10,1.56282e-05,2.48987e-10
1.00000e-10,1.54253e-05,2.49110e-10
1.00000e-10,1.52471e-05,2.49232e-10
1.00000e-10,1.51045e-05,2.49355e-10
1.00000e-10,1.50128e-05,2.49477e-10
1.00000e-10,1.49822e-05,2.49600e-10
1.00000e-10,1.49902e-05,2.49722e-10
1.00000e-10,1.50366e-05,2.49845e-10
1.00000e-10,1.51223e-05,2.49967e-10
1.00000e-10,1.52502e-05,2.50090e-10
1.00000e-10,1.54025e-05,2.50212e-10
1.00000e-10,1.55438e-05,2.50335e-10
1.00000e-10,1.56786e-05,2.50457e-10
1.00000e-10,1.58044e-05,2.50580e-10
1.00000e-10,1.59227e-05,2.50703e-10
1.00000e-10,1.60455e-05,2.50825e-10
1.00000e-10,1.61711e-05,2.50948e-10
1.00000e-10,1.62981e-05,2.51070e-10
1.00000e-10,1.64303e-05,2.51193e-10
1.00000e-10,1.65678e-05,2.51316e-10
1.00000e-10,1.67110e-05,2.51438e-10
1.00000e-10,1.68508e-05,2.51561e-10
1.00000e-10,1.69771e-05,2.51684e-10
1.00000e-10,1.70870e-05,2.51806e-10
1.00000e-10,1.71749e-05,2.51929e-10
1.00000e-10,1.72376e-05,2.52052e-10
1.00000e-10,1.72758e-05,2.52174e-10
1.00000e-10,1.72926e-05,2.52297e-10
1.00000e-10,1.72940e-05,2.52420e-10
1.00000e-10,1.72847e-05,2.52543e-10
1.00000e-10,1.72681e-05,2.52665e-10
1.00000e-10,1.72513e-05,2.52788e-10
1.00000e-10,1.72413e-05,2.52911e-10
1.00000e-10,1.72401e-05,2.53033e-10
1.00000e-10,1.72440e-05,2.53156e-10
1.00000e-10,1.72489e-05,2.53279e-10
1.00000e-10,1.72475e-05,2.53402e-10
1.00000e-10,1.72317e-05,2.53525e-10
1.00000e-10,1.71963e-05,2.53647e-10
1.00000e-10,1.71403e-05,2.53770e-10
1.00000e-10,1.70499e-05,2.53893e-10
1.00000e-10,1.69360e-05,2.54016e-10
1.00000e-10,1.68022e-05,2.54139e-10
1.00000e-10,1.66547e-05,2.54262e-10
1.00000e-10,1.64882e-05,2.54384e-10
1.00000e-10,1.63115e-05,2.54507e-10
1.00000e-10,1.61535e-05,2.54630e-10
1.00000e-10,1.59710e-05,2.54753e-10
1.00000e-10,1.57899e-05,2.54876e-10
1.00000e-10,1.56031e-05,2.54999e-10
1.00000e-10,1.54244e-05,2.55122e-10
1.00000e-10,1.52555e-05,2.55245e-10
1.00000e-10,1.50630e-05,2.55367e-10
1.00000e-10,1.48793e-05,2.55490e-10
1.00000e-10,1.47054e-05,2.55613e-10
1.00000e-10,1.45452e-05,2.55736e-10
1.00000e-10,1.43992e-05,2.55859e-10
1.00000e-10,1.42867e-05,2.55982e-10
1.00000e-10,1.41848e-05,2.56105e-10
1.00000e-10,1.40977e-05,2.56228e-10
1.00000e-10,1.40198e-05,2.56351e-10
1.00000e-10,1.41147e-05,2.56474e-10
1.00000e-10,1.42028e-05,2.56597e-10
1.00000e-10,1.42354e-05,2.56720e-10
1.00000e-10,1.42529e-05,2.56843e-10
1.00000e-10,1.40214e-05,2.56966e-10
1.00000e-10,1.39566e-05,2.57090e-10
1.00000e-10,1.38852e-05,2.57213e-10
1.00000e-10,1.38125e-05,2.57336e-10
1.00000e-10,1.37302e-05,2.57459e-10
1.00000e-10,1.36519e-05,2.57582e-10
1.00000e-10,1.35812e-05,2.57705e-10
1.00000e-10,1.35321e-05,2.57828e-10
1.00000e-10,1.35186e-05,2.57951e-10
1.00000e-10,1.35515e-05,2.58074e-10
1.00000e-10,1.36392e-05,2.58198e-10
1.00000e-10,1.37744e-05,2.58321e-10
1.00000e-10,1.39586e-05,2.58444e-10
1.00000e-10,1.41829e-05,2.58567e-10
1.00000e-10,1.44334e-05,2.58690e-10
1.00000e-10,1.46987e-05,2.58813e-10
1.00000e-10,1.49685e-05,2.58937e-10
1.00000e-10,1.52431e-05,2.59060e-10
1.00000e-10,1.55052e-05,2.59183e-10
1.00000e-10,1.57551e-05,2.59306e-10
1.00000e-10,1.59877e-05,2.59430e-10
1.00000e-10,1.61983e-05,2.59553e-10
1.00000e-10,1.63882e-05,2.59676e-10
1.00000e-10,1.65560e-05,2.59799e-10
1.00000e-10,1.67000e-05,2.59923e-10
1.00000e-10,1.68205e-05,2.60046e-10
1.00000e-10,1.69193e-05,2.60169e-10
1.00000e-10,1.69974e-05,2.60292e-10
1.00000e-10,1.70639e-05,2.60416e-10
1.00000e-10,1.71162e-05,2.60539e-10
1.00000e-10,1.71639e-05,2.60662e-10
1.00000e-10,1.72082e-05,2.60786e-10
1.00000e-10,1.72474e-05,2.60909e-10
1.00000e-10,1.72734e-05,2.61032e-10
1.00000e-10,1.72889e-05,2.61156e-10
1.00000e-10,1.72891e-05,2.61279e-10
1.00000e-10,1.72757e-05,2.61403e-10
1.00000e-10,1.72552e-05,2.61526e-10
1.00000e-10,1.72270e-05,2.61649e-10
1.00000e-10,1.71792e-05,2.61773e-10
1.00000e-10,1.71126e-05,2.61896e-10
1.00000e-10,1.70281e-05,2.62020e-10
1.00000e-10,1.69294e-05,2.62143e-10
1.00000e-10,1.68124e-05,2.62266e-10
1.00000e-10,1.66753e-05,2.62390e-10
1.00000e-10,1.65171e-05,2.62513e-10
1.00000e-10,1.63344e-05,2.62637e-10
1.00000e-10,1.61316e-05,2.62760e-10
1.00000e-10,1.59114e-05,2.62884e-10
1.00000e-10,1.56772e-05,2.63007e-10
1.00000e-10,1.54380e-05,2.63131e-10
1.00000e-10,1.51986e-05,2.63254e-10
1.00000e-10,1.49632e-05,2.63378e-10
1.00000e-10,1.47297e-05,2.63501e-10
1.00000e-10,1.45113e-05,2.63625e-10
1.00000e-10,1.43119e-05,2.63748e-10
1.00000e-10,1.41306e-05,2.63872e-10
1.00000e-10,1.39687e-05,2.63996e-10
1.00000e-10,1.38295e-05,2.64119e-10
1.00000e-10,1.37110e-05,2.64243e-10
1.00000e-10,1.36064e-05,2.64366e-10
1.00000e-10,1.35144e-05,2.64490e-10
1.00000e-10,1.34322e-05,2.64614e-10
1.00000e-10,1.33677e-05,2.64737e-10
1.00000e-10,1.33145e-05,2.64861e-10
1.00000e-10,1.32759e-05,2.64984e-10
1.00000e-10,1.32483e-05,2.65108e-10
1.00000e-10,1.32364e-05,2.65232e-10
1.00000e-10,1.32404e-05,2.65355e-10
1.00000e-10,1.32532e-05,2.65479e-10
1.00000e-10,1.32688e-05,2.65603e-10
1.00000e-10,1.32890e-05,2.65726e-10
1.00000e-10,1.33140e-05,2.65850e-10
1.00000e-10,1.33422e-05,2.65974e-10
1.00000e-10,1.33777e-05,2.66097e-10
1.00000e-10,1.34196e-05,2.66221e-10
1.00000e-10,1.34683e-05,2.66345e-10
1.00000e-10,1.35240e-05,2.66469e-10
1.00000e-10,1.35821e-05,2.66592e-10
1.00000e-10,1.36408e-05,2.66716e-10
1.00000e-10,1.37024e-05,2.66840e-10
1.00000e-10,1.37629e-05,2.66964e-10
1.00000e-10,1.38219e-05,2.67087e-10
1.00000e-10,1.38792e-05,2.67211e-10
1.00000e-10,1.39386e-05,2.67335e-10
1.00000e-10,1.39962e-05,2.67459e-10
1.00000e-10,1.40564e-05,2.67583e-10
1.00000e-10,1.41221e-05,2.67706e-10
1.00000e-10,1.42071e-05,2.67830e-10
1.00000e-10,1.43000e-05,2.67954e-10
1.00000e-10,1.44007e-05,2.68078e-10
1.00000e-10,1.45119e-05,2.68201e-10
1.00000e-10,1.46315e-05,2.68325e-10
1.00000e-10,1.47558e-05,2.68449e-10
1.00000e-10,1.49004e-05,2.68573e-10
1.00000e-10,1.50009e-05,2.68697e-10
1.00000e-10,1.50630e-05,2.68821e-10
1.00000e-10,1.50984e-05,2.68945e-10
1.00000e-10,1.51122e-05,2.69069e-10
1.00000e-10,1.51089e-05,2.69193e-10
1.00000e-10,1.50906e-05,2.69316e-10
1.00000e-10,1.50580e-05,2.69440e-10
1.00000e-10,1.50231e-05,2.69564e-10
1.00000e-10,1.49836e-05,2.69688e-10
1.00000e-10,1.49505e-05,2.69812e-10
1.00000e-10,1.49214e-05,2.69936e-10
1.00000e-10,1.48912e-05,2.70060e-10
1.00000e-10,1.48547e-05,2.70184e-10
1.00000e-10,1.48077e-05,2.70308e-10
1.00000e-10,1.47472e-05,2.70432e-10
1.00000e-10,1.46795e-05,2.70556e-10
1.00000e-10,1.46016e-05,2.70680e-10
1.00000e-10,1.45162e-05,2.70804e-10
1.00000e-10,1.44255e-05,2.70928e-10
1.00000e-10,1.43296e-05,2.71052e-10
1.00000e-10,1.42267e-05,2.71176e-10
1.00000e-10,1.41159e-05,2.71300e-10
1.00000e-10,1.39947e-05,2.71424e-10
1.00000e-10,1.38643e-05,2.71548e-10
1.00000e-10,1.37247e-05,2.71672e-10
1.00000e-10,1.35811e-05,2.71796e-10
1.00000e-10,1.34328e-05,2.71921e-10
1.00000e-10,1.32769e-05,2.72045e-10
1.00000e-10,1.31084e-05,2.72169e-10
1.00000e-10,1.29382e-05,2.72293e-10
1.00000e-10,1.27714e-05,2.72417e-10
1.00000e-10,1.26133e-05,2.72541e-10
1.00000e-10,1.24642e-05,2.72665e-10
1.00000e-10,1.23310e-05,2.72789e-10
1.00000e-10,1.22181e-05,2.72913e-10
1.00000e-10,1.21250e-05,2.73038e-10
1.00000e-10,1.20581e-05,2.73162e-10
1.00000e-10,1.20060e-05,2.73286e-10
1.00000e-10,1.19754e-05,2.73410e-10
1.00000e-10,1.19586e-05,2.73534e-10
1.00000e-10,1.19588e-05,2.73659e-10
1.00000e-10,1.19651e-05,2.73783e-10
1.00000e-10,1.19782e-05,2.73907e-10
1.00000e-10,1.19919e-05,2.74031e-10
1.00000e-10,1.20044e-05,2.74155e-10
1.00000e-10,1.20155e-05,2.74280e-10
1.00000e-10,1.20224e-05,2.74404e-10
1.00000e-10,1.20261e-05,2.74528e-10
1.00000e-10,1.20321e-05,2.74652e-10
1.00000e-10,1.20411e-05,2.74777e-10
1.00000e-10,1.20586e-05,2.74901e-10
1.00000e-10,1.20892e-05,2.75025e-10
1.00000e-10,1.21354e-05,2.75149e-10
1.00000e-10,1.21964e-05,2.75274e-10
1.00000e-10,1.22722e-05,2.75398e-10
1.00000e-10,1.23605e-05,2.75522e-10
1.00000e-10,1.24589e-05,2.75647e-10
1.00000e-10,1.25641e-05,2.75771e-10
1.00000e-10,1.26718e-05,2.75895e-10
1.00000e-10,1.27781e-05,2.76020e-10
1.00000e-10,1.28801e-05,2.76144e-10
1.00000e-10,1.29740e-05,2.76268e-10
1.00000e-10,1.30585e-05,2.76393e-10
1.00000e-10,1.31313e-05,2.76517e-10
1.00000e-10,1.31910e-05,2.76641e-10
1.00000e-10,1.32380e-05,2.76766e-10
1.00000e-10,1.32721e-05,2.76890e-10
1.00000e-10,1.32965e-05,2.77015e-10
1.00000e-10,1.33099e-05,2.77139e-10
1.00000e-10,1.33167e-05,2.77263e-10
1.00000e-10,1.33201e-05,2.77388e-10
1.00000e-10,1.33207e-05,2.77512e-10
1.00000e-10,1.33254e-05,2.77637e-10
1.00000e-10,1.33291e-05,2.77761e-10
1.00000e-10,1.33370e-05,2.77886e-10
1.00000e-10,1.33509e-05,2.78010e-10
1.00000e-10,1.33703e-05,2.78134e-10
1.00000e-10,1.33979e-05,2.78259e-10
1.00000e-10,1.34252e-05,2.78383e-10
1.00000e-10,1.34535e-05,2.78508e-10
1.00000e-10,1.34875e-05,2.78632e-10
1.00000e-10,1.35284e-05,2.78757e-10
1.00000e-10,1.35730e-05,2.78881e-10
1.00000e-10,1.36209e-05,2.79006e-10
1.00000e-10,1.36733e-05,2.79130e-10
1.00000e-10,1.37256e-05,2.79255e-10
1.00000e-10,1.37767e-05,2.79379e-10
1.00000e-10,1.38181e-05,2.79504e-10
1.00000e-10,1.38475e-05,2.79629e-10
1.00000e-10,1.38646e-05,2.79753e-10
1.00000e-10,1.38637e-05,2.79878e-10
1.00000e-10,1.38421e-05,2.80002e-10
1.00000e-10,1.38037e-05,2.80127e-10
1.00000e-10,1.37504e-05,2.80251e-10
1.00000e-10,1.36854e-05,2.80376e-10
1.00000e-10,1.36109e-05,2.80500e-10
1.00000e-10,1.35280e-05,2.80625e-10
1.00000e-10,1.34368e-05,2.80750e-10
1.00000e-10,1.33394e-05,2.80874e-10
1.00000e-10,1.32396e-05,2.80999e-10
1.00000e-10,1.31389e-05,2.81123e-10
1.00000e-10,1.30396e-05,2.81248e-10
1.00000e-10,1.29400e-05,2.81373e-10
1.00000e-10,1.28522e-05,2.81497e-10
1.00000e-10,1.27778e-05,2.81622e-10
1.00000e-10,1.27156e-05,2.81747e-10
1.00000e-10,1.26610e-05,2.81871e-10
1.00000e-10,1.26178e-05,2.81996e-10
1.00000e-10,1.25834e-05,2.82121e-10
1.00000e-10,1.25559e-05,2.82245e-10
1.00000e-10,1.25202e-05,2.82370e-10
1.00000e-10,1.25035e-05,2.82495e-10
1.00000e-10,1.25013e-05,2.82619e-10
1.00000e-10,1.25112e-05,2.82744e-10
1.00000e-10,1.25322e-05,2.82869e-10
1.00000e-10,1.25634e-05,2.82993e-10
1.00000e-10,1.26075e-05,2.83118e-10
1.00000e-10,1.26684e-05,2.83243e-10
1.00000e-10,1.27416e-05,2.83368e-10
1.00000e-10,1.28228e-05,2.83492e-10
1.00000e-10,1.29256e-05,2.83617e-10
1.00000e-10,1.30463e-05,2.83742e-10
1.00000e-10,1.31837e-05,2.83867e-10
1.00000e-10,1.33261e-05,2.83991e-10
1.00000e-10,1.34667e-05,2.84116e-10
1.00000e-10,1.36033e-05,2.84241e-10
1.00000e-10,1.37330e-05,2.84366e-10
1.00000e-10,1.38449e-05,2.84491e-10
1.00000e-10,1.39459e-05,2.84615e-10
1.00000e-10,1.40358e-05,2.84740e-10
1.00000e-10,1.41095e-05,2.84865e-10
1.00000e-10,1.41661e-05,2.84990e-10
1.00000e-10,1.42018e-05,2.85115e-10
1.00000e-10,1.42189e-05,2.85239e-10
1.00000e-10,1.42169e-05,2.85364e-10
1.00000e-10,1.42015e-05,2.85489e-10
1.00000e-10,1.41773e-05,2.85614e-10
1.00000e-10,1.41483e-05,2.85739e-10
1.00000e-10,1.41185e-05,2.85864e-10
1.00000e-10,1.40904e-05,2.85989e-10
1.00000e-10,1.40677e-05,2.86114e-10
1.00000e-10,1.40524e-05,2.86238e-10
1.00000e-10,1.40472e-05,2.86363e-10
1.00000e-10,1.40470e-05,2.86488e-10
1.00000e-10,1.40486e-05,2.86613e-10
1.00000e-10,1.40482e-05,2.86738e-10
1.00000e-10,1.40456e-05,2.86863e-10
1.00000e-10,1.40383e-05,2.86988e-10
1.00000e-10,1.40222e-05,2.87113e-10
1.00000e-10,1.39940e-05,2.87238e-10
1.00000e-10,1.39504e-05,2.87363e-10
1.00000e-10,1.38896e-05,2.87488e-10
1.00000e-10,1.38116e-05,2.87613e-10
1.00000e-10,1.37166e-05,2.87737e-10
1.00000e-10,1.36053e-05,2.87862e-10
1.00000e-10,1.34793e-05,2.87987e-10
1.00000e-10,1.33377e-05,2.88112e-10
1.00000e-10,1.31819e-05,2.88237e-10
1.00000e-10,1.30144e-05,2.88362e-10
1.00000e-10,1.28329e-05,2.88487e-10
1.00000e-10,1.26391e-05,2.88613e-10
1.00000e-10,1.24193e-05,2.88738e-10
1.00000e-10,1.21883e-05,2.88863e-10
1.00000e-10,1.19539e-05,2.88988e-10
1.00000e-10,1.17173e-05,2.89113e-10
1.00000e-10,1.14727e-05,2.89238e-10
1.00000e-10,1.12253e-05,2.89363e-10
1.00000e-10,1.09764e-05,2.89488e-10
1.00000e-10,1.07309e-05,2.89613e-10
1.00000e-10,1.04898e-05,2.89738e-10
1.00000e-10,1.02547e-05,2.89863e-10
1.00000e-10,1.00320e-05,2.89988e-10
1.00000e-10,9.82331e-06,2.90113e-10
1.00000e-10,9.63060e-06,2.90238e-10
1.00000e-10,9.46001e-06,2.90363e-10
1.00000e-10,9.31554e-06,2.90489e-10
1.00000e-10,9.19542e-06,2.90614e-10
1.00000e-10,9.10096e-06,2.90739e-10
1.00000e-10,9.02906e-06,2.90864e-10
1.00000e-10,8.98387e-06,2.90989e-10
1.00000e-10,8.96886e-06,2.91114e-10
1.00000e-10,8.98577e-06,2.91239e-10
1.00000e-10,9.03612e-06,2.91364e-10
1.00000e-10,9.11874e-06,2.91490e-10
1.00000e-10,9.22640e-06,2.91615e-10
1.00000e-10,9.35596e-06,2.91740e-10
1.00000e-10,9.50452e-06,2.91865e-10
1.00000e-10,9.66969e-06,2.91990e-10
1.00000e-10,9.84689e-06,2.92116e-10
1.00000e-10,1.00322e-05,2.92241e-10
1.00000e-10,1.02215e-05,2.92366e-10
1.00000e-10,1.04127e-05,2.92491e-10
1.00000e-10,1.06083e-05,2.92616e-10
1.00000e-10,1.08075e-05,2.92742e-10
1.00000e-10,1.10029e-05,2.92867e-10
1.00000e-10,1.11922e-05,2.92992e-10
1.00000e-10,1.13746e-05,2.93117e-10
1.00000e-10,1.15524e-05,2.93242e-10
1.00000e-10,1.17246e-05,2.93368e-10
1.00000e-10,1.18911e-05,2.93493e-10
1.00000e-10,1.20515e-05,2.93618e-10
1.00000e-10,1.22072e-05,2.93744e-10
1.00000e-10,1.23451e-05,2.93869e-10
1.00000e-10,1.24746e-05,2.93994e-10
1.00000e-10,1.26038e-05,2.94119e-10
1.00000e-10,1.27274e-05,2.94245e-10
1.00000e-10,1.28398e-05,2.94370e-10
1.00000e-10,1.29376e-05,2.94495e-10
1.00000e-10,1.30232e-05,2.94621e-10
1.00000e-10,1.30960e-05,2.94746e-10
1.00000e-10,1.31533e-05,2.94871e-10
1.00000e-10,1.31966e-05,2.94996e-10
1.00000e-10,1.32252e-05,2.95122e-10
1.00000e-10,1.32433e-05,2.95247e-10
1.00000e-10,1.32478e-05,2.95373e-10
1.00000e-10,1.32356e-05,2.95498e-10
1.00000e-10,1.32079e-05,2.95623e-10
1.00000e-10,1.31589e-05,2.95749e-10
1.00000e-10,1.30965e-05,2.95874e-10
1.00000e-10,1.30028e-05,2.95999e-10
1.00000e-10,1.28918e-05,2.96125e-10
1.00000e-10,1.27715e-05,2.96250e-10
1.00000e-10,1.26498e-05,2.96376e-10
1.00000e-10,1.25041e-05,2.96501e-10
1.00000e-10,1.23481e-05,2.96626e-10
1.00000e-10,1.21855e-05,2.96752e-10
1.00000e-10,1.20154e-05,2.96877e-10
1.00000e-10,1.18431e-05,2.97003e-10
1.00000e-10,1.16736e-05,2.97128e-10
1.00000e-10,1.15001e-05,2.97254e-10
1.00000e-10,1.13257e-05,2.97379e-10
1.00000e-10,1.11500e-05,2.97504e-10
1.00000e-10,1.09747e-05,2.97630e-10
1.00000e-10,1.08060e-05,2.97755e-10
1.00000e-10,1.06445e-05,2.97881e-10
1.00000e-10,1.04888e-05,2.98006e-10
1.00000e-10,1.03462e-05,2.98132e-10
1.00000e-10,1.02133e-05,2.98257e-10
1.00000e-10,1.00966e-05,2.98383e-10
1.00000e-10,1.00031e-05,2.98508e-10
1.00000e-10,9.93629e-06,2.98634e-10
1.00000e-10,9.89598e-06,2.98759e-10
1.00000e-10,9.88975e-06,2.98885e-10
1.00000e-10,9.91374e-06,2.99010e-10
1.00000e-10,9.96635e-06,2.99136e-10
1.00000e-10,1.00424e-05,2.99261e-10
1.00000e-10,1.01383e-05,2.99387e-10
1.00000e-10,1.02506e-05,2.99513e-10
1.00000e-10,1.03778e-05,2.99638e-10
1.00000e-10,1.05185e-05,2.99764e-10
1.00000e-10,1.06599e-05,2.99889e-10
1.00000e-10,1.07931e-05,3.00015e-10
1.00000e-10,1.09285e-05,3.00140e-10
1.00000e-10,1.10716e-05,3.00266e-10
1.00000e-10,1.12260e-05,3.00392e-10
1.00000e-10,1.13891e-05,3.00517e-10
1.00000e-10,1.15577e-05,3.00643e-10
1.00000e-10,1.17264e-05,3.00768e-10
1.00000e-10,1.18863e-05,3.00894e-10
1.00000e-10,1.20552e-05,3.01020e-10
1.00000e-10,1.22247e-05,3.01145e-10
1.00000e-10,1.23941e-05,3.01271e-10
1.00000e-10,1.25528e-05,3.01396e-10
1.00000e-10,1.26979e-05,3.01522e-10
1.00000e-10,1.28301e-05,3.01648e-10
1.00000e-10,1.29456e-05,3.01773e-10
1.00000e-10,1.30407e-05,3.01899e-10
1.00000e-10,1.31160e-05,3.02025e-10
1.00000e-10,1.31722e-05,3.02150e-10
1.00000e-10,1.32122e-05,3.02276e-10
1.00000e-10,1.32371e-05,3.02402e-10
1.00000e-10,1.32480e-05,3.02527e-10
1.00000e-10,1.32402e-05,3.02653e-10
1.00000e-10,1.32207e-05,3.02779e-10
1.00000e-10,1.31901e-05,3.02904e-10
1.00000e-10,1.31401e-05,3.03030e-10
1.00000e-10,1.30761e-05,3.03156e-10
1.00000e-10,1.29966e-05,3.03282e-10
1.00000e-10,1.28953e-05,3.03407e-10
1.00000e-10,1.27737e-05,3.03533e-10
1.00000e-10,1.26366e-05,3.03659e-10
1.00000e-10,1.24892e-05,3.03784e-10
1.00000e-10,1.23388e-05,3.03910e-10
1.00000e-10,1.21829e-05,3.04036e-10
1.00000e-10,1.20200e-05,3.04162e-10
1.00000e-10,1.18494e-05,3.04288e-10
1.00000e-10,1.16701e-05,3.04413e-10
1.00000e-10,1.14795e-05,3.04539e-10
1.00000e-10,1.12783e-05,3.04665e-10
1.00000e-10,1.10674e-05,3.04791e-10
1.00000e-10,1.08515e-05,3.04916e-10
1.00000e-10,1.06319e-05,3.05042e-10
1.00000e-10,1.04174e-05,3.05168e-10
1.00000e-10,1.01974e-05,3.05294e-10
1.00000e-10,9.97834e-06,3.05419e-10
1.00000e-10,9.76545e-06,3.05545e-10
1.00000e-10,9.56045e-06,3.05671e-10
1.00000e-10,9.36918e-06,3.05797e-10
1.00000e-10,9.19401e-06,3.05923e-10
1.00000e-10,9.04858e-06,3.06049e-10
1.00000e-10,8.91642e-06,3.06175e-10
1.00000e-10,8.79731e-06,3.06300e-10
1.00000e-10,8.70572e-06,3.06426e-10
1.00000e-10,8.63760e-06,3.06552e-10
1.00000e-10,8.60709e-06,3.06678e-10
1.00000e-10,8.60388e-06,3.06804e-10
1.00000e-10,8.57990e-06,3.06930e-10
1.00000e-10,8.55618e-06,3.07056e-10
1.00000e-10,8.54386e-06,3.07181e-10
1.00000e-10,8.54906e-06,3.07307e-10
1.00000e-10,8.57469e-06,3.07433e-10
1.00000e-10,8.61959e-06,3.07559e-10
1.00000e-10,8.68765e-06,3.07685e-10
1.00000e-10,8.77843e-06,3.07811e-10
1.00000e-10,8.89230e-06,3.07937e-10
1.00000e-10,9.03186e-06,3.08063e-10
1.00000e-10,9.18320e-06,3.08189e-10
1.00000e-10,9.34115e-06,3.08315e-10
1.00000e-10,9.49911e-06,3.08441e-10
1.00000e-10,9.65502e-06,3.08567e-10
1.00000e-10,9.80796e-06,3.08692e-10
1.00000e-10,9.95517e-06,3.08818e-10
1.00000e-10,1.00885e-05,3.08944e-10
1.00000e-10,1.02108e-05,3.09070e-10
1.00000e-10,1.03263e-05,3.09196e-10
1.00000e-10,1.04291e-05,3.09322e-10
1.00000e-10,1.05177e-05,3.09448e-10
1.00000e-10,1.05998e-05,3.09574e-10
1.00000e-10,1.06789e-05,3.09700e-10
1.00000e-10,1.07529e-05,3.09826e-10
1.00000e-10,1.08257e-05,3.09952e-10
1.00000e-10,1.08907e-05,3.10078e-10
1.00000e-10,1.09500e-05,3.10204e-10
1.00000e-10,1.09953e-05,3.10330e-10
1.00000e-10,1.10241e-05,3.10456e-10
1.00000e-10,1.10343e-05,3.10582e-10
1.00000e-10,1.10266e-05,3.10708e-10
1.00000e-10,1.09993e-05,3.10834e-10
1.00000e-10,1.09522e-05,3.10960e-10
1.00000e-10,1.08833e-05,3.11086e-10
1.00000e-10,1.07977e-05,3.11212e-10
1.00000e-10,1.06952e-05,3.11338e-10
1.00000e-10,1.05818e-05,3.11464e-10
1.00000e-10,1.04587e-05,3.11590e-10
1.00000e-10,1.03282e-05,3.11716e-10
1.00000e-10,1.01920e-05,3.11843e-10
1.00000e-10,1.00549e-05,3.11969e-10
1.00000e-10,9.91816e-06,3.12095e-10
1.00000e-10,9.77730e-06,3.12221e-10
1.00000e-10,9.63719e-06,3.12347e-10
1.00000e-10,9.49564e-06,3.12473e-10
1.00000e-10,9.34790e-06,3.12599e-10
1.00000e-10,9.19253e-06,3.12725e-10
1.00000e-10,9.02671e-06,3.12851e-10
1.00000e-10,8.84974e-06,3.12977e-10
1.00000e-10,8.66347e-06,3.13104e-10
1.00000e-10,8.47123e-06,3.13230e-10
1.00000e-10,8.27727e-06,3.13356e-10
1.00000e-10,8.08857e-06,3.13482e-10
1.00000e-10,7.90228e-06,3.13608e-10
1.00000e-10,7.72345e-06,3.13734e-10
1.00000e-10,7.54445e-06,3.13860e-10
1.00000e-10,7.37614e-06,3.13987e-10
1.00000e-10,7.22317e-06,3.14113e-10
1.00000e-10,7.09023e-06,3.14239e-10
1.00000e-10,6.97908e-06,3.14365e-10
1.00000e-10,6.89132e-06,3.14491e-10
1.00000e-10,6.82381e-06,3.14618e-10
1.00000e-10,6.78508e-06,3.14744e-10
1.00000e-10,6.75578e-06,3.14870e-10
1.00000e-10,6.75541e-06,3.14996e-10
1.00000e-10,6.78478e-06,3.15122e-10
1.00000e-10,6.84291e-06,3.15249e-10
1.00000e-10,6.92327e-06,3.15375e-10
1.00000e-10,7.03485e-06,3.15501e-10
1.00000e-10,7.17109e-06,3.15627e-10
1.00000e-10,7.33060e-06,3.15754e-10
1.00000e-10,7.51533e-06,3.15880e-10
1.00000e-10,7.71050e-06,3.16006e-10
1.00000e-10,7.89356e-06,3.16132e-10
1.00000e-10,8.07748e-06,3.16259e-10
1.00000e-10,8.26200e-06,3.16385e-10
1.00000e-10,8.45015e-06,3.16511e-10
1.00000e-10,8.63584e-06,3.16637e-10
1.00000e-10,8.79995e-06,3.16764e-10
1.00000e-10,8.94659e-06,3.16890e-10
1.00000e-10,9.08056e-06,3.17016e-10
1.00000e-10,9.19778e-06,3.17142e-10
1.00000e-10,9.30146e-06,3.17269e-10
1.00000e-10,9.39619e-06,3.17395e-10
1.00000e-10,9.48149e-06,3.17521e-10
1.00000e-10,9.55203e-06,3.17648e-10
1.00000e-10,9.61249e-06,3.17774e-10
1.00000e-10,9.67393e-06,3.17900e-10
1.00000e-10,9.72006e-06,3.18027e-10
1.00000e-10,9.75695e-06,3.18153e-10
1.00000e-10,9.78892e-06,3.18279e-10
1.00000e-10,9.81389e-06,3.18406e-10
1.00000e-10,9.84499e-06,3.18532e-10
1.00000e-10,9.86538e-06,3.18658e-10
1.00000e-10,9.87686e-06,3.18785e-10
1.00000e-10,9.87130e-06,3.18911e-10
1.00000e-10,9.85301e-06,3.19037e-10
1.00000e-10,9.83530e-06,3.19164e-10
1.00000e-10,9.80729e-06,3.19290e-10
1.00000e-10,9.78076e-06,3.19417e-10
1.00000e-10,9.74661e-06,3.19543e-10
1.00000e-10,9.73412e-06,3.19669e-10
1.00000e-10,9.72347e-06,3.19796e-10
1.00000e-10,9.71389e-06,3.19922e-10
1.00000e-10,9.71004e-06,3.20048e-10
1.00000e-10,9.70508e-06,3.20175e-10
1.00000e-10,9.70214e-06,3.20301e-10
1.00000e-10,9.70576e-06,3.20428e-10
1.00000e-10,9.71420e-06,3.20554e-10
1.00000e-10,9.72507e-06,3.20681e-10
1.00000e-10,9.73804e-06,3.20807e-10
1.00000e-10,9.74923e-06,3.20933e-10
1.00000e-10,9.75574e-06,3.21060e-10
1.00000e-10,9.75622e-06,3.21186e-10
1.00000e-10,9.74774e-06,3.21313e-10
1.00000e-10,9.72597e-06,3.21439e-10
1.00000e-10,9.68352e-06,3.21566e-10
1.00000e-10,9.61122e-06,3.21692e-10
1.00000e-10,9.52146e-06,3.21819e-10
1.00000e-10,9.41540e-06,3.21945e-10
1.00000e-10,9.29681e-06,3.22071e-10
1.00000e-10,9.17743e-06,3.22198e-10
1.00000e-10,9.04914e-06,3.22324e-10
1.00000e-10,8.92226e-06,3.22451e-10
1.00000e-10,8.79743e-06,3.22577e-10
1.00000e-10,8.68481e-06,3.22704e-10
1.00000e-10,8.57393e-06,3.22830e-10
1.00000e-10,8.46376e-06,3.22957e-10
1.00000e-10,8.36298e-06,3.23083e-10
1.00000e-10,8.27260e-06,3.23210e-10
1.00000e-10,8.19210e-06,3.23336e-10
1.00000e-10,8.12518e-06,3.23463e-10
1.00000e-10,8.07215e-06,3.23589e-10
1.00000e-10,8.03387e-06,3.23716e-10
1.00000e-10,8.01157e-06,3.23843e-10
1.00000e-10,8.00694e-06,3.23969e-10
1.00000e-10,8.01347e-06,3.24096e-10
1.00000e-10,8.03367e-06,3.24222e-10
1.00000e-10,8.06877e-06,3.24349e-10
1.00000e-10,8.11955e-06,3.24475e-10
1.00000e-10,8.17838e-06,3.24602e-10
1.00000e-10,8.24438e-06,3.24728e-10
1.00000e-10,8.31371e-06,3.24855e-10
1.00000e-10,8.38415e-06,3.24981e-10
1.00000e-10,8.44860e-06,3.25108e-10
1.00000e-10,8.50695e-06,3.25235e-10
1.00000e-10,8.55709e-06,3.25361e-10
1.00000e-10,8.60005e-06,3.25488e-10
1.00000e-10,8.63177e-06,3.25614e-10
1.00000e-10,8.65370e-06,3.25741e-10
1.00000e-10,8.66857e-06,3.25868e-10
1.00000e-10,8.67316e-06,3.25994e-10
1.00000e-10,8.67337e-06,3.26121e-10
1.00000e-10,8.66860e-06,3.26248e-10
1.00000e-10,8.65482e-06,3.26374e-10
1.00000e-10,8.63034e-06,3.26501e-10
1.00000e-10,8.59427e-06,3.26627e-10
1.00000e-10,8.55082e-06,3.26754e-10
1.00000e-10,8.49750e-06,3.26881e-10
1.00000e-10,8.44164e-06,3.27007e-10
1.00000e-10,8.38389e-06,3.27134e-10
1.00000e-10,8.32529e-06,3.27261e-10
1.00000e-10,8.26186e-06,3.27387e-10
1.00000e-10,8.20154e-06,3.27514e-10
1.00000e-10,8.14613e-06,3.27641e-10
1.00000e-10,8.08718e-06,3.27767e-10
1.00000e-10,8.02691e-06,3.27894e-10
1.00000e-10,7.96911e-06,3.28021e-10
1.00000e-10,7.91072e-06,3.28147e-10
1.00000e-10,7.84468e-06,3.28274e-10
1.00000e-10,7.76691e-06,3.28401e-10
1.00000e-10,7.69007e-06,3.28527e-10
1.00000e-10,7.61995e-06,3.28654e-10
1.00000e-10,7.55502e-06,3.28781e-10
1.00000e-10,7.49083e-06,3.28907e-10
1.00000e-10,7.42654e-06,3.29034e-10
1.00000e-10,7.36182e-06,3.29161e-10
1.00000e-10,7.30074e-06,3.29288e-10
1.00000e-10,7.24631e-06,3.29414e-10
1.00000e-10,7.19249e-06,3.29541e-10
1.00000e-10,7.13984e-06,3.29668e-10
1.00000e-10,7.08822e-06,3.29794e-10
1.00000e-10,7.03918e-06,3.29921e-10
1.00000e-10,6.98049e-06,3.30048e-10
1.00000e-10,6.92309e-06,3.30175e-10
1.00000e-10,6.84398e-06,3.30302e-10
1.00000e-10,6.74947e-06,3.30428e-10
1.00000e-10,6.64448e-06,3.30555e-10
1.00000e-10,6.53517e-06,3.30682e-10
1.00000e-10,6.42604e-06,3.30809e-10
1.00000e-10,6.31614e-06,3.30935e-10
1.00000e-10,6.20944e-06,3.31062e-10
1.00000e-10,6.10962e-06,3.31189e-10
1.00000e-10,6.01987e-06,3.31316e-10
1.00000e-10,5.94164e-06,3.31443e-10
1.00000e-10,5.87686e-06,3.31569e-10
1.00000e-10,5.82342e-06,3.31696e-10
1.00000e-10,5.78330e-06,3.31823e-10
1.00000e-10,5.75678e-06,3.31950e-10
1.00000e-10,5.74396e-06,3.32076e-10
1.00000e-10,5.74427e-06,3.32203e-10
1.00000e-10,5.75575e-06,3.32330e-10
1.00000e-10,5.77667e-06,3.32457e-10
1.00000e-10,5.80691e-06,3.32584e-10
1.00000e-10,5.84751e-06,3.32711e-10
1.00000e-10,5.89829e-06,3.32837e-10
1.00000e-10,5.95919e-06,3.32964e-10
1.00000e-10,6.03069e-06,3.33091e-10
1.00000e-10,6.11063e-06,3.33218e-10
1.00000e-10,6.19823e-06,3.33345e-10
1.00000e-10,6.29239e-06,3.33472e-10
1.00000e-10,6.39010e-06,3.33599e-10
1.00000e-10,6.49002e-06,3.33726e-10
1.00000e-10,6.58988e-06,3.33852e-10
1.00000e-10,6.68734e-06,3.33979e-10
1.00000e-10,6.78164e-06,3.34106e-10
1.00000e-10,6.87104e-06,3.34233e-10
1.00000e-10,6.95782e-06,3.34360e-10
1.00000e-10,7.04266e-06,3.34487e-10
1.00000e-10,7.12396e-06,3.34614e-10
1.00000e-10,7.20397e-06,3.34741e-10
1.00000e-10,7.27654e-06,3.34868e-10
1.00000e-10,7.33343e-06,3.34994e-10
1.00000e-10,7.37730e-06,3.35121e-10
1.00000e-10,7.41873e-06,3.35248e-10
1.00000e-10,7.46462e-06,3.35375e-10
1.00000e-10,7.51508e-06,3.35502e-10
1.00000e-10,7.56864e-06,3.35629e-10
1.00000e-10,7.62863e-06,3.35756e-10
1.00000e-10,7.68952e-06,3.35883e-10
1.00000e-10,7.75101e-06,3.36010e-10
1.00000e-10,7.81532e-06,3.36137e-10
1.00000e-10,7.87977e-06,3.36264e-10
1.00000e-10,7.93756e-06,3.36391e-10
1.00000e-10,7.99010e-06,3.36518e-10
1.00000e-10,8.03842e-06,3.36645e-10
1.00000e-10,8.08163e-06,3.36772e-10
1.00000e-10,8.11913e-06,3.36899e-10
1.00000e-10,8.15138e-06,3.37026e-10
1.00000e-10,8.17746e-06,3.37153e-10
1.00000e-10,8.19595e-06,3.37280e-10
1.00000e-10,8.20893e-06,3.37407e-10
1.00000e-10,8.21541e-06,3.37534e-10
1.00000e-10,8.21478e-06,3.37661e-10
1.00000e-10,8.20751e-06,3.37788e-10
1.00000e-10,8.19380e-06,3.37915e-10
1.00000e-10,8.17386e-06,3.38042e-10
1.00000e-10,8.14834e-06,3.38169e-10
1.00000e-10,8.11816e-06,3.38296e-10
1.00000e-10,8.08342e-06,3.38423e-10
1.00000e-10,8.04450e-06,3.38550e-10
1.00000e-10,8.00167e-06,3.38677e-10
1.00000e-10,7.95526e-06,3.38804e-10
1.00000e-10,7.90492e-06,3.38931e-10
1.00000e-10,7.85093e-06,3.39058e-10
1.00000e-10,7.79233e-06,3.39185e-10
1.00000e-10,7.73014e-06,3.39312e-10
1.00000e-10,7.66360e-06,3.39439e-10
1.00000e-10,7.59367e-06,3.39566e-10
1.00000e-10,7.52208e-06,3.39693e-10
1.00000e-10,7.44816e-06,3.39820e-10
1.00000e-10,7.37480e-06,3.39947e-10
1.00000e-10,7.30242e-06,3.40074e-10
1.00000e-10,7.23338e-06,3.40202e-10
1.00000e-10,7.16726e-06,3.40329e-10
1.00000e-10,7.10578e-06,3.40456e-10
1.00000e-10,7.04990e-06,3.40583e-10
1.00000e-10,7.00101e-06,3.40710e-10
1.00000e-10,6.96055e-06,3.40837e-10
1.00000e-10,6.92893e-06,3.40964e-10
1.00000e-10,6.90874e-06,3.41091e-10
1.00000e-10,6.89803e-06,3.41218e-10
1.00000e-10,6.90018e-06,3.41345e-10
1.00000e-10,6.91342e-06,3.41473e-10
1.00000e-10,6.93842e-06,3.41600e-10
1.00000e-10,6.97279e-06,3.41727e-10
1.00000e-10,7.01632e-06,3.41854e-10
1.00000e-10,7.06709e-06,3.41981e-10
1.00000e-10,7.12360e-06,3.42108e-10
1.00000e-10,7.18477e-06,3.42235e-10
1.00000e-10,7.24934e-06,3.42362e-10
1.00000e-10,7.31437e-06,3.42490e-10
1.00000e-10,7.37970e-06,3.42617e-10
1.00000e-10,7.44302e-06,3.42744e-10
1.00000e-10,7.50446e-06,3.42871e-10
1.00000e-10,7.56240e-06,3.42998e-10
1.00000e-10,7.61655e-06,3.43125e-10
1.00000e-10,7.66727e-06,3.43253e-10
1.00000e-10,7.71540e-06,3.43380e-10
1.00000e-10,7.76012e-06,3.43507e-10
1.00000e-10,7.80101e-06,3.43634e-10
1.00000e-10,7.83975e-06,3.43761e-10
1.00000e-10,7.87371e-06,3.43889e-10
1.00000e-10,7.90091e-06,3.44016e-10
1.00000e-10,7.92208e-06,3.44143e-10
1.00000e-10,7.93567e-06,3.44270e-10
1.00000e-10,7.94045e-06,3.44397e-10
1.00000e-10,7.93771e-06,3.44525e-10
1.00000e-10,7.92732e-06,3.44652e-10
1.00000e-10,7.90990e-06,3.44779e-10
1.00000e-10,7.88619e-06,3.44906e-10
1.00000e-10,7.85654e-06,3.45034e-10
1.00000e-10,7.82187e-06,3.45161e-10
1.00000e-10,7.78391e-06,3.45288e-10
1.00000e-10,7.74365e-06,3.45415e-10
1.00000e-10,7.70217e-06,3.45542e-10
1.00000e-10,7.66153e-06,3.45670e-10
1.00000e-10,7.62190e-06,3.45797e-10
1.00000e-10,7.58481e-06,3.45924e-10
1.00000e-10,7.54930e-06,3.46052e-10
1.00000e-10,7.51517e-06,3.46179e-10
1.00000e-10,7.48166e-06,3.46306e-10
1.00000e-10,7.44828e-06,3.46433e-10
1.00000e-10,7.41279e-06,3.46561e-10
1.00000e-10,7.37451e-06,3.46688e-10
1.00000e-10,7.33125e-06,3.46815e-10
1.00000e-10,7.28277e-06,3.46943e-10
1.00000e-10,7.22769e-06,3.47070e-10
1.00000e-10,7.16439e-06,3.47197e-10
1.00000e-10,7.09195e-06,3.47324e-10
1.00000e-10,7.01024e-06,3.47452e-10
1.00000e-10,6.91983e-06,3.47579e-10
1.00000e-10,6.82020e-06,3.47706e-10
1.00000e-10,6.71075e-06,3.47834e-10
1.00000e-10,6.59152e-06,3.47961e-10
1.00000e-10,6.46318e-06,3.48088e-10
1.00000e-10,6.32717e-06,3.48216e-10
1.00000e-10,6.18394e-06,3.48343e-10
1.00000e-10,6.03714e-06,3.48470e-10
1.00000e-10,5.88421e-06,3.48597e-10
1.00000e-10,5.72687e-06,3.48725e-10
1.00000e-10,5.57297e-06,3.48852e-10
1.00000e-10,5.42630e-06,3.48979e-10
1.00000e-10,5.28924e-06,3.49107e-10
1.00000e-10,5.16268e-06,3.49234e-10
1.00000e-10,5.04848e-06,3.49361e-10
1.00000e-10,4.94898e-06,3.49489e-10
1.00000e-10,4.86662e-06,3.49616e-10
1.00000e-10,4.80395e-06,3.49744e-10
1.00000e-10,4.76259e-06,3.49871e-10
1.00000e-10,4.74293e-06,3.49998e-10
1.00000e-10,4.74563e-06,3.50126e-10
1.00000e-10,4.76957e-06,3.50253e-10
1.00000e-10,4.81380e-06,3.50381e-10
1.00000e-10,4.87451e-06,3.50508e-10
1.00000e-10,4.95031e-06,3.50635e-10
1.00000e-10,5.03554e-06,3.50763e-10
1.00000e-10,5.12707e-06,3.50890e-10
1.00000e-10,5.22215e-06,3.51017e-10
1.00000e-10,5.31858e-06,3.51145e-10
1.00000e-10,5.41540e-06,3.51272e-10
1.00000e-10,5.51181e-06,3.51400e-10
1.00000e-10,5.60804e-06,3.51527e-10
1.00000e-10,5.70355e-06,3.51654e-10
1.00000e-10,5.79870e-06,3.51782e-10
1.00000e-10,5.89341e-06,3.51909e-10
1.00000e-10,5.98734e-06,3.52037e-10
1.00000e-10,6.07921e-06,3.52164e-10
1.00000e-10,6.16694e-06,3.52292e-10
1.00000e-10,6.25007e-06,3.52419e-10
1.00000e-10,6.32890e-06,3.52546e-10
1.00000e-10,6.40256e-06,3.52674e-10
1.00000e-10,6.47305e-06,3.52801e-10
1.00000e-10,6.53995e-06,3.52929e-10
1.00000e-10,6.60398e-06,3.53056e-10
1.00000e-10,6.66414e-06,3.53184e-10
1.00000e-10,6.72180e-06,3.53311e-10
1.00000e-10,6.77630e-06,3.53438e-10
1.00000e-10,6.82796e-06,3.53566e-10
1.00000e-10,6.87602e-06,3.53693e-10
1.00000e-10,6.91960e-06,3.53821e-10
1.00000e-10,6.95679e-06,3.53948e-10
1.00000e-10,6.98853e-06,3.54076e-10
1.00000e-10,7.01280e-06,3.54203e-10
1.00000e-10,7.03098e-06,3.54331e-10
1.00000e-10,7.04341e-06,3.54458e-10
1.00000e-10,7.03973e-06,3.54586e-10
1.00000e-10,7.02511e-06,3.54713e-10
1.00000e-10,7.01327e-06,3.54841e-10
1.00000e-10,6.99385e-06,3.54968e-10
1.00000e-10,6.96808e-06,3.55096e-10
1.00000e-10,6.93646e-06,3.55223e-10
1.00000e-10,6.89733e-06,3.55351e-10
1.00000e-10,6.85186e-06,3.55478e-10
1.00000e-10,6.80078e-06,3.55606e-10
1.00000e-10,6.74485e-06,3.55733e-10
1.00000e-10,6.68454e-06,3.55861e-10
1.00000e-10,6.62061e-06,3.55989e-10
1.00000e-10,6.55438e-06,3.56116e-10
1.00000e-10,6.48647e-06,3.56244e-10
1.00000e-10,6.41862e-06,3.56371e-10
1.00000e-10,6.35174e-06,3.56499e-10
1.00000e-10,6.28668e-06,3.56626e-10
1.00000e-10,6.22504e-06,3.56754e-10
1.00000e-10,6.16819e-06,3.56882e-10
1.00000e-10,6.11655e-06,3.57009e-10
1.00000e-10,6.07177e-06,3.57137e-10
1.00000e-10,6.03655e-06,3.57264e-10
1.00000e-10,6.01293e-06,3.57392e-10
1.00000e-10,6.00316e-06,3.57519e-10
1.00000e-10,6.00883e-06,3.57647e-10
1.00000e-10,6.03086e-06,3.57775e-10
1.00000e-10,6.06963e-06,3.57902e-10
1.00000e-10,6.12412e-06,3.58030e-10
1.00000e-10,6.19251e-06,3.58157e-10
1.00000e-10,6.27228e-06,3.58285e-10
1.00000e-10,6.36110e-06,3.58413e-10
1.00000e-10,6.45576e-06,3.58540e-10
1.00000e-10,6.55395e-06,3.58668e-10
1.00000e-10,6.65321e-06,3.58795e-10
1.00000e-10,6.75180e-06,3.58923e-10
1.00000e-10,6.84825e-06,3.59051e-10
1.00000e-10,6.94080e-06,3.59178e-10
1.00000e-10,7.02840e-06,3.59306e-10
1.00000e-10,7.11037e-06,3.59434e-10
1.00000e-10,7.18697e-06,3.59561e-10
1.00000e-10,7.25773e-06,3.59689e-10
1.00000e-10,7.32265e-06,3.59816e-10
1.00000e-10,7.38215e-06,3.59944e-10
1.00000e-10,7.43677e-06,3.60072e-10
1.00000e-10,7.48619e-06,3.60199e-10
1.00000e-10,7.53200e-06,3.60327e-10
1.00000e-10,7.57461e-06,3.60455e-10
1.00000e-10,7.61437e-06,3.60582e-10
1.00000e-10,7.65246e-06,3.60710e-10
1.00000e-10,7.68874e-06,3.60838e-10
1.00000e-10,7.72413e-06,3.60965e-10
1.00000e-10,7.75845e-06,3.61093e-10
1.00000e-10,7.79144e-06,3.61221e-10
1.00000e-10,7.82294e-06,3.61348e-10
1.00000e-10,7.85250e-06,3.61476e-10
1.00000e-10,7.87910e-06,3.61604e-10
1.00000e-10,7.90308e-06,3.61731e-10
1.00000e-10,7.92248e-06,3.61859e-10
1.00000e-10,7.93717e-06,3.61987e-10
1.00000e-10,7.94404e-06,3.62114e-10
1.00000e-10,7.94222e-06,3.62242e-10
1.00000e-10,7.93119e-06,3.62370e-10
1.00000e-10,7.91032e-06,3.62497e-10
1.00000e-10,7.87963e-06,3.62625e-10
1.00000e-10,7.83852e-06,3.62753e-10
1.00000e-10,7.78674e-06,3.62881e-10
1.00000e-10,7.71785e-06,3.63008e-10
1.00000e-10,7.64217e-06,3.63136e-10
1.00000e-10,7.55802e-06,3.63264e-10
1.00000e-10,7.46509e-06,3.63391e-10
1.00000e-10,7.36413e-06,3.63519e-10
1.00000e-10,7.25651e-06,3.63647e-10
1.00000e-10,7.14319e-06,3.63775e-10
1.00000e-10,7.02370e-06,3.63902e-10
1.00000e-10,6.89887e-06,3.64030e-10
1.00000e-10,6.77215e-06,3.64158e-10
1.00000e-10,6.64923e-06,3.64286e-10
1.00000e-10,6.51635e-06,3.64413e-10
1.00000e-10,6.38548e-06,3.64541e-10
1.00000e-10,6.25640e-06,3.64669e-10
1.00000e-10,6.12927e-06,3.64797e-10
1.00000e-10,6.00362e-06,3.64924e-10
1.00000e-10,5.87905e-06,3.65052e-10
1.00000e-10,5.75879e-06,3.65180e-10
1.00000e-10,5.63974e-06,3.65308e-10
1.00000e-10,5.52223e-06,3.65436e-10
1.00000e-10,5.40762e-06,3.65563e-10
1.00000e-10,5.29719e-06,3.65691e-10
1.00000e-10,5.19186e-06,3.65819e-10
1.00000e-10,5.09308e-06,3.65947e-10
1.00000e-10,5.00179e-06,3.66074e-10
1.00000e-10,4.91963e-06,3.66202e-10
1.00000e-10,4.84809e-06,3.66330e-10
1.00000e-10,4.78936e-06,3.66458e-10
1.00000e-10,4.74554e-06,3.66586e-10
1.00000e-10,4.71660e-06,3.66714e-10
1.00000e-10,4.70420e-06,3.66841e-10
1.00000e-10,4.70721e-06,3.66969e-10
1.00000e-10,4.72529e-06,3.67097e-10
1.00000e-10,4.75598e-06,3.67225e-10
1.00000e-10,4.80000e-06,3.67353e-10
1.00000e-10,4.85478e-06,3.67480e-10
1.00000e-10,4.91873e-06,3.67608e-10
1.00000e-10,4.99020e-06,3.67736e-10
1.00000e-10,5.06683e-06,3.67864e-10
1.00000e-10,5.14744e-06,3.67992e-10
1.00000e-10,5.23028e-06,3.68120e-10
1.00000e-10,5.31446e-06,3.68248e-10
1.00000e-10,5.39845e-06,3.68375e-10
1.00000e-10,5.47960e-06,3.68503e-10
1.00000e-10,5.55289e-06,3.68631e-10
1.00000e-10,5.61356e-06,3.68759e-10
1.00000e-10,5.66714e-06,3.68887e-10
1.00000e-10,5.71797e-06,3.69015e-10
1.00000e-10,5.76579e-06,3.69142e-10
1.00000e-10,5.81376e-06,3.69270e-10
1.00000e-10,5.86150e-06,3.69398e-10
1.00000e-10,5.91087e-06,3.69526e-10
1.00000e-10,5.95900e-06,3.69654e-10
1.00000e-10,6.00333e-06,3.69782e-10
1.00000e-10,6.04264e-06,3.69910e-10
1.00000e-10,6.07631e-06,3.70038e-10
1.00000e-10,6.10416e-06,3.70166e-10
1.00000e-10,6.12613e-06,3.70293e-10
1.00000e-10,6.14167e-06,3.70421e-10
1.00000e-10,6.15016e-06,3.70549e-10
1.00000e-10,6.14960e-06,3.70677e-10
1.00000e-10,6.13796e-06,3.70805e-10
1.00000e-10,6.11496e-06,3.70933e-10
1.00000e-10,6.08456e-06,3.71061e-10
1.00000e-10,6.04748e-06,3.71189e-10
1.00000e-10,6.00831e-06,3.71317e-10
1.00000e-10,5.96761e-06,3.71445e-10
1.00000e-10,5.92283e-06,3.71573e-10
1.00000e-10,5.87341e-06,3.71701e-10
1.00000e-10,5.82232e-06,3.71828e-10
1.00000e-10,5.76933e-06,3.71956e-10
1.00000e-10,5.71393e-06,3.72084e-10
1.00000e-10,5.65681e-06,3.72212e-10
1.00000e-10,5.59818e-06,3.72340e-10
1.00000e-10,5.54006e-06,3.72468e-10
1.00000e-10,5.48417e-06,3.72596e-10
1.00000e-10,5.43003e-06,3.72724e-10
1.00000e-10,5.37735e-06,3.72852e-10
1.00000e-10,5.32631e-06,3.72980e-10
1.00000e-10,5.27635e-06,3.73108e-10
1.00000e-10,5.22696e-06,3.73236e-10
1.00000e-10,5.17766e-06,3.73364e-10
1.00000e-10,5.12814e-06,3.73492e-10
1.00000e-10,5.07925e-06,3.73620e-10
1.00000e-10,5.03186e-06,3.73748e-10
1.00000e-10,4.98601e-06,3.73876e-10
1.00000e-10,4.94335e-06,3.74004e-10
1.00000e-10,4.90453e-06,3.74132e-10
1.00000e-10,4.87131e-06,3.74260e-10
1.00000e-10,4.84484e-06,3.74388e-10
1.00000e-10,4.82684e-06,3.74516e-10
1.00000e-10,4.81936e-06,3.74644e-10
1.00000e-10,4.82285e-06,3.74772e-10
1.00000e-10,4.84012e-06,3.74900e-10
1.00000e-10,4.87329e-06,3.75028e-10
1.00000e-10,4.91987e-06,3.75156e-10
1.00000e-10,4.97888e-06,3.75284e-10
1.00000e-10,5.04969e-06,3.75412e-10
1.00000e-10,5.13272e-06,3.75540e-10
1.00000e-10,5.22479e-06,3.75668e-10
1.00000e-10,5.32866e-06,3.75796e-10
1.00000e-10,5.43997e-06,3.75924e-10
1.00000e-10,5.55820e-06,3.76052e-10
1.00000e-10,5.68164e-06,3.76180e-10
1.00000e-10,5.80907e-06,3.76308e-10
1.00000e-10,5.93765e-06,3.76436e-10
1.00000e-10,6.06639e-06,3.76564e-10
1.00000e-10,6.19407e-06,3.76692e-10
1.00000e-10,6.31859e-06,3.76820e-10
1.00000e-10,6.43775e-06,3.76948e-10
1.00000e-10,6.55148e-06,3.77076e-10
1.00000e-10,6.65589e-06,3.77204e-10
1.00000e-10,6.75002e-06,3.77332e-10
1.00000e-10,6.83428e-06,3.77461e-10
1.00000e-10,6.90999e-06,3.77589e-10
1.00000e-10,6.97690e-06,3.77717e-10
1.00000e-10,7.03481e-06,3.77845e-10
1.00000e-10,7.08483e-06,3.77973e-10
1.00000e-10,7.12915e-06,3.78101e-10
1.00000e-10,7.16253e-06,3.78229e-10
1.00000e-10,7.18784e-06,3.78357e-10
1.00000e-10,7.20632e-06,3.78485e-10
1.00000e-10,7.21913e-06,3.78613e-10
1.00000e-10,7.22775e-06,3.78741e-10
1.00000e-10,7.22925e-06,3.78869e-10
1.00000e-10,7.22449e-06,3.78997e-10
1.00000e-10,7.21543e-06,3.79126e-10
1.00000e-10,7.20181e-06,3.79254e-10
1.00000e-10,7.18286e-06,3.79382e-10
1.00000e-10,7.15778e-06,3.79510e-10
1.00000e-10,7.13039e-06,3.79638e-10
1.00000e-10,7.10152e-06,3.79766e-10
1.00000e-10,7.07086e-06,3.79894e-10
1.00000e-10,7.03807e-06,3.80022e-10
1.00000e-10,7.00232e-06,3.80151e-10
1.00000e-10,6.96374e-06,3.80279e-10
1.00000e-10,6.92249e-06,3.80407e-10
1.00000e-10,6.87854e-06,3.80535e-10
1.00000e-10,6.83159e-06,3.80663e-10
1.00000e-10,6.78088e-06,3.80791e-10
1.00000e-10,6.72693e-06,3.80919e-10
1.00000e-10,6.66942e-06,3.81047e-10
1.00000e-10,6.60836e-06,3.81176e-10
1.00000e-10,6.54415e-06,3.81304e-10
1.00000e-10,6.47735e-06,3.81432e-10
1.00000e-10,6.40844e-06,3.81560e-10
1.00000e-10,6.33774e-06,3.81688e-10
1.00000e-10,6.26611e-06,3.81816e-10
1.00000e-10,6.19394e-06,3.81945e-10
1.00000e-10,6.12164e-06,3.82073e-10
1.00000e-10,6.04971e-06,3.82201e-10
1.00000e-10,5.97755e-06,3.82329e-10
1.00000e-10,5.90645e-06,3.82457e-10
1.00000e-10,5.83606e-06,3.82585e-10
1.00000e-10,5.76624e-06,3.82714e-10
1.00000e-10,5.69897e-06,3.82842e-10
1.00000e-10,5.63508e-06,3.82970e-10
1.00000e-10,5.57583e-06,3.83098e-10
1.00000e-10,5.52292e-06,3.83226e-10
1.00000e-10,5.47626e-06,3.83354e-10
1.00000e-10,5.43939e-06,3.83483e-10
1.00000e-10,5.41275e-06,3.83611e-10
1.00000e-10,5.39429e-06,3.83739e-10
1.00000e-10,5.38422e-06,3.83867e-10
1.00000e-10,5.38046e-06,3.83995e-10
1.00000e-10,5.38266e-06,3.84124e-10
1.00000e-10,5.38996e-06,3.84252e-10
1.00000e-10,5.40130e-06,3.84380e-10
1.00000e-10,5.41661e-06,3.84508e-10
1.00000e-10,5.43512e-06,3.84637e-10
1.00000e-10,5.45727e-06,3.84765e-10
1.00000e-10,5.48126e-06,3.84893e-10
1.00000e-10,5.50632e-06,3.85021e-10
1.00000e-10,5.53118e-06,3.85149e-10
1.00000e-10,5.55553e-06,3.85278e-10
1.00000e-10,5.57660e-06,3.85406e-10
1.00000e-10,5.59354e-06,3.85534e-10
1.00000e-10,5.60790e-06,3.85662e-10
1.00000e-10,5.62242e-06,3.85791e-10
1.00000e-10,5.63690e-06,3.85919e-10
1.00000e-10,5.65188e-06,3.86047e-10
1.00000e-10,5.66611e-06,3.86175e-10
1.00000e-10,5.67966e-06,3.86304e-10
1.00000e-10,5.69379e-06,3.86432e-10
1.00000e-10,5.70770e-06,3.86560e-10
1.00000e-10,5.72036e-06,3.86688e-10
1.00000e-10,5.73238e-06,3.86817e-10
1.00000e-10,5.74303e-06,3.86945e-10
1.00000e-10,5.75087e-06,3.87073e-10
1.00000e-10,5.75445e-06,3.87201e-10
1.00000e-10,5.75353e-06,3.87330e-10
1.00000e-10,5.74209e-06,3.87458e-10
1.00000e-10,5.72392e-06,3.87586e-10
1.00000e-10,5.70587e-06,3.87715e-10
1.00000e-10,5.68078e-06,3.87843e-10
1.00000e-10,5.65017e-06,3.87971e-10
1.00000e-10,5.61471e-06,3.88099e-10
1.00000e-10,5.57442e-06,3.88228e-10
1.00000e-10,5.52999e-06,3.88356e-10
1.00000e-10,5.47967e-06,3.88484e-10
1.00000e-10,5.42222e-06,3.88613e-10
1.00000e-10,5.35723e-06,3.88741e-10
1.00000e-10,5.28448e-06,3.88869e-10
1.00000e-10,5.20392e-06,3.88997e-10
1.00000e-10,5.11597e-06,3.89126e-10
1.00000e-10,5.02103e-06,3.89254e-10
1.00000e-10,4.92014e-06,3.89382e-10
1.00000e-10,4.81407e-06,3.89511e-10
1.00000e-10,4.70339e-06,3.89639e-10
1.00000e-10,4.59011e-06,3.89767e-10
1.00000e-10,4.47629e-06,3.89896e-10
1.00000e-10,4.36360e-06,3.90024e-10
1.00000e-10,4.25324e-06,3.90152e-10
1.00000e-10,4.14673e-06,3.90281e-10
1.00000e-10,4.04531e-06,3.90409e-10
1.00000e-10,3.95081e-06,3.90537e-10
1.00000e-10,3.86545e-06,3.90666e-10
1.00000e-10,3.78996e-06,3.90794e-10
1.00000e-10,3.72590e-06,3.90922e-10
1.00000e-10,3.67534e-06,3.91051e-10
1.00000e-10,3.64032e-06,3.91179e-10
1.00000e-10,3.62284e-06,3.91307e-10
1.00000e-10,3.62418e-06,3.91436e-10
1.00000e-10,3.64475e-06,3.91564e-10
1.00000e-10,3.68382e-06,3.91692e-10
1.00000e-10,3.73984e-06,3.91821e-10
1.00000e-10,3.81118e-06,3.91949e-10
1.00000e-10,3.89517e-06,3.92078e-10
1.00000e-10,3.98932e-06,3.92206e-10
1.00000e-10,4.09154e-06,3.92334e-10
1.00000e-10,4.19961e-06,3.92463e-10
1.00000e-10,4.31139e-06,3.92591e-10
1.00000e-10,4.42497e-06,3.92720e-10
1.00000e-10,4.53951e-06,3.92848e-10
1.00000e-10,4.65377e-06,3.92976e-10
1.00000e-10,4.76690e-06,3.93105e-10
1.00000e-10,4.87775e-06,3.93233e-10
1.00000e-10,4.98557e-06,3.93361e-10
1.00000e-10,5.08955e-06,3.93490e-10
1.00000e-10,5.18918e-06,3.93618e-10
1.00000e-10,5.28415e-06,3.93747e-10
1.00000e-10,5.37436e-06,3.93875e-10
1.00000e-10,5.46016e-06,3.94003e-10
1.00000e-10,5.54153e-06,3.94132e-10
1.00000e-10,5.61867e-06,3.94260e-10
1.00000e-10,5.69176e-06,3.94389e-10
1.00000e-10,5.76068e-06,3.94517e-10
1.00000e-10,5.82572e-06,3.94645e-10
1.00000e-10,5.88711e-06,3.94774e-10
1.00000e-10,5.94473e-06,3.94902e-10
1.00000e-10,5.99865e-06,3.95031e-10
1.00000e-10,6.04895e-06,3.95159e-10
1.00000e-10,6.09541e-06,3.95288e-10
1.00000e-10,6.13810e-06,3.95416e-10
1.00000e-10,6.17698e-06,3.95545e-10
1.00000e-10,6.21199e-06,3.95673e-10
1.00000e-10,6.24332e-06,3.95801e-10
1.00000e-10,6.27111e-06,3.95930e-10
1.00000e-10,6.29575e-06,3.96058e-10
1.00000e-10,6.31777e-06,3.96187e-10
1.00000e-10,6.33745e-06,3.96315e-10
1.00000e-10,6.35521e-06,3.96444e-10
1.00000e-10,6.36948e-06,3.96572e-10
1.00000e-10,6.37522e-06,3.96701e-10
1.00000e-10,6.37828e-06,3.96829e-10
1.00000e-10,6.37890e-06,3.96957e-10
1.00000e-10,6.37937e-06,3.97086e-10
1.00000e-10,6.37897e-06,3.97214e-10
1.00000e-10,6.37717e-06,3.97343e-10
1.00000e-10,6.37417e-06,3.97471e-10
1.00000e-10,6.36917e-06,3.97600e-10
1.00000e-10,6.36029e-06,3.97728e-10
1.00000e-10,6.34666e-06,3.97857e-10
1.00000e-10,6.32794e-06,3.97985e-10
1.00000e-10,6.30439e-06,3.98114e-10
1.00000e-10,6.27614e-06,3.98242e-10
1.00000e-10,6.24430e-06,3.98371e-10
1.00000e-10,6.20889e-06,3.98499e-10
1.00000e-10,6.17051e-06,3.98628e-10
1.00000e-10,6.12972e-06,3.98756e-10
1.00000e-10,6.08690e-06,3.98885e-10
1.00000e-10,6.04197e-06,3.99013e-10
1.00000e-10,5.99495e-06,3.99142e-10
1.00000e-10,5.94700e-06,3.99270e-10
1.00000e-10,5.89972e-06,3.99399e-10
1.00000e-10,5.85480e-06,3.99527e-10
1.00000e-10,5.81215e-06,3.99656e-10
1.00000e-10,5.77064e-06,3.99784e-10
1.00000e-10,5.73122e-06,3.99913e-10
1.00000e-10,5.69567e-06,4.00041e-10
1.00000e-10,5.66466e-06,4.00170e-10
1.00000e-10,5.63820e-06,4.00298e-10
1.00000e-10,5.61647e-06,4.00427e-10
1.00000e-10,5.59997e-06,4.00556e-10
1.00000e-10,5.58897e-06,4.00684e-10
1.00000e-10,5.58323e-06,4.00813e-10
1.00000e-10,5.58225e-06,4.00941e-10
1.00000e-10,5.58669e-06,4.01070e-10
1.00000e-10,5.59666e-06,4.01198e-10
1.00000e-10,5.61114e-06,4.01327e-10
1.00000e-10,5.62955e-06,4.01455e-10
1.00000e-10,5.65185e-06,4.01584e-10
1.00000e-10,5.67741e-06,4.01712e-10
1.00000e-10,5.70575e-06,4.01841e-10
1.00000e-10,5.73593e-06,4.01969e-10
1.00000e-10,5.76830e-06,4.02098e-10
1.00000e-10,5.80134e-06,4.02227e-10
1.00000e-10,5.83425e-06,4.02355e-10
1.00000e-10,5.86650e-06,4.02484e-10
1.00000e-10,5.89723e-06,4.02612e-10
1.00000e-10,5.92569e-06,4.02741e-10
1.00000e-10,5.95169e-06,4.02870e-10
1.00000e-10,5.97470e-06,4.02998e-10
1.00000e-10,5.99449e-06,4.03127e-10
1.00000e-10,6.01070e-06,4.03255e-10
1.00000e-10,6.02314e-06,4.03384e-10
1.00000e-10,6.03125e-06,4.03512e-10
1.00000e-10,6.03448e-06,4.03641e-10
1.00000e-10,6.03333e-06,4.03770e-10
1.00000e-10,6.02811e-06,4.03898e-10
1.00000e-10,6.01803e-06,4.04027e-10
1.00000e-10,6.00319e-06,4.04155e-10
1.00000e-10,5.98386e-06,4.04284e-10
1.00000e-10,5.96024e-06,4.04413e-10
1.00000e-10,5.93232e-06,4.04541e-10
1.00000e-10,5.90023e-06,4.04670e-10
1.00000e-10,5.86385e-06,4.04798e-10
1.00000e-10,5.82331e-06,4.04927e-10
1.00000e-10,5.77818e-06,4.05056e-10
1.00000e-10,5.72911e-06,4.05184e-10
1.00000e-10,5.67565e-06,4.05313e-10
1.00000e-10,5.61602e-06,4.05442e-10
1.00000e-10,5.54924e-06,4.05570e-10
1.00000e-10,5.47538e-06,4.05699e-10
1.00000e-10,5.39488e-06,4.05828e-10
1.00000e-10,5.30600e-06,4.05956e-10
1.00000e-10,5.20769e-06,4.06085e-10
1.00000e-10,5.10641e-06,4.06213e-10
1.00000e-10,5.00254e-06,4.06342e-10
1.00000e-10,4.89571e-06,4.06471e-10
1.00000e-10,4.78679e-06,4.06599e-10
1.00000e-10,4.67653e-06,4.06728e-10
1.00000e-10,4.56552e-06,4.06857e-10
1.00000e-10,4.45442e-06,4.06985e-10
1.00000e-10,4.34358e-06,4.07114e-10
1.00000e-10,4.23465e-06,4.07243e-10
1.00000e-10,4.12845e-06,4.07371e-10
1.00000e-10,4.02637e-06,4.07500e-10
1.00000e-10,3.93015e-06,4.07629e-10
1.00000e-10,3.84046e-06,4.07757e-10
1.00000e-10,3.75967e-06,4.07886e-10
1.00000e-10,3.68808e-06,4.08015e-10
1.00000e-10,3.62487e-06,4.08143e-10
1.00000e-10,3.57131e-06,4.08272e-10
1.00000e-10,3.52642e-06,4.08401e-10
1.00000e-10,3.49273e-06,4.08529e-10
1.00000e-10,3.46888e-06,4.08658e-10
1.00000e-10,3.45596e-06,4.08787e-10
1.00000e-10,3.45944e-06,4.08915e-10
1.00000e-10,3.46526e-06,4.09044e-10
1.00000e-10,3.48208e-06,4.09173e-10
1.00000e-10,3.50761e-06,4.09301e-10
1.00000e-10,3.54202e-06,4.09430e-10
1.00000e-10,3.58502e-06,4.09559e-10
1.00000e-10,3.63504e-06,4.09687e-10
1.00000e-10,3.69129e-06,4.09816e-10
1.00000e-10,3.75261e-06,4.09945e-10
1.00000e-10,3.81728e-06,4.10073e-10
1.00000e-10,3.88534e-06,4.10202e-10
1.00000e-10,3.95596e-06,4.10331e-10
1.00000e-10,4.02814e-06,4.10460e-10
1.00000e-10,4.10081e-06,4.10588e-10
1.00000e-10,4.17618e-06,4.10717e-10
1.00000e-10,4.24788e-06,4.10846e-10
1.00000e-10,4.31864e-06,4.10974e-10
1.00000e-10,4.38822e-06,4.11103e-10
1.00000e-10,4.45630e-06,4.11232e-10
1.00000e-10,4.52254e-06,4.11361e-10
1.00000e-10,4.58602e-06,4.11489e-10
1.00000e-10,4.64697e-06,4.11618e-10
1.00000e-10,4.70629e-06,4.11747e-10
1.00000e-10,4.76263e-06,4.11876e-10
1.00000e-10,4.81619e-06,4.12004e-10
1.00000e-10,4.86825e-06,4.12133e-10
1.00000e-10,4.91866e-06,4.12262e-10
1.00000e-10,4.96819e-06,4.12391e-10
1.00000e-10,5.01686e-06,4.12519e-10
1.00000e-10,5.06467e-06,4.12648e-10
1.00000e-10,5.10932e-06,4.12777e-10
1.00000e-10,5.15050e-06,4.12906e-10
1.00000e-10,5.18872e-06,4.13034e-10
1.00000e-10,5.22699e-06,4.13163e-10
1.00000e-10,5.26544e-06,4.13292e-10
1.00000e-10,5.30122e-06,4.13421e-10
1.00000e-10,5.33420e-06,4.13549e-10
1.00000e-10,5.36284e-06,4.13678e-10
1.00000e-10,5.38776e-06,4.13807e-10
1.00000e-10,5.40832e-06,4.13936e-10
1.00000e-10,5.42310e-06,4.14065e-10
1.00000e-10,5.43214e-06,4.14193e-10
1.00000e-10,5.43420e-06,4.14322e-10
1.00000e-10,5.43065e-06,4.14451e-10
1.00000e-10,5.42065e-06,4.14580e-10
1.00000e-10,5.40499e-06,4.14708e-10
1.00000e-10,5.38535e-06,4.14837e-10
1.00000e-10,5.36288e-06,4.14966e-10
1.00000e-10,5.33756e-06,4.15095e-10
1.00000e-10,5.31073e-06,4.15224e-10
1.00000e-10,5.28280e-06,4.15353e-10
1.00000e-10,5.25412e-06,4.15481e-10
1.00000e-10,5.22557e-06,4.15610e-10
1.00000e-10,5.19817e-06,4.15739e-10
1.00000e-10,5.17160e-06,4.15868e-10
1.00000e-10,5.14499e-06,4.15997e-10
1.00000e-10,5.11926e-06,4.16125e-10
1.00000e-10,5.09626e-06,4.16254e-10
1.00000e-10,5.07690e-06,4.16383e-10
1.00000e-10,5.06050e-06,4.16512e-10
1.00000e-10,5.04756e-06,4.16641e-10
1.00000e-10,5.03830e-06,4.16770e-10
1.00000e-10,5.03240e-06,4.16898e-10
1.00000e-10,5.03004e-06,4.17027e-10
1.00000e-10,5.03109e-06,4.17156e-10
1.00000e-10,5.03515e-06,4.17285e-10
1.00000e-10,5.04279e-06,4.17414e-10
1.00000e-10,5.05463e-06,4.17542e-10
1.00000e-10,5.06995e-06,4.17671e-10
1.00000e-10,5.08598e-06,4.17800e-10
1.00000e-10,5.10553e-06,4.17929e-10
1.00000e-10,5.12878e-06,4.18058e-10
1.00000e-10,5.15496e-06,4.18187e-10
1.00000e-10,5.18441e-06,4.18315e-10
1.00000e-10,5.21680e-06,4.18444e-10
1.00000e-10,5.25207e-06,4.18573e-10
1.00000e-10,5.29035e-06,4.18702e-10
1.00000e-10,5.33069e-06,4.18831e-10
1.00000e-10,5.37352e-06,4.18960e-10
1.00000e-10,5.41776e-06,4.19089e-10
1.00000e-10,5.46243e-06,4.19218e-10
1.00000e-10,5.50690e-06,4.19346e-10
1.00000e-10,5.55023e-06,4.19475e-10
1.00000e-10,5.59139e-06,4.19604e-10
1.00000e-10,5.63009e-06,4.19733e-10
1.00000e-10,5.66598e-06,4.19862e-10
1.00000e-10,5.69778e-06,4.19991e-10
1.00000e-10,5.72593e-06,4.20120e-10
1.00000e-10,5.75278e-06,4.20248e-10
1.00000e-10,5.77895e-06,4.20377e-10
1.00000e-10,5.79777e-06,4.20506e-10
1.00000e-10,5.81004e-06,4.20635e-10
1.00000e-10,5.81637e-06,4.20764e-10
1.00000e-10,5.81792e-06,4.20893e-10
1.00000e-10,5.81521e-06,4.21022e-10
1.00000e-10,5.80976e-06,4.21151e-10
1.00000e-10,5.79839e-06,4.21280e-10
1.00000e-10,5.78386e-06,4.21408e-10
1.00000e-10,5.76737e-06,4.21537e-10
1.00000e-10,5.74807e-06,4.21666e-10
1.00000e-10,5.72580e-06,4.21795e-10
1.00000e-10,5.70036e-06,4.21924e-10
1.00000e-10,5.67019e-06,4.22053e-10
1.00000e-10,5.63417e-06,4.22182e-10
1.00000e-10,5.59122e-06,4.22311e-10
1.00000e-10,5.54367e-06,4.22440e-10
1.00000e-10,5.49018e-06,4.22568e-10
1.00000e-10,5.43037e-06,4.22697e-10
1.00000e-10,5.36358e-06,4.22826e-10
1.00000e-10,5.28900e-06,4.22955e-10
1.00000e-10,5.20805e-06,4.23084e-10
1.00000e-10,5.12182e-06,4.23213e-10
1.00000e-10,5.03194e-06,4.23342e-10
1.00000e-10,4.93847e-06,4.23471e-10
1.00000e-10,4.84170e-06,4.23600e-10
1.00000e-10,4.74236e-06,4.23729e-10
1.00000e-10,4.64072e-06,4.23858e-10
1.00000e-10,4.53720e-06,4.23987e-10
1.00000e-10,4.43198e-06,4.24116e-10
1.00000e-10,4.32405e-06,4.24244e-10
1.00000e-10,4.21535e-06,4.24373e-10
1.00000e-10,4.10742e-06,4.24502e-10
1.00000e-10,4.00223e-06,4.24631e-10
1.00000e-10,3.90069e-06,4.24760e-10
1.00000e-10,3.80388e-06,4.24889e-10
1.00000e-10,3.71240e-06,4.25018e-10
1.00000e-10,3.62551e-06,4.25147e-10
1.00000e-10,3.54195e-06,4.25276e-10
1.00000e-10,3.46154e-06,4.25405e-10
1.00000e-10,3.38483e-06,4.25534e-10
1.00000e-10,3.31267e-06,4.25663e-10
1.00000e-10,3.24635e-06,4.25792e-10
1.00000e-10,3.18820e-06,4.25921e-10
1.00000e-10,3.13998e-06,4.26050e-10
1.00000e-10,3.10067e-06,4.26179e-10
1.00000e-10,3.07220e-06,4.26308e-10
1.00000e-10,3.05509e-06,4.26437e-10
1.00000e-10,3.04916e-06,4.26566e-10
1.00000e-10,3.05281e-06,4.26695e-10
1.00000e-10,3.06605e-06,4.26824e-10
1.00000e-10,3.08824e-06,4.26953e-10
1.00000e-10,3.12075e-06,4.27082e-10
1.00000e-10,3.16352e-06,4.27211e-10
1.00000e-10,3.21593e-06,4.27340e-10
1.00000e-10,3.27703e-06,4.27469e-10
1.00000e-10,3.34553e-06,4.27598e-10
1.00000e-10,3.41951e-06,4.27727e-10
1.00000e-10,3.49709e-06,4.27856e-10
1.00000e-10,3.57646e-06,4.27985e-10
1.00000e-10,3.65582e-06,4.28114e-10
1.00000e-10,3.73279e-06,4.28243e-10
1.00000e-10,3.80595e-06,4.28372e-10
1.00000e-10,3.87439e-06,4.28501e-10
1.00000e-10,3.93834e-06,4.28630e-10
1.00000e-10,3.99827e-06,4.28759e-10
1.00000e-10,4.05415e-06,4.28888e-10
1.00000e-10,4.10668e-06,4.29017e-10
1.00000e-10,4.15617e-06,4.29146e-10
1.00000e-10,4.20278e-06,4.29275e-10
1.00000e-10,4.24553e-06,4.29404e-10
1.00000e-10,4.28496e-06,4.29533e-10
1.00000e-10,4.32066e-06,4.29662e-10
1.00000e-10,4.35405e-06,4.29791e-10
1.00000e-10,4.38212e-06,4.29920e-10
1.00000e-10,4.40611e-06,4.30049e-10
1.00000e-10,4.42561e-06,4.30178e-10
1.00000e-10,4.44081e-06,4.30307e-10
1.00000e-10,4.45187e-06,4.30436e-10
1.00000e-10,4.45919e-06,4.30565e-10
1.00000e-10,4.46320e-06,4.30694e-10
1.00000e-10,4.46425e-06,4.30823e-10
1.00000e-10,4.46211e-06,4.30952e-10
1.00000e-10,4.45682e-06,4.31081e-10
1.00000e-10,4.44785e-06,4.31210e-10
1.00000e-10,4.43524e-06,4.31339e-10
1.00000e-10,4.41896e-06,4.31468e-10
1.00000e-10,4.39929e-06,4.31597e-10
1.00000e-10,4.37671e-06,4.31726e-10
1.00000e-10,4.35214e-06,4.31855e-10
1.00000e-10,4.32609e-06,4.31984e-10
1.00000e-10,4.29909e-06,4.32113e-10
1.00000e-10,4.27159e-06,4.32242e-10
1.00000e-10,4.24392e-06,4.32372e-10
1.00000e-10,4.21665e-06,4.32501e-10
1.00000e-10,4.19021e-06,4.32630e-10
1.00000e-10,4.16504e-06,4.32759e-10
1.00000e-10,4.14179e-06,4.32888e-10
1.00000e-10,4.12142e-06,4.33017e-10
1.00000e-10,4.10387e-06,4.33146e-10
1.00000e-10,4.09051e-06,4.33275e-10
1.00000e-10,4.08209e-06,4.33404e-10
1.00000e-10,4.07897e-06,4.33533e-10
1.00000e-10,4.08149e-06,4.33662e-10
1.00000e-10,4.08957e-06,4.33791e-10
1.00000e-10,4.10312e-06,4.33921e-10
1.00000e-10,4.12220e-06,4.34050e-10
1.00000e-10,4.14761e-06,4.34179e-10
1.00000e-10,4.17831e-06,4.34308e-10
1.00000e-10,4.21390e-06,4.34437e-10
1.00000e-10,4.25405e-06,4.34566e-10
1.00000e-10,4.29842e-06,4.34695e-10
1.00000e-10,4.34676e-06,4.34824e-10
1.00000e-10,4.39853e-06,4.34953e-10
1.00000e-10,4.45317e-06,4.35082e-10
1.00000e-10,4.51024e-06,4.35211e-10
1.00000e-10,4.56904e-06,4.35341e-10
1.00000e-10,4.62919e-06,4.35470e-10
1.00000e-10,4.69022e-06,4.35599e-10
1.00000e-10,4.75171e-06,4.35728e-10
1.00000e-10,4.81367e-06,4.35857e-10
1.00000e-10,4.87533e-06,4.35986e-10
1.00000e-10,4.93679e-06,4.36115e-10
1.00000e-10,4.99772e-06,4.36244e-10
1.00000e-10,5.05755e-06,4.36374e-10
1.00000e-10,5.11583e-06,4.36503e-10
1.00000e-10,5.17215e-06,4.36632e-10
1.00000e-10,5.22606e-06,4.36761e-10
1.00000e-10,5.27747e-06,4.36890e-10
1.00000e-10,5.32609e-06,4.37019e-10
1.00000e-10,5.37200e-06,4.37148e-10
1.00000e-10,5.41511e-06,4.37277e-10
1.00000e-10,5.45551e-06,4.37407e-10
1.00000e-10,5.49279e-06,4.37536e-10
1.00000e-10,5.52704e-06,4.37665e-10
1.00000e-10,5.55833e-06,4.37794e-10
1.00000e-10,5.58639e-06,4.37923e-10
1.00000e-10,5.61106e-06,4.38052e-10
1.00000e-10,5.63198e-06,4.38182e-10
1.00000e-10,5.64956e-06,4.38311e-10
1.00000e-10,5.66333e-06,4.38440e-10
1.00000e-10,5.67414e-06,4.38569e-10
1.00000e-10,5.68130e-06,4.38698e-10
1.00000e-10,5.68442e-06,4.38827e-10
1.00000e-10,5.68319e-06,4.38956e-10
1.00000e-10,5.67791e-06,4.39086e-10
1.00000e-10,5.66864e-06,4.39215e-10
1.00000e-10,5.65533e-06,4.39344e-10
1.00000e-10,5.63689e-06,4.39473e-10
1.00000e-10,5.61626e-06,4.39602e-10
1.00000e-10,5.59056e-06,4.39731e-10
1.00000e-10,5.55749e-06,4.39861e-10
1.00000e-10,5.51945e-06,4.39990e-10
1.00000e-10,5.47552e-06,4.40119e-10
1.00000e-10,5.42729e-06,4.40248e-10
1.00000e-10,5.37359e-06,4.40377e-10
1.00000e-10,5.31577e-06,4.40507e-10
1.00000e-10,5.25340e-06,4.40636e-10
1.00000e-10,5.18755e-06,4.40765e-10
1.00000e-10,5.11758e-06,4.40894e-10
1.00000e-10,5.04423e-06,4.41023e-10
1.00000e-10,4.96804e-06,4.41153e-10
1.00000e-10,4.88819e-06,4.41282e-10
1.00000e-10,4.80605e-06,4.41411e-10
1.00000e-10,4.72100e-06,4.41540e-10
1.00000e-10,4.63472e-06,4.41669e-10
1.00000e-10,4.54867e-06,4.41799e-10
1.00000e-10,4.46247e-06,4.41928e-10
1.00000e-10,4.37815e-06,4.42057e-10
1.00000e-10,4.29576e-06,4.42186e-10
1.00000e-10,4.21567e-06,4.42315e-10
1.00000e-10,4.13876e-06,4.42445e-10
1.00000e-10,4.05865e-06,4.42574e-10
1.00000e-10,3.98797e-06,4.42703e-10
1.00000e-10,3.92192e-06,4.42832e-10
1.00000e-10,3.86104e-06,4.42961e-10
1.00000e-10,3.80575e-06,4.43091e-10
1.00000e-10,3.75643e-06,4.43220e-10
1.00000e-10,3.71356e-06,4.43349e-10
1.00000e-10,3.67726e-06,4.43478e-10
1.00000e-10,3.64761e-06,4.43607e-10
1.00000e-10,3.62458e-06,4.43737e-10
1.00000e-10,3.60807e-06,4.43866e-10
1.00000e-10,3.59820e-06,4.43995e-10
1.00000e-10,3.59485e-06,4.44124e-10
1.00000e-10,3.59805e-06,4.44254e-10
1.00000e-10,3.60758e-06,4.44383e-10
1.00000e-10,3.62293e-06,4.44512e-10
1.00000e-10,3.64351e-06,4.44641e-10
1.00000e-10,3.66817e-06,4.44770e-10
1.00000e-10,3.69558e-06,4.44900e-10
1.00000e-10,3.72469e-06,4.45029e-10
1.00000e-10,3.75482e-06,4.45158e-10
1.00000e-10,3.78482e-06,4.45287e-10
1.00000e-10,3.81329e-06,4.45417e-10
1.00000e-10,3.83885e-06,4.45546e-10
1.00000e-10,3.86144e-06,4.45675e-10
1.00000e-10,3.88277e-06,4.45804e-10
1.00000e-10,3.90196e-06,4.45934e-10
1.00000e-10,3.91831e-06,4.46063e-10
1.00000e-10,3.93487e-06,4.46192e-10
1.00000e-10,3.95179e-06,4.46321e-10
1.00000e-10,3.96582e-06,4.46451e-10
1.00000e-10,3.97169e-06,4.46580e-10
1.00000e-10,3.97727e-06,4.46709e-10
1.00000e-10,3.98355e-06,4.46839e-10
1.00000e-10,3.99008e-06,4.46968e-10
1.00000e-10,3.99168e-06,4.47097e-10
1.00000e-10,3.98918e-06,4.47227e-10
1.00000e-10,3.98369e-06,4.47356e-10
1.00000e-10,3.97656e-06,4.47485e-10
1.00000e-10,3.96732e-06,4.47614e-10
1.00000e-10,3.95537e-06,4.47744e-10
1.00000e-10,3.94018e-06,4.47873e-10
1.00000e-10,3.92224e-06,4.48002e-10
1.00000e-10,3.90164e-06,4.48131e-10
1.00000e-10,3.87852e-06,4.48261e-10
1.00000e-10,3.85270e-06,4.48390e-10
1.00000e-10,3.82345e-06,4.48519e-10
1.00000e-10,3.79072e-06,4.48649e-10
1.00000e-10,3.75564e-06,4.48778e-10
1.00000e-10,3.71885e-06,4.48907e-10
1.00000e-10,3.68035e-06,4.49036e-10
1.00000e-10,3.64068e-06,4.49166e-10
1.00000e-10,3.59946e-06,4.49295e-10
1.00000e-10,3.55813e-06,4.49424e-10
1.00000e-10,3.51782e-06,4.49554e-10
1.00000e-10,3.47858e-06,4.49683e-10
1.00000e-10,3.44014e-06,4.49812e-10
1.00000e-10,3.40276e-06,4.49942e-10
1.00000e-10,3.36696e-06,4.50071e-10
1.00000e-10,3.33382e-06,4.50200e-10
1.00000e-10,3.30471e-06,4.50330e-10
1.00000e-10,3.27960e-06,4.50459e-10
1.00000e-10,3.25941e-06,4.50588e-10
1.00000e-10,3.24490e-06,4.50718e-10
1.00000e-10,3.23693e-06,4.50847e-10
1.00000e-10,3.23602e-06,4.50976e-10
1.00000e-10,3.24227e-06,4.51106e-10
1.00000e-10,3.25522e-06,4.51235e-10
1.00000e-10,3.27325e-06,4.51364e-10
1.00000e-10,3.29628e-06,4.51493e-10
1.00000e-10,3.32327e-06,4.51623e-10
1.00000e-10,3.35364e-06,4.51752e-10
1.00000e-10,3.38939e-06,4.51881e-10
1.00000e-10,3.43125e-06,4.52011e-10
1.00000e-10,3.48082e-06,4.52140e-10
1.00000e-10,3.53603e-06,4.52269e-10
1.00000e-10,3.59598e-06,4.52399e-10
1.00000e-10,3.66039e-06,4.52528e-10
1.00000e-10,3.72881e-06,4.52658e-10
1.00000e-10,3.80028e-06,4.52787e-10
1.00000e-10,3.87436e-06,4.52916e-10
1.00000e-10,3.94966e-06,4.53046e-10
1.00000e-10,4.02585e-06,4.53175e-10
1.00000e-10,4.10216e-06,4.53304e-10
1.00000e-10,4.17786e-06,4.53434e-10
1.00000e-10,4.25189e-06,4.53563e-10
1.00000e-10,4.32371e-06,4.53692e-10
1.00000e-10,4.39182e-06,4.53822e-10
1.00000e-10,4.45527e-06,4.53951e-10
1.00000e-10,4.51924e-06,4.54080e-10
1.00000e-10,4.58141e-06,4.54210e-10
1.00000e-10,4.64139e-06,4.54339e-10
1.00000e-10,4.69910e-06,4.54469e-10
1.00000e-10,4.75459e-06,4.54598e-10
1.00000e-10,4.80765e-06,4.54727e-10
1.00000e-10,4.85788e-06,4.54857e-10
1.00000e-10,4.90490e-06,4.54986e-10
1.00000e-10,4.94863e-06,4.55115e-10
1.00000e-10,4.98884e-06,4.55245e-10
1.00000e-10,5.02577e-06,4.55374e-10
1.00000e-10,5.05923e-06,4.55504e-10
1.00000e-10,5.08933e-06,4.55633e-10
1.00000e-10,5.11601e-06,4.55762e-10
1.00000e-10,5.13981e-06,4.55892e-10
1.00000e-10,5.16145e-06,4.56021e-10
1.00000e-10,5.18034e-06,4.56150e-10
1.00000e-10,5.19589e-06,4.56280e-10
1.00000e-10,5.20817e-06,4.56409e-10
1.00000e-10,5.21735e-06,4.56539e-10
1.00000e-10,5.22348e-06,4.56668e-10
1.00000e-10,5.22663e-06,4.56797e-10
1.00000e-10,5.22678e-06,4.56927e-10
1.00000e-10,5.22396e-06,4.57056e-10
1.00000e-10,5.21804e-06,4.57186e-10
1.00000e-10,5.20882e-06,4.57315e-10
1.00000e-10,5.19623e-06,4.57444e-10
1.00000e-10,5.18034e-06,4.57574e-10
1.00000e-10,5.16138e-06,4.57703e-10
1.00000e-10,5.13965e-06,4.57833e-10
1.00000e-10,5.11537e-06,4.57962e-10
1.00000e-10,5.08845e-06,4.58091e-10
1.00000e-10,5.05909e-06,4.58221e-10
1.00000e-10,5.02739e-06,4.58350e-10
1.00000e-10,4.99330e-06,4.58480e-10
1.00000e-10,4.95691e-06,4.58609e-10
1.00000e-10,4.91815e-06,4.58739e-10
1.00000e-10,4.87693e-06,4.58868e-10
1.00000e-10,4.83330e-06,4.58997e-10
1.00000e-10,4.78763e-06,4.59127e-10
1.00000e-10,4.74013e-06,4.59256e-10
1.00000e-10,4.69108e-06,4.59386e-10
1.00000e-10,4.64103e-06,4.59515e-10
1.00000e-10,4.59044e-06,4.59645e-10
1.00000e-10,4.53980e-06,4.59774e-10
1.00000e-10,4.48983e-06,4.59904e-10
1.00000e-10,4.44083e-06,4.60033e-10
1.00000e-10,4.39314e-06,4.60162e-10
1.00000e-10,4.34688e-06,4.60292e-10
1.00000e-10,4.30216e-06,4.60421e-10
1.00000e-10,4.26031e-06,4.60551e-10
1.00000e-10,4.22130e-06,4.60680e-10
1.00000e-10,4.18563e-06,4.60810e-10
1.00000e-10,4.15345e-06,4.60939e-10
1.00000e-10,4.12338e-06,4.61069e-10
1.00000e-10,4.09599e-06,4.61198e-10
1.00000e-10,4.07191e-06,4.61327e-10
1.00000e-10,4.05158e-06,4.61457e-10
1.00000e-10,4.03656e-06,4.61586e-10
1.00000e-10,4.02373e-06,4.61716e-10
1.00000e-10,4.01045e-06,4.61845e-10
1.00000e-10,4.00144e-06,4.61975e-10
1.00000e-10,3.99676e-06,4.62104e-10
1.00000e-10,3.99598e-06,4.62234e-10
1.00000e-10,3.99875e-06,4.62363e-10
1.00000e-10,4.00457e-06,4.62493e-10
1.00000e-10,4.01188e-06,4.62622e-10
1.00000e-10,4.01922e-06,4.62752e-10
1.00000e-10,4.02734e-06,4.62881e-10
1.00000e-10,4.03651e-06,4.63010e-10
1.00000e-10,4.04495e-06,4.63140e-10
1.00000e-10,4.05163e-06,4.63270e-10
1.00000e-10,4.05619e-06,4.63399e-10
1.00000e-10,4.05962e-06,4.63528e-10
1.00000e-10,4.06230e-06,4.63658e-10
1.00000e-10,4.06493e-06,4.63788e-10
1.00000e-10,4.06761e-06,4.63917e-10
1.00000e-10,4.06958e-06,4.64046e-10
1.00000e-10,4.07066e-06,4.64176e-10
1.00000e-10,4.06986e-06,4.64305e-10
1.00000e-10,4.06673e-06,4.64435e-10
1.00000e-10,4.06058e-06,4.64564e-10
1.00000e-10,4.05109e-06,4.64694e-10
1.00000e-10,4.03751e-06,4.64823e-10
1.00000e-10,4.01963e-06,4.64953e-10
1.00000e-10,3.99672e-06,4.65082e-10
1.00000e-10,3.96892e-06,4.65212e-10
1.00000e-10,3.93686e-06,4.65341e-10
1.00000e-10,3.90052e-06,4.65471e-10
1.00000e-10,3.86079e-06,4.65601e-10
1.00000e-10,3.81735e-06,4.65730e-10
1.00000e-10,3.77007e-06,4.65860e-10
1.00000e-10,3.71937e-06,4.65989e-10
1.00000e-10,3.66560e-06,4.66119e-10
1.00000e-10,3.60933e-06,4.66248e-10
1.00000e-10,3.55078e-06,4.66378e-10
1.00000e-10,3.49138e-06,4.66507e-10
1.00000e-10,3.43155e-06,4.66637e-10
1.00000e-10,3.37099e-06,4.66766e-10
1.00000e-10,3.31108e-06,4.66896e-10
1.00000e-10,3.25138e-06,4.67025e-10
1.00000e-10,3.19279e-06,4.67155e-10
1.00000e-10,3.13660e-06,4.67284e-10
1.00000e-10,3.08238e-06,4.67414e-10
1.00000e-10,3.03048e-06,4.67543e-10
1.00000e-10,2.98086e-06,4.67673e-10
1.00000e-10,2.93467e-06,4.67802e-10
1.00000e-10,2.89268e-06,4.67932e-10
1.00000e-10,2.85668e-06,4.68061e-10
1.00000e-10,2.82704e-06,4.68191e-10
1.00000e-10,2.80448e-06,4.68321e-10
1.00000e-10,2.78916e-06,4.68450e-10
1.00000e-10,2.78136e-06,4.68580e-10
1.00000e-10,2.78011e-06,4.68709e-10
1.00000e-10,2.78555e-06,4.68839e-10
1.00000e-10,2.79530e-06,4.68968e-10
1.00000e-10,2.80913e-06,4.69098e-10
1.00000e-10,2.82973e-06,4.69227e-10
1.00000e-10,2.85595e-06,4.69357e-10
1.00000e-10,2.88671e-06,4.69487e-10
1.00000e-10,2.92095e-06,4.69616e-10
1.00000e-10,2.95833e-06,4.69746e-10
1.00000e-10,2.99887e-06,4.69875e-10
1.00000e-10,3.04260e-06,4.70005e-10
1.00000e-10,3.09098e-06,4.70134e-10
1.00000e-10,3.14173e-06,4.70264e-10
1.00000e-10,3.19606e-06,4.70393e-10
1.00000e-10,3.25319e-06,4.70523e-10
1.00000e-10,3.31274e-06,4.70653e-10
1.00000e-10,3.37395e-06,4.70782e-10
1.00000e-10,3.43588e-06,4.70912e-10
1.00000e-10,3.49745e-06,4.71041e-10
1.00000e-10,3.55789e-06,4.71171e-10
1.00000e-10,3.61711e-06,4.71300e-10
1.00000e-10,3.67453e-06,4.71430e-10
1.00000e-10,3.73000e-06,4.71560e-10
1.00000e-10,3.78329e-06,4.71689e-10
1.00000e-10,3.83420e-06,4.71819e-10
1.00000e-10,3.88309e-06,4.71948e-10
1.00000e-10,3.93013e-06,4.72078e-10
1.00000e-10,3.97586e-06,4.72207e-10
1.00000e-10,4.02078e-06,4.72337e-10
1.00000e-10,4.06514e-06,4.72467e-10
1.00000e-10,4.10967e-06,4.72596e-10
1.00000e-10,4.15330e-06,4.72726e-10
1.00000e-10,4.19536e-06,4.72855e-10
1.00000e-10,4.23572e-06,4.72985e-10
1.00000e-10,4.27493e-06,4.73115e-10
1.00000e-10,4.31292e-06,4.73244e-10
1.00000e-10,4.34863e-06,4.73374e-10
1.00000e-10,4.38113e-06,4.73503e-10
1.00000e-10,4.41117e-06,4.73633e-10
1.00000e-10,4.43899e-06,4.73763e-10
1.00000e-10,4.46535e-06,4.73892e-10
1.00000e-10,4.49058e-06,4.74022e-10
1.00000e-10,4.51428e-06,4.74151e-10
1.00000e-10,4.53705e-06,4.74281e-10
1.00000e-10,4.55864e-06,4.74411e-10
1.00000e-10,4.57878e-06,4.74540e-10
1.00000e-10,4.59700e-06,4.74670e-10
1.00000e-10,4.61369e-06,4.74799e-10
1.00000e-10,4.62844e-06,4.74929e-10
1.00000e-10,4.64078e-06,4.75059e-10
1.00000e-10,4.64942e-06,4.75188e-10
1.00000e-10,4.65462e-06,4.75318e-10
1.00000e-10,4.65627e-06,4.75447e-10
1.00000e-10,4.65411e-06,4.75577e-10
1.00000e-10,4.64832e-06,4.75707e-10
1.00000e-10,4.63923e-06,4.75836e-10
1.00000e-10,4.62680e-06,4.75966e-10
1.00000e-10,4.61145e-06,4.76096e-10
1.00000e-10,4.59316e-06,4.76225e-10
1.00000e-10,4.57223e-06,4.76355e-10
1.00000e-10,4.54880e-06,4.76484e-10
1.00000e-10,4.52360e-06,4.76614e-10
1.00000e-10,4.49727e-06,4.76744e-10
1.00000e-10,4.47044e-06,4.76873e-10
1.00000e-10,4.44355e-06,4.77003e-10
1.00000e-10,4.41677e-06,4.77133e-10
1.00000e-10,4.39046e-06,4.77262e-10
1.00000e-10,4.36506e-06,4.77392e-10
1.00000e-10,4.34011e-06,4.77521e-10
1.00000e-10,4.31592e-06,4.77651e-10
1.00000e-10,4.29271e-06,4.77781e-10
1.00000e-10,4.27103e-06,4.77910e-10
1.00000e-10,4.25060e-06,4.78040e-10
1.00000e-10,4.23239e-06,4.78170e-10
1.00000e-10,4.21649e-06,4.78299e-10
1.00000e-10,4.20194e-06,4.78429e-10
1.00000e-10,4.19115e-06,4.78559e-10
1.00000e-10,4.18375e-06,4.78688e-10
1.00000e-10,4.17934e-06,4.78818e-10
1.00000e-10,4.17803e-06,4.78948e-10
1.00000e-10,4.17894e-06,4.79077e-10
1.00000e-10,4.18260e-06,4.79207e-10
1.00000e-10,4.18940e-06,4.79336e-10
1.00000e-10,4.19848e-06,4.79466e-10
1.00000e-10,4.20883e-06,4.79596e-10
1.00000e-10,4.22029e-06,4.79725e-10
1.00000e-10,4.23224e-06,4.79855e-10
1.00000e-10,4.24681e-06,4.79985e-10
1.00000e-10,4.26141e-06,4.80114e-10
1.00000e-10,4.27545e-06,4.80244e-10
1.00000e-10,4.28951e-06,4.80374e-10
1.00000e-10,4.30286e-06,4.80503e-10
1.00000e-10,4.31498e-06,4.80633e-10
1.00000e-10,4.32510e-06,4.80763e-10
1.00000e-10,4.33329e-06,4.80892e-10
1.00000e-10,4.33904e-06,4.81022e-10
1.00000e-10,4.34233e-06,4.81152e-10
1.00000e-10,4.34318e-06,4.81281e-10
1.00000e-10,4.34115e-06,4.81411e-10
1.00000e-10,4.33482e-06,4.81541e-10
1.00000e-10,4.32589e-06,4.81670e-10
1.00000e-10,4.31453e-06,4.81800e-10
1.00000e-10,4.30080e-06,4.81930e-10
1.00000e-10,4.28446e-06,4.82060e-10
1.00000e-10,4.26561e-06,4.82189e-10
1.00000e-10,4.24409e-06,4.82319e-10
1.00000e-10,4.21931e-06,4.82449e-10
1.00000e-10,4.19041e-06,4.82578e-10
1.00000e-10,4.15666e-06,4.82708e-10
1.00000e-10,4.11836e-06,4.82838e-10
1.00000e-10,4.07545e-06,4.82967e-10
1.00000e-10,4.02791e-06,4.83097e-10
1.00000e-10,3.97576e-06,4.83227e-10
1.00000e-10,3.91687e-06,4.83357e-10
1.00000e-10,3.85492e-06,4.83486e-10
1.00000e-10,3.79092e-06,4.83616e-10
1.00000e-10,3.72357e-06,4.83746e-10
1.00000e-10,3.65330e-06,4.83875e-10
1.00000e-10,3.58126e-06,4.84005e-10
1.00000e-10,3.50935e-06,4.84135e-10
1.00000e-10,3.43560e-06,4.84265e-10
1.00000e-10,3.35881e-06,4.84394e-10
1.00000e-10,3.28049e-06,4.84524e-10
1.00000e-10,3.20173e-06,4.84654e-10
1.00000e-10,3.12542e-06,4.84783e-10
1.00000e-10,3.05285e-06,4.84913e-10
1.00000e-10,2.98226e-06,4.85043e-10
1.00000e-10,2.91385e-06,4.85173e-10
1.00000e-10,2.84901e-06,4.85302e-10
1.00000e-10,2.78974e-06,4.85432e-10
1.00000e-10,2.73556e-06,4.85562e-10
1.00000e-10,2.68609e-06,4.85691e-10
1.00000e-10,2.64095e-06,4.85821e-10
1.00000e-10,2.60252e-06,4.85951e-10
1.00000e-10,2.57122e-06,4.86081e-10
1.00000e-10,2.54733e-06,4.86210e-10
1.00000e-10,2.52941e-06,4.86340e-10
1.00000e-10,2.51863e-06,4.86470e-10
1.00000e-10,2.51450e-06,4.86599e-10
1.00000e-10,2.51629e-06,4.86729e-10
1.00000e-10,2.52497e-06,4.86859e-10
1.00000e-10,2.53956e-06,4.86989e-10
1.00000e-10,2.55858e-06,4.87118e-10
1.00000e-10,2.58176e-06,4.87248e-10
1.00000e-10,2.60908e-06,4.87378e-10
1.00000e-10,2.63883e-06,4.87508e-10
1.00000e-10,2.66960e-06,4.87637e-10
1.00000e-10,2.70140e-06,4.87767e-10
1.00000e-10,2.73457e-06,4.87897e-10
1.00000e-10,2.76951e-06,4.88027e-10
1.00000e-10,2.80593e-06,4.88156e-10
1.00000e-10,2.84356e-06,4.88286e-10
1.00000e-10,2.88329e-06,4.88416e-10
1.00000e-10,2.92433e-06,4.88546e-10
1.00000e-10,2.96577e-06,4.88676e-10
1.00000e-10,3.00746e-06,4.88805e-10
1.00000e-10,3.04937e-06,4.88935e-10
1.00000e-10,3.09149e-06,4.89065e-10
1.00000e-10,3.13374e-06,4.89195e-10
1.00000e-10,3.17551e-06,4.89324e-10
1.00000e-10,3.21601e-06,4.89454e-10
1.00000e-10,3.25453e-06,4.89584e-10
1.00000e-10,3.29025e-06,4.89714e-10
1.00000e-10,3.32306e-06,4.89843e-10
1.00000e-10,3.35314e-06,4.89973e-10
1.00000e-10,3.38127e-06,4.90103e-10
1.00000e-10,3.40731e-06,4.90233e-10
1.00000e-10,3.43038e-06,4.90362e-10
1.00000e-10,3.45225e-06,4.90492e-10
1.00000e-10,3.47359e-06,4.90622e-10
1.00000e-10,3.49492e-06,4.90752e-10
1.00000e-10,3.51701e-06,4.90882e-10
1.00000e-10,3.54110e-06,4.91011e-10
1.00000e-10,3.56653e-06,4.91141e-10
1.00000e-10,3.59247e-06,4.91271e-10
1.00000e-10,3.61736e-06,4.91401e-10
1.00000e-10,3.64119e-06,4.91531e-10
1.00000e-10,3.66279e-06,4.91660e-10
1.00000e-10,3.68219e-06,4.91790e-10
1.00000e-10,3.69980e-06,4.91920e-10
1.00000e-10,3.71607e-06,4.92050e-10
1.00000e-10,3.73151e-06,4.92180e-10
1.00000e-10,3.74638e-06,4.92309e-10
1.00000e-10,3.76039e-06,4.92439e-10
1.00000e-10,3.77440e-06,4.92569e-10
1.00000e-10,3.79068e-06,4.92699e-10
1.00000e-10,3.80803e-06,4.92829e-10
1.00000e-10,3.82466e-06,4.92959e-10
1.00000e-10,3.84033e-06,4.93088e-10
1.00000e-10,3.85444e-06,4.93218e-10
1.00000e-10,3.86689e-06,4.93348e-10
1.00000e-10,3.87805e-06,4.93478e-10
1.00000e-10,3.88827e-06,4.93608e-10
1.00000e-10,3.89794e-06,4.93737e-10
1.00000e-10,3.90706e-06,4.93867e-10
1.00000e-10,3.91565e-06,4.93997e-10
1.00000e-10,3.92378e-06,4.94127e-10
1.00000e-10,3.93184e-06,4.94257e-10
1.00000e-10,3.94013e-06,4.94386e-10
1.00000e-10,3.94845e-06,4.94516e-10
1.00000e-10,3.95602e-06,4.94646e-10
1.00000e-10,3.96242e-06,4.94776e-10
1.00000e-10,3.96763e-06,4.94906e-10
1.00000e-10,3.97170e-06,4.95035e-10
1.00000e-10,3.97458e-06,4.95165e-10
1.00000e-10,3.97663e-06,4.95295e-10
1.00000e-10,3.97835e-06,4.95425e-10
1.00000e-10,3.98037e-06,4.95555e-10
1.00000e-10,3.98305e-06,4.95684e-10
1.00000e-10,3.98668e-06,4.95814e-10
1.00000e-10,3.99170e-06,4.95944e-10
1.00000e-10,3.99825e-06,4.96074e-10
1.00000e-10,4.00650e-06,4.96204e-10
1.00000e-10,4.01644e-06,4.96334e-10
1.00000e-10,4.02741e-06,4.96464e-10
1.00000e-10,4.03910e-06,4.96593e-10
1.00000e-10,4.05056e-06,4.96723e-10
1.00000e-10,4.06256e-06,4.96853e-10
1.00000e-10,4.07481e-06,4.96983e-10
1.00000e-10,4.08695e-06,4.97113e-10
1.00000e-10,4.09935e-06,4.97243e-10
1.00000e-10,4.11154e-06,4.97372e-10
1.00000e-10,4.11989e-06,4.97502e-10
1.00000e-10,4.12575e-06,4.97632e-10
1.00000e-10,4.13313e-06,4.97762e-10
1.00000e-10,4.14092e-06,4.97892e-10
1.00000e-10,4.14841e-06,4.98022e-10
1.00000e-10,4.15458e-06,4.98152e-10
1.00000e-10,4.15845e-06,4.98281e-10
1.00000e-10,4.15913e-06,4.98411e-10
1.00000e-10,4.15669e-06,4.98541e-10
1.00000e-10,4.15165e-06,4.98671e-10
1.00000e-10,4.14398e-06,4.98801e-10
1.00000e-10,4.13356e-06,4.98931e-10
1.00000e-10,4.12042e-06,4.99060e-10
1.00000e-10,4.10463e-06,4.99190e-10
1.00000e-10,4.08656e-06,4.99320e-10
1.00000e-10,4.06625e-06,4.99450e-10
1.00000e-10,4.04291e-06,4.99580e-10
1.00000e-10,4.01608e-06,4.99710e-10
1.00000e-10,3.98519e-06,4.99840e-10
1.00000e-10,3.95264e-06,4.99970e-10
1.00000e-10,3.91847e-06,5.00099e-10
1.00000e-10,3.88110e-06,5.00229e-10
1.00000e-10,3.84038e-06,5.00359e-10
1.00000e-10,3.79671e-06,5.00489e-10
1.00000e-10,3.75038e-06,5.00619e-10
1.00000e-10,3.70027e-06,5.00749e-10
1.00000e-10,3.64553e-06,5.00879e-10
1.00000e-10,3.58791e-06,5.01008e-10
1.00000e-10,3.52818e-06,5.01138e-10
1.00000e-10,3.46695e-06,5.01268e-10
1.00000e-10,3.40554e-06,5.01398e-10
1.00000e-10,3.34429e-06,5.01528e-10
1.00000e-10,3.28280e-06,5.01658e-10
1.00000e-10,3.22069e-06,5.01788e-10
1.00000e-10,3.15774e-06,5.01918e-10
1.00000e-10,3.09311e-06,5.02048e-10
1.00000e-10,3.02849e-06,5.02178e-10
1.00000e-10,2.96322e-06,5.02307e-10
1.00000e-10,2.89626e-06,5.02437e-10
1.00000e-10,2.82781e-06,5.02567e-10
1.00000e-10,2.75788e-06,5.02697e-10
1.00000e-10,2.68660e-06,5.02827e-10
1.00000e-10,2.61553e-06,5.02957e-10
1.00000e-10,2.54514e-06,5.03087e-10
1.00000e-10,2.47791e-06,5.03217e-10
1.00000e-10,2.41360e-06,5.03347e-10
1.00000e-10,2.35327e-06,5.03476e-10
1.00000e-10,2.29653e-06,5.03606e-10
1.00000e-10,2.24430e-06,5.03736e-10
1.00000e-10,2.19763e-06,5.03866e-10
1.00000e-10,2.15748e-06,5.03996e-10
1.00000e-10,2.12588e-06,5.04126e-10
1.00000e-10,2.10236e-06,5.04256e-10
1.00000e-10,2.08894e-06,5.04386e-10
1.00000e-10,2.08509e-06,5.04516e-10
1.00000e-10,2.08919e-06,5.04646e-10
1.00000e-10,2.09945e-06,5.04776e-10
1.00000e-10,2.11426e-06,5.04905e-10
1.00000e-10,2.13449e-06,5.05035e-10
1.00000e-10,2.15771e-06,5.05165e-10
1.00000e-10,2.18339e-06,5.05295e-10
1.00000e-10,2.21203e-06,5.05425e-10
1.00000e-10,2.24215e-06,5.05555e-10
1.00000e-10,2.27499e-06,5.05685e-10
1.00000e-10,2.30993e-06,5.05815e-10
1.00000e-10,2.34713e-06,5.05945e-10
1.00000e-10,2.38659e-06,5.06075e-10
1.00000e-10,2.42787e-06,5.06204e-10
1.00000e-10,2.46937e-06,5.06334e-10
1.00000e-10,2.51111e-06,5.06464e-10
1.00000e-10,2.55151e-06,5.06594e-10
1.00000e-10,2.59044e-06,5.06724e-10
1.00000e-10,2.62644e-06,5.06854e-10
1.00000e-10,2.65869e-06,5.06984e-10
1.00000e-10,2.68703e-06,5.07114e-10
1.00000e-10,2.71150e-06,5.07244e-10
1.00000e-10,2.73254e-06,5.07374e-10
1.00000e-10,2.75037e-06,5.07504e-10
1.00000e-10,2.76544e-06,5.07634e-10
1.00000e-10,2.77824e-06,5.07764e-10
1.00000e-10,2.78908e-06,5.07893e-10
1.00000e-10,2.79973e-06,5.08023e-10
1.00000e-10,2.81231e-06,5.08153e-10
1.00000e-10,2.83106e-06,5.08283e-10
1.00000e-10,2.84924e-06,5.08413e-10
1.00000e-10,2.86566e-06,5.08543e-10
1.00000e-10,2.88241e-06,5.08673e-10
1.00000e-10,2.89945e-06,5.08803e-10
1.00000e-10,2.92048e-06,5.08933e-10
1.00000e-10,2.93987e-06,5.09063e-10
1.00000e-10,2.95787e-06,5.09193e-10
1.00000e-10,2.97551e-06,5.09323e-10
1.00000e-10,2.99511e-06,5.09453e-10
1.00000e-10,3.01516e-06,5.09583e-10
1.00000e-10,3.03777e-06,5.09713e-10
1.00000e-10,3.06150e-06,5.09843e-10
1.00000e-10,3.08733e-06,5.09973e-10
1.00000e-10,3.11419e-06,5.10103e-10
1.00000e-10,3.13854e-06,5.10233e-10
1.00000e-10,3.16222e-06,5.10363e-10
1.00000e-10,3.18649e-06,5.10493e-10
1.00000e-10,3.20823e-06,5.10622e-10
1.00000e-10,3.23145e-06,5.10752e-10
1.00000e-10,3.25263e-06,5.10882e-10
1.00000e-10,3.28298e-06,5.11012e-10
1.00000e-10,3.30658e-06,5.11142e-10
1.00000e-10,3.32554e-06,5.11272e-10
1.00000e-10,3.34059e-06,5.11402e-10
1.00000e-10,3.35269e-06,5.11532e-10
1.00000e-10,3.36276e-06,5.11662e-10
1.00000e-10,3.37117e-06,5.11792e-10
1.00000e-10,3.37819e-06,5.11922e-10
1.00000e-10,3.38441e-06,5.12052e-10
1.00000e-10,3.39041e-06,5.12182e-10
1.00000e-10,3.39657e-06,5.12312e-10
1.00000e-10,3.40337e-06,5.12442e-10
1.00000e-10,3.41118e-06,5.12572e-10
1.00000e-10,3.42003e-06,5.12702e-10
1.00000e-10,3.42953e-06,5.12832e-10
1.00000e-10,3.43933e-06,5.12962e-10
1.00000e-10,3.44894e-06,5.13092e-10
1.00000e-10,3.45804e-06,5.13222e-10
1.00000e-10,3.46649e-06,5.13352e-10
1.00000e-10,3.47401e-06,5.13482e-10
1.00000e-10,3.48050e-06,5.13612e-10
1.00000e-10,3.48571e-06,5.13742e-10
1.00000e-10,3.48957e-06,5.13872e-10
1.00000e-10,3.49212e-06,5.14002e-10
1.00000e-10,3.49354e-06,5.14132e-10
1.00000e-10,3.49407e-06,5.14262e-10
1.00000e-10,3.49365e-06,5.14392e-10
1.00000e-10,3.49256e-06,5.14522e-10
1.00000e-10,3.49099e-06,5.14652e-10
1.00000e-10,3.48933e-06,5.14782e-10
1.00000e-10,3.48742e-06,5.14912e-10
1.00000e-10,3.48534e-06,5.15042e-10
1.00000e-10,3.48095e-06,5.15172e-10
1.00000e-10,3.47343e-06,5.15302e-10
1.00000e-10,3.46499e-06,5.15432e-10
1.00000e-10,3.45796e-06,5.15562e-10
1.00000e-10,3.45349e-06,5.15692e-10
1.00000e-10,3.45166e-06,5.15822e-10
1.00000e-10,3.45119e-06,5.15952e-10
1.00000e-10,3.45171e-06,5.16082e-10
1.00000e-10,3.45426e-06,5.16212e-10
1.00000e-10,3.45465e-06,5.16342e-10
1.00000e-10,3.46663e-06,5.16472e-10
1.00000e-10,3.46727e-06,5.16602e-10
1.00000e-10,3.46639e-06,5.16732e-10
1.00000e-10,3.46190e-06,5.16862e-10
1.00000e-10,3.45298e-06,5.16992e-10
1.00000e-10,3.43882e-06,5.17122e-10
1.00000e-10,3.41930e-06,5.17252e-10
1.00000e-10,3.39472e-06,5.17382e-10
1.00000e-10,3.36572e-06,5.17512e-10
1.00000e-10,3.33303e-06,5.17642e-10
1.00000e-10,3.29730e-06,5.17772e-10
1.00000e-10,3.25946e-06,5.17902e-10
1.00000e-10,3.21944e-06,5.18032e-10
1.00000e-10,3.17812e-06,5.18162e-10
1.00000e-10,3.13620e-06,5.18292e-10
1.00000e-10,3.09445e-06,5.18422e-10
1.00000e-10,3.05363e-06,5.18552e-10
1.00000e-10,3.01426e-06,5.18682e-10
1.00000e-10,2.97679e-06,5.18812e-10
1.00000e-10,2.94112e-06,5.18942e-10
1.00000e-10,2.90795e-06,5.19072e-10
1.00000e-10,2.87740e-06,5.19203e-10
1.00000e-10,2.84938e-06,5.19333e-10
1.00000e-10,2.82324e-06,5.19463e-10
1.00000e-10,2.79810e-06,5.19593e-10
1.00000e-10,2.77326e-06,5.19723e-10
1.00000e-10,2.74830e-06,5.19853e-10
1.00000e-10,2.72310e-06,5.19983e-10
1.00000e-10,2.69753e-06,5.20113e-10
1.00000e-10,2.67173e-06,5.20243e-10
1.00000e-10,2.64564e-06,5.20373e-10
1.00000e-10,2.61921e-06,5.20503e-10
1.00000e-10,2.59193e-06,5.20633e-10
1.00000e-10,2.56417e-06,5.20763e-10
1.00000e-10,2.53557e-06,5.20893e-10
1.00000e-10,2.50628e-06,5.21023e-10
1.00000e-10,2.47636e-06,5.21153e-10
1.00000e-10,2.44589e-06,5.21283e-10
1.00000e-10,2.41545e-06,5.21413e-10
1.00000e-10,2.38531e-06,5.21543e-10
1.00000e-10,2.35661e-06,5.21673e-10
1.00000e-10,2.33027e-06,5.21803e-10
1.00000e-10,2.30776e-06,5.21933e-10
1.00000e-10,2.28906e-06,5.22063e-10
1.00000e-10,2.27494e-06,5.22193e-10
1.00000e-10,2.26632e-06,5.22323e-10
1.00000e-10,2.25930e-06,5.22453e-10
1.00000e-10,2.25170e-06,5.22583e-10
1.00000e-10,2.24795e-06,5.22713e-10
1.00000e-10,2.24991e-06,5.22844e-10
1.00000e-10,2.25856e-06,5.22974e-10
1.00000e-10,2.27093e-06,5.23104e-10
1.00000e-10,2.28610e-06,5.23234e-10
1.00000e-10,2.30335e-06,5.23364e-10
1.00000e-10,2.32105e-06,5.23494e-10
1.00000e-10,2.33942e-06,5.23624e-10
1.00000e-10,2.35883e-06,5.23754e-10
1.00000e-10,2.37752e-06,5.23884e-10
1.00000e-10,2.39551e-06,5.24014e-10
1.00000e-10,2.41398e-06,5.24144e-10
1.00000e-10,2.43242e-06,5.24274e-10
1.00000e-10,2.45168e-06,5.24404e-10
1.00000e-10,2.47376e-06,5.24534e-10
1.00000e-10,2.49810e-06,5.24664e-10
1.00000e-10,2.52304e-06,5.24794e-10
1.00000e-10,2.54880e-06,5.24925e-10
1.00000e-10,2.57326e-06,5.25055e-10
1.00000e-10,2.59614e-06,5.25185e-10
1.00000e-10,2.61722e-06,5.25315e-10
1.00000e-10,2.63544e-06,5.25445e-10
1.00000e-10,2.65037e-06,5.25575e-10
1.00000e-10,2.66155e-06,5.25705e-10
1.00000e-10,2.66892e-06,5.25835e-10
1.00000e-10,2.67299e-06,5.25965e-10
1.00000e-10,2.67426e-06,5.26095e-10
1.00000e-10,2.67319e-06,5.26225e-10
1.00000e-10,2.67049e-06,5.26356e-10
1.00000e-10,2.66648e-06,5.26486e-10
1.00000e-10,2.66140e-06,5.26616e-10
1.00000e-10,2.65558e-06,5.26746e-10
1.00000e-10,2.64921e-06,5.26876e-10
1.00000e-10,2.64240e-06,5.27006e-10
1.00000e-10,2.63569e-06,5.27136e-10
1.00000e-10,2.62885e-06,5.27266e-10
1.00000e-10,2.62199e-06,5.27396e-10
1.00000e-10,2.61620e-06,5.27526e-10
1.00000e-10,2.61204e-06,5.27657e-10
1.00000e-10,2.61065e-06,5.27787e-10
1.00000e-10,2.61242e-06,5.27917e-10
1.00000e-10,2.61806e-06,5.28047e-10
1.00000e-10,2.62802e-06,5.28177e-10
1.00000e-10,2.64176e-06,5.28307e-10
1.00000e-10,2.65992e-06,5.28437e-10
1.00000e-10,2.68278e-06,5.28567e-10
1.00000e-10,2.71001e-06,5.28697e-10
1.00000e-10,2.74093e-06,5.28827e-10
1.00000e-10,2.77478e-06,5.28957e-10
1.00000e-10,2.81086e-06,5.29088e-10
1.00000e-10,2.84833e-06,5.29218e-10
1.00000e-10,2.88656e-06,5.29348e-10
1.00000e-10,2.92485e-06,5.29478e-10
1.00000e-10,2.96298e-06,5.29608e-10
1.00000e-10,3.00041e-06,5.29738e-10
1.00000e-10,3.03686e-06,5.29868e-10
1.00000e-10,3.07162e-06,5.29998e-10
1.00000e-10,3.10345e-06,5.30129e-10
1.00000e-10,3.13325e-06,5.30259e-10
1.00000e-10,3.16172e-06,5.30389e-10
1.00000e-10,3.18845e-06,5.30519e-10
1.00000e-10,3.21328e-06,5.30649e-10
1.00000e-10,3.23595e-06,5.30779e-10
1.00000e-10,3.25667e-06,5.30909e-10
1.00000e-10,3.27554e-06,5.31039e-10
1.00000e-10,3.29288e-06,5.31170e-10
1.00000e-10,3.30882e-06,5.31300e-10
1.00000e-10,3.32330e-06,5.31430e-10
1.00000e-10,3.33571e-06,5.31560e-10
1.00000e-10,3.34586e-06,5.31690e-10
1.00000e-10,3.35348e-06,5.31820e-10
1.00000e-10,3.35822e-06,5.31950e-10
1.00000e-10,3.36030e-06,5.32081e-10
1.00000e-10,3.35971e-06,5.32211e-10
1.00000e-10,3.35652e-06,5.32341e-10
1.00000e-10,3.35107e-06,5.32471e-10
1.00000e-10,3.34358e-06,5.32601e-10
1.00000e-10,3.33420e-06,5.32731e-10
1.00000e-10,3.32318e-06,5.32861e-10
1.00000e-10,3.31019e-06,5.32992e-10
1.00000e-10,3.29576e-06,5.33122e-10
1.00000e-10,3.28112e-06,5.33252e-10
1.00000e-10,3.26623e-06,5.33382e-10
1.00000e-10,3.25089e-06,5.33512e-10
1.00000e-10,3.23390e-06,5.33642e-10
1.00000e-10,3.21536e-06,5.33772e-10
1.00000e-10,3.19561e-06,5.33903e-10
1.00000e-10,3.17351e-06,5.34033e-10
1.00000e-10,3.14861e-06,5.34163e-10
1.00000e-10,3.12118e-06,5.34293e-10
1.00000e-10,3.09170e-06,5.34423e-10
1.00000e-10,3.06036e-06,5.34553e-10
1.00000e-10,3.02769e-06,5.34684e-10
1.00000e-10,2.99335e-06,5.34814e-10
1.00000e-10,2.95812e-06,5.34944e-10
1.00000e-10,2.92164e-06,5.35074e-10
1.00000e-10,2.88466e-06,5.35204e-10
1.00000e-10,2.84638e-06,5.35334e-10
1.00000e-10,2.80742e-06,5.35465e-10
1.00000e-10,2.76830e-06,5.35595e-10
1.00000e-10,2.72810e-06,5.35725e-10
1.00000e-10,2.68655e-06,5.35855e-10
1.00000e-10,2.64365e-06,5.35985e-10
1.00000e-10,2.60051e-06,5.36115e-10
1.00000e-10,2.55734e-06,5.36245e-10
1.00000e-10,2.51389e-06,5.36376e-10
1.00000e-10,2.47083e-06,5.36506e-10
1.00000e-10,2.42924e-06,5.36636e-10
1.00000e-10,2.38999e-06,5.36766e-10
1.00000e-10,2.35445e-06,5.36896e-10
1.00000e-10,2.32312e-06,5.37026e-10
1.00000e-10,2.29603e-06,5.37157e-10
1.00000e-10,2.27369e-06,5.37287e-10
1.00000e-10,2.25632e-06,5.37417e-10
1.00000e-10,2.24316e-06,5.37547e-10
1.00000e-10,2.23342e-06,5.37677e-10
1.00000e-10,2.22579e-06,5.37808e-10
1.00000e-10,2.22210e-06,5.37938e-10
1.00000e-10,2.22151e-06,5.38068e-10
1.00000e-10,2.22312e-06,5.38198e-10
1.00000e-10,2.22631e-06,5.38328e-10
1.00000e-10,2.23009e-06,5.38458e-10
1.00000e-10,2.23413e-06,5.38589e-10
1.00000e-10,2.23813e-06,5.38719e-10
1.00000e-10,2.24118e-06,5.38849e-10
1.00000e-10,2.24336e-06,5.38979e-10
1.00000e-10,2.24478e-06,5.39109e-10
1.00000e-10,2.24565e-06,5.39240e-10
1.00000e-10,2.24582e-06,5.39370e-10
1.00000e-10,2.24468e-06,5.39500e-10
1.00000e-10,2.24252e-06,5.39630e-10
1.00000e-10,2.23996e-06,5.39760e-10
1.00000e-10,2.23785e-06,5.39891e-10
1.00000e-10,2.23625e-06,5.40021e-10
1.00000e-10,2.23588e-06,5.40151e-10
1.00000e-10,2.23685e-06,5.40281e-10
1.00000e-10,2.23947e-06,5.40411e-10
1.00000e-10,2.24364e-06,5.40542e-10
1.00000e-10,2.24969e-06,5.40672e-10
1.00000e-10,2.25754e-06,5.40802e-10
1.00000e-10,2.26755e-06,5.40932e-10
1.00000e-10,2.27958e-06,5.41062e-10
1.00000e-10,2.29405e-06,5.41193e-10
1.00000e-10,2.31020e-06,5.41323e-10
1.00000e-10,2.32877e-06,5.41453e-10
1.00000e-10,2.34914e-06,5.41583e-10
1.00000e-10,2.37010e-06,5.41714e-10
1.00000e-10,2.39094e-06,5.41844e-10
1.00000e-10,2.41065e-06,5.41974e-10
1.00000e-10,2.42843e-06,5.42104e-10
1.00000e-10,2.44417e-06,5.42235e-10
1.00000e-10,2.45795e-06,5.42365e-10
1.00000e-10,2.46938e-06,5.42495e-10
1.00000e-10,2.47795e-06,5.42625e-10
1.00000e-10,2.48422e-06,5.42756e-10
1.00000e-10,2.48813e-06,5.42886e-10
1.00000e-10,2.49003e-06,5.43016e-10
1.00000e-10,2.49065e-06,5.43146e-10
1.00000e-10,2.49030e-06,5.43276e-10
1.00000e-10,2.48990e-06,5.43407e-10
1.00000e-10,2.48956e-06,5.43537e-10
1.00000e-10,2.48969e-06,5.43667e-10
1.00000e-10,2.49034e-06,5.43797e-10
1.00000e-10,2.49165e-06,5.43928e-10
1.00000e-10,2.49358e-06,5.44058e-10
1.00000e-10,2.49650e-06,5.44188e-10
1.00000e-10,2.50127e-06,5.44318e-10
1.00000e-10,2.50656e-06,5.44448e-10
1.00000e-10,2.51310e-06,5.44579e-10
1.00000e-10,2.52064e-06,5.44709e-10
1.00000e-10,2.52932e-06,5.44839e-10
1.00000e-10,2.53859e-06,5.44969e-10
1.00000e-10,2.54947e-06,5.45100e-10
1.00000e-10,2.56115e-06,5.45230e-10
1.00000e-10,2.57471e-06,5.45360e-10
1.00000e-10,2.58919e-06,5.45490e-10
1.00000e-10,2.60576e-06,5.45620e-10
1.00000e-10,2.62293e-06,5.45751e-10
1.00000e-10,2.64227e-06,5.45881e-10
1.00000e-10,2.66154e-06,5.46011e-10
1.00000e-10,2.68142e-06,5.46141e-10
1.00000e-10,2.70205e-06,5.46272e-10
1.00000e-10,2.72340e-06,5.46402e-10
1.00000e-10,2.74542e-06,5.46532e-10
1.00000e-10,2.76793e-06,5.46662e-10
1.00000e-10,2.79054e-06,5.46793e-10
1.00000e-10,2.81318e-06,5.46923e-10
1.00000e-10,2.83558e-06,5.47053e-10
1.00000e-10,2.85740e-06,5.47183e-10
1.00000e-10,2.87838e-06,5.47313e-10
1.00000e-10,2.89810e-06,5.47444e-10
1.00000e-10,2.91624e-06,5.47574e-10
1.00000e-10,2.93245e-06,5.47704e-10
1.00000e-10,2.94625e-06,5.47834e-10
1.00000e-10,2.95744e-06,5.47965e-10
1.00000e-10,2.96587e-06,5.48095e-10
1.00000e-10,2.97150e-06,5.48225e-10
1.00000e-10,2.97440e-06,5.48355e-10
1.00000e-10,2.97475e-06,5.48486e-10
1.00000e-10,2.97273e-06,5.48616e-10
1.00000e-10,2.96851e-06,5.48746e-10
1.00000e-10,2.96229e-06,5.48876e-10
1.00000e-10,2.95421e-06,5.49007e-10
1.00000e-10,2.94374e-06,5.49137e-10
1.00000e-10,2.93159e-06,5.49267e-10
1.00000e-10,2.91819e-06,5.49398e-10
1.00000e-10,2.90353e-06,5.49528e-10
1.00000e-10,2.88767e-06,5.49658e-10
1.00000e-10,2.87054e-06,5.49788e-10
1.00000e-10,2.85215e-06,5.49919e-10
1.00000e-10,2.83265e-06,5.50049e-10
1.00000e-10,2.81192e-06,5.50179e-10
1.00000e-10,2.78990e-06,5.50309e-10
1.00000e-10,2.76640e-06,5.50440e-10
1.00000e-10,2.74142e-06,5.50570e-10
1.00000e-10,2.71502e-06,5.50700e-10
1.00000e-10,2.68755e-06,5.50831e-10
1.00000e-10,2.65858e-06,5.50961e-10
1.00000e-10,2.62877e-06,5.51091e-10
1.00000e-10,2.59871e-06,5.51221e-10
1.00000e-10,2.56889e-06,5.51352e-10
1.00000e-10,2.53955e-06,5.51482e-10
1.00000e-10,2.51134e-06,5.51612e-10
1.00000e-10,2.48478e-06,5.51743e-10
1.00000e-10,2.46016e-06,5.51873e-10
1.00000e-10,2.43828e-06,5.52003e-10
1.00000e-10,2.41815e-06,5.52133e-10
1.00000e-10,2.40009e-06,5.52264e-10
1.00000e-10,2.38424e-06,5.52394e-10
1.00000e-10,2.37040e-06,5.52524e-10
1.00000e-10,2.35805e-06,5.52655e-10
1.00000e-10,2.34765e-06,5.52785e-10
1.00000e-10,2.33784e-06,5.52915e-10
1.00000e-10,2.32871e-06,5.53045e-10
1.00000e-10,2.32231e-06,5.53176e-10
1.00000e-10,2.31527e-06,5.53306e-10
1.00000e-10,2.30779e-06,5.53436e-10
1.00000e-10,2.30068e-06,5.53567e-10
1.00000e-10,2.29899e-06,5.53697e-10
1.00000e-10,2.29760e-06,5.53827e-10
1.00000e-10,2.29224e-06,5.53958e-10
1.00000e-10,2.28691e-06,5.54088e-10
1.00000e-10,2.28021e-06,5.54218e-10
1.00000e-10,2.27319e-06,5.54349e-10
1.00000e-10,2.26635e-06,5.54479e-10
1.00000e-10,2.25757e-06,5.54609e-10
1.00000e-10,2.24868e-06,5.54739e-10
1.00000e-10,2.23894e-06,5.54870e-10
1.00000e-10,2.22867e-06,5.55000e-10
1.00000e-10,2.21938e-06,5.55130e-10
1.00000e-10,2.20953e-06,5.55261e-10
1.00000e-10,2.20097e-06,5.55391e-10
1.00000e-10,2.19285e-06,5.55521e-10
1.00000e-10,2.18512e-06,5.55652e-10
1.00000e-10,2.17864e-06,5.55782e-10
1.00000e-10,2.17152e-06,5.55912e-10
1.00000e-10,2.16514e-06,5.56043e-10
1.00000e-10,2.15758e-06,5.56173e-10
1.00000e-10,2.14964e-06,5.56303e-10
1.00000e-10,2.14123e-06,5.56433e-10
1.00000e-10,2.13157e-06,5.56564e-10
1.00000e-10,2.12209e-06,5.56694e-10
1.00000e-10,2.11142e-06,5.56824e-10
1.00000e-10,2.10103e-06,5.56955e-10
1.00000e-10,2.09193e-06,5.57085e-10
1.00000e-10,2.08321e-06,5.57215e-10
1.00000e-10,2.07653e-06,5.57346e-10
1.00000e-10,2.07297e-06,5.57476e-10
1.00000e-10,2.07143e-06,5.57606e-10
1.00000e-10,2.07329e-06,5.57737e-10
1.00000e-10,2.07865e-06,5.57867e-10
1.00000e-10,2.08777e-06,5.57997e-10
1.00000e-10,2.09936e-06,5.58128e-10
1.00000e-10,2.11390e-06,5.58258e-10
1.00000e-10,2.13108e-06,5.58388e-10
1.00000e-10,2.15098e-06,5.58519e-10
1.00000e-10,2.17202e-06,5.58649e-10
1.00000e-10,2.19437e-06,5.58779e-10
1.00000e-10,2.21747e-06,5.58910e-10
1.00000e-10,2.24074e-06,5.59040e-10
1.00000e-10,2.26336e-06,5.59170e-10
1.00000e-10,2.28512e-06,5.59301e-10
1.00000e-10,2.29822e-06,5.59431e-10
1.00000e-10,2.31060e-06,5.59561e-10
1.00000e-10,2.32157e-06,5.59692e-10
1.00000e-10,2.33166e-06,5.59822e-10
1.00000e-10,2.34122e-06,5.59952e-10
1.00000e-10,2.35010e-06,5.60083e-10
1.00000e-10,2.35880e-06,5.60213e-10
1.00000e-10,2.36774e-06,5.60343e-10
1.00000e-10,2.37781e-06,5.60474e-10
1.00000e-10,2.38905e-06,5.60604e-10
1.00000e-10,2.40065e-06,5.60734e-10
1.00000e-10,2.41323e-06,5.60865e-10
1.00000e-10,2.42590e-06,5.60995e-10
1.00000e-10,2.43908e-06,5.61125e-10
1.00000e-10,2.45165e-06,5.61256e-10
1.00000e-10,2.46397e-06,5.61386e-10
1.00000e-10,2.47555e-06,5.61517e-10
1.00000e-10,2.48639e-06,5.61647e-10
1.00000e-10,2.49665e-06,5.61777e-10
1.00000e-10,2.50629e-06,5.61908e-10
1.00000e-10,2.51570e-06,5.62038e-10
1.00000e-10,2.52485e-06,5.62168e-10
1.00000e-10,2.53309e-06,5.62299e-10
1.00000e-10,2.54139e-06,5.62429e-10
1.00000e-10,2.54863e-06,5.62559e-10
1.00000e-10,2.55586e-06,5.62690e-10
1.00000e-10,2.56318e-06,5.62820e-10
1.00000e-10,2.57022e-06,5.62951e-10
1.00000e-10,2.57762e-06,5.63081e-10
1.00000e-10,2.58506e-06,5.63211e-10
1.00000e-10,2.59326e-06,5.63342e-10
1.00000e-10,2.60081e-06,5.63472e-10
1.00000e-10,2.60816e-06,5.63602e-10
1.00000e-10,2.61510e-06,5.63733e-10
1.00000e-10,2.62143e-06,5.63863e-10
1.00000e-10,2.62747e-06,5.63994e-10
1.00000e-10,2.63216e-06,5.64124e-10
1.00000e-10,2.63593e-06,5.64254e-10
1.00000e-10,2.63933e-06,5.64385e-10
1.00000e-10,2.64197e-06,5.64515e-10
1.00000e-10,2.64468e-06,5.64645e-10
1.00000e-10,2.64641e-06,5.64776e-10
1.00000e-10,2.64818e-06,5.64906e-10
1.00000e-10,2.65020e-06,5.65036e-10
1.00000e-10,2.65226e-06,5.65167e-10
1.00000e-10,2.65409e-06,5.65297e-10
1.00000e-10,2.65550e-06,5.65428e-10
1.00000e-10,2.65783e-06,5.65558e-10
1.00000e-10,2.66045e-06,5.65688e-10
1.00000e-10,2.66109e-06,5.65819e-10
1.00000e-10,2.66145e-06,5.65949e-10
1.00000e-10,2.66166e-06,5.66080e-10
1.00000e-10,2.66172e-06,5.66210e-10
1.00000e-10,2.66046e-06,5.66340e-10
1.00000e-10,2.65763e-06,5.66471e-10
1.00000e-10,2.65268e-06,5.66601e-10
1.00000e-10,2.64570e-06,5.66731e-10
1.00000e-10,2.63648e-06,5.66862e-10
1.00000e-10,2.62576e-06,5.66992e-10
1.00000e-10,2.61370e-06,5.67123e-10
1.00000e-10,2.60127e-06,5.67253e-10
1.00000e-10,2.58697e-06,5.67383e-10
1.00000e-10,2.57209e-06,5.67514e-10
1.00000e-10,2.55662e-06,5.67644e-10
1.00000e-10,2.54052e-06,5.67775e-10
1.00000e-10,2.52400e-06,5.67905e-10
1.00000e-10,2.50708e-06,5.68035e-10
1.00000e-10,2.48984e-06,5.68166e-10
1.00000e-10,2.47235e-06,5.68296e-10
1.00000e-10,2.45470e-06,5.68426e-10
1.00000e-10,2.43674e-06,5.68557e-10
1.00000e-10,2.41744e-06,5.68687e-10
1.00000e-10,2.39674e-06,5.68818e-10
1.00000e-10,2.37607e-06,5.68948e-10
1.00000e-10,2.35588e-06,5.69078e-10
1.00000e-10,2.33616e-06,5.69209e-10
1.00000e-10,2.31644e-06,5.69339e-10
1.00000e-10,2.29612e-06,5.69470e-10
1.00000e-10,2.27484e-06,5.69600e-10
1.00000e-10,2.25243e-06,5.69730e-10
1.00000e-10,2.22923e-06,5.69861e-10
1.00000e-10,2.20579e-06,5.69991e-10
1.00000e-10,2.18221e-06,5.70122e-10
1.00000e-10,2.15828e-06,5.70252e-10
1.00000e-10,2.13419e-06,5.70382e-10


==> results/smc-obj-plots-10.csv <==
2.18977e+04,4.60499e+03,2.11172e+04
1.86683e+04,2.45770e+03,2.02452e+04
1.66287e+04,3.56680e+03,1.95870e+04
1.60388e+04,6.75672e+03,1.90847e+04
1.54051e+04,1.10818e+04,1.86791e+04
1.46940e+04,1.50142e+04,1.83375e+04
1.40677e+04,1.75252e+04,1.80409e+04
1.35535e+04,1.83454e+04,1.77780e+04
1.31238e+04,1.77920e+04,1.75411e+04
1.27560e+04,1.64422e+04,1.73248e+04
1.24310e+04,1.48390e+04,1.71253e+04
1.21378e+04,1.33526e+04,1.69395e+04
1.18754e+04,1.21670e+04,1.67656e+04
1.16412e+04,1.13336e+04,1.66017e+04
1.14329e+04,1.08245e+04,1.64464e+04
1.12488e+04,1.05796e+04,1.62988e+04
1.10877e+04,1.05316e+04,1.61579e+04
1.09492e+04,1.06076e+04,1.60232e+04
1.08323e+04,1.07390e+04,1.58936e+04
1.07351e+04,1.08694e+04,1.57690e+04
1.06550e+04,1.09565e+04,1.56489e+04
1.05908e+04,1.09756e+04,1.55328e+04
1.05406e+04,1.09206e+04,1.54207e+04
1.05024e+04,1.08009e+04,1.53118e+04
1.04737e+04,1.06374e+04,1.52061e+04
1.04504e+04,1.04537e+04,1.51033e+04
1.04280e+04,1.02696e+04,1.50035e+04
1.04023e+04,1.00972e+04,1.49065e+04
1.03713e+04,9.95005e+03,1.48120e+04
1.03316e+04,9.83251e+03,1.47199e+04
1.02825e+04,9.74515e+03,1.46300e+04
1.02238e+04,9.68364e+03,1.45422e+04
1.01571e+04,9.64329e+03,1.44564e+04
1.00883e+04,9.61839e+03,1.43726e+04
1.00201e+04,9.60508e+03,1.42906e+04
9.95273e+03,9.59802e+03,1.42105e+04
9.88922e+03,9.59438e+03,1.41323e+04
9.83199e+03,9.59215e+03,1.40556e+04
9.78246e+03,9.59010e+03,1.39805e+04
9.74112e+03,9.58719e+03,1.39068e+04
9.70781e+03,9.58330e+03,1.38346e+04
9.68303e+03,9.57959e+03,1.37638e+04
9.66682e+03,9.57692e+03,1.36943e+04
9.65542e+03,9.57411e+03,1.36265e+04
9.64631e+03,9.57111e+03,1.35599e+04
9.63736e+03,9.56734e+03,1.34946e+04
9.62750e+03,9.56309e+03,1.34305e+04
9.61679e+03,9.55534e+03,1.33675e+04
9.60596e+03,9.54458e+03,1.33056e+04
9.59581e+03,9.53076e+03,1.32450e+04
9.58683e+03,9.51460e+03,1.31858e+04
9.57913e+03,9.49608e+03,1.31276e+04
9.57255e+03,9.47621e+03,1.30704e+04
9.56687e+03,9.45552e+03,1.30143e+04
9.56176e+03,9.43577e+03,1.29593e+04
9.55692e+03,9.41569e+03,1.29054e+04
9.55214e+03,9.39582e+03,1.28523e+04
9.54732e+03,9.37666e+03,1.28003e+04
9.54247e+03,9.35861e+03,1.27493e+04
9.53768e+03,9.34201e+03,1.26995e+04
9.53311e+03,9.32714e+03,1.26504e+04
9.52888e+03,9.31419e+03,1.26026e+04
9.52509e+03,9.30340e+03,1.25558e+04
9.52176e+03,9.29547e+03,1.25097e+04
9.51890e+03,9.29223e+03,1.24645e+04
9.51644e+03,9.29296e+03,1.24201e+04
9.51434e+03,9.29791e+03,1.23768e+04
9.51253e+03,9.30728e+03,1.23345e+04
9.51097e+03,9.32074e+03,1.22928e+04
9.50961e+03,9.33775e+03,1.22522e+04
9.50839e+03,9.35767e+03,1.22123e+04
9.50728e+03,9.37942e+03,1.21735e+04
9.50626e+03,9.40173e+03,1.21352e+04
9.50532e+03,9.42330e+03,1.20976e+04
9.50442e+03,9.44298e+03,1.20612e+04
9.50357e+03,9.45982e+03,1.20255e+04
9.50276e+03,9.47314e+03,1.19905e+04
9.50197e+03,9.48258e+03,1.19564e+04
9.50120e+03,9.48810e+03,1.19230e+04
9.50046e+03,9.48995e+03,1.18903e+04
9.49974e+03,9.48861e+03,1.18584e+04
9.49907e+03,9.48476e+03,1.18275e+04
9.49843e+03,9.47912e+03,1.17972e+04
9.49784e+03,9.47249e+03,1.17674e+04
9.49730e+03,9.46565e+03,1.17382e+04
9.49682e+03,9.45927e+03,1.17098e+04
9.49639e+03,9.45397e+03,1.16821e+04
9.49601e+03,9.45016e+03,1.16550e+04
9.49568e+03,9.44808e+03,1.16285e+04
9.49540e+03,9.44782e+03,1.16032e+04
9.49514e+03,9.44928e+03,1.15786e+04
9.49492e+03,9.45220e+03,1.15544e+04
9.49472e+03,9.45625e+03,1.15309e+04
9.49454e+03,9.46102e+03,1.15079e+04
9.49438e+03,9.46608e+03,1.14855e+04
9.49423e+03,9.47103e+03,1.14639e+04
9.49408e+03,9.47549e+03,1.14428e+04
9.49395e+03,9.47919e+03,1.14223e+04
9.49382e+03,9.48195e+03,1.14022e+04
9.49369e+03,9.48370e+03,1.13826e+04
9.49357e+03,9.48446e+03,1.13635e+04
9.49345e+03,9.48435e+03,1.13447e+04
9.49335e+03,9.48354e+03,1.13265e+04
9.49324e+03,9.48225e+03,1.13091e+04
9.49315e+03,9.48071e+03,1.12919e+04
9.49306e+03,9.47914e+03,1.12752e+04
9.49298e+03,9.47774e+03,1.12591e+04
9.49290e+03,9.47666e+03,1.12433e+04
9.49284e+03,9.47602e+03,1.12281e+04
9.49278e+03,9.47586e+03,1.12135e+04
9.49272e+03,9.47618e+03,1.11993e+04
9.49267e+03,9.47694e+03,1.11855e+04
9.49263e+03,9.47804e+03,1.11720e+04
9.49259e+03,9.47938e+03,1.11590e+04
9.49255e+03,9.48083e+03,1.11466e+04
9.49252e+03,9.48228e+03,1.11345e+04
9.49249e+03,9.48362e+03,1.11225e+04
9.49246e+03,9.48478e+03,1.11112e+04
9.49243e+03,9.48569e+03,1.11004e+04
9.49240e+03,9.48632e+03,1.10903e+04
9.49238e+03,9.48667e+03,1.10807e+04
9.49235e+03,9.48678e+03,1.10713e+04
9.49233e+03,9.48668e+03,1.10623e+04
9.49231e+03,9.48644e+03,1.10539e+04
9.49229e+03,9.48612e+03,1.10462e+04
9.49227e+03,9.48578e+03,1.10390e+04
9.49225e+03,9.48549e+03,1.10321e+04
9.49224e+03,9.48528e+03,1.10255e+04
9.49222e+03,9.48519e+03,1.10195e+04
9.49221e+03,9.48523e+03,1.10139e+04
9.49220e+03,9.48540e+03,1.10087e+04
9.49218e+03,9.48568e+03,1.10038e+04
9.49217e+03,9.48605e+03,1.09993e+04
9.49216e+03,9.48649e+03,1.09951e+04
9.49216e+03,9.48695e+03,1.09911e+04
9.49215e+03,9.48742e+03,1.09875e+04
9.49214e+03,9.48785e+03,1.09840e+04
9.49213e+03,9.48823e+03,1.09808e+04
9.49213e+03,9.48854e+03,1.09778e+04
9.49212e+03,9.48878e+03,1.09750e+04
9.49212e+03,9.48894e+03,1.09723e+04
9.49211e+03,9.48904e+03,1.09699e+04
9.49211e+03,9.48907e+03,1.09676e+04
9.49210e+03,9.48907e+03,1.09654e+04
9.49210e+03,9.48905e+03,1.09633e+04
9.49209e+03,9.48901e+03,1.09614e+04
9.49209e+03,9.48899e+03,1.09596e+04
9.49209e+03,9.48898e+03,1.09579e+04
9.49208e+03,9.48899e+03,1.09563e+04
9.49208e+03,9.48904e+03,1.09548e+04
9.49208e+03,9.48912e+03,1.09533e+04
9.49207e+03,9.48922e+03,1.09520e+04
9.49207e+03,9.48935e+03,1.09507e+04
9.49207e+03,9.48949e+03,1.09495e+04
9.49207e+03,9.48964e+03,1.09484e+04
9.49206e+03,9.48980e+03,1.09473e+04
9.49206e+03,9.48994e+03,1.09463e+04
9.49206e+03,9.49007e+03,1.09454e+04
9.49206e+03,9.49018e+03,1.09444e+04
9.49206e+03,9.49028e+03,1.09436e+04
9.49206e+03,9.49035e+03,1.09428e+04
9.49206e+03,9.49040e+03,1.09420e+04
9.49205e+03,9.49044e+03,1.09413e+04
9.49205e+03,9.49047e+03,1.09406e+04
9.49205e+03,9.49049e+03,1.09399e+04
9.49205e+03,9.49050e+03,1.09393e+04
9.49205e+03,9.49052e+03,1.09387e+04
9.49205e+03,9.49054e+03,1.09381e+04
9.49205e+03,9.49057e+03,1.09376e+04
9.49205e+03,9.49061e+03,1.09371e+04
9.49205e+03,9.49065e+03,1.09366e+04
9.49205e+03,9.49070e+03,1.09361e+04
9.49205e+03,9.49076e+03,1.09357e+04
9.49205e+03,9.49082e+03,1.09353e+04
9.49204e+03,9.49088e+03,1.09349e+04
9.49204e+03,9.49094e+03,1.09345e+04
9.49204e+03,9.49100e+03,1.09342e+04
9.49204e+03,9.49105e+03,1.09338e+04
9.49204e+03,9.49110e+03,1.09335e+04
9.49204e+03,9.49114e+03,1.09332e+04
9.49204e+03,9.49118e+03,1.09329e+04
9.49204e+03,9.49121e+03,1.09326e+04
9.49204e+03,9.49123e+03,1.09323e+04
9.49204e+03,9.49126e+03,1.09320e+04
9.49204e+03,9.49127e+03,1.09318e+04
9.49204e+03,9.49129e+03,1.09316e+04
9.49204e+03,9.49131e+03,1.09313e+04
9.49204e+03,9.49133e+03,1.09311e+04
9.49204e+03,9.49134e+03,1.09309e+04
9.49204e+03,9.49136e+03,1.09307e+04
9.49204e+03,9.49138e+03,1.09305e+04
9.49204e+03,9.49141e+03,1.09303e+04
9.49204e+03,9.49143e+03,1.09302e+04
9.49204e+03,9.49145e+03,1.09300e+04
9.49204e+03,9.49148e+03,1.09298e+04
9.49204e+03,9.49150e+03,1.09297e+04
9.49204e+03,9.49152e+03,1.09296e+04
9.49204e+03,9.49154e+03,1.09294e+04
9.49204e+03,9.49156e+03,1.09293e+04
9.49204e+03,9.49158e+03,1.09292e+04


==> results/smc-obj-plots-50.csv <==
9.05567e+04,7.50525e+04,9.81458e+04
8.24484e+04,6.21896e+04,9.56708e+04
7.69436e+04,6.09478e+04,9.34028e+04
7.28525e+04,6.55507e+04,9.13491e+04
6.93395e+04,7.14108e+04,8.94808e+04
6.62507e+04,7.53929e+04,8.77701e+04
6.35246e+04,7.61140e+04,8.61921e+04
6.11147e+04,7.38351e+04,8.47283e+04
5.89764e+04,6.97666e+04,8.33639e+04
5.70775e+04,6.52863e+04,8.20863e+04
5.54040e+04,6.13786e+04,8.08855e+04
5.39477e+04,5.84871e+04,7.97527e+04
5.27135e+04,5.66164e+04,7.86797e+04
5.17211e+04,5.55333e+04,7.76606e+04
5.09958e+04,5.49167e+04,7.66895e+04
5.05765e+04,5.44615e+04,7.57627e+04
5.04828e+04,5.39546e+04,7.48765e+04
5.06361e+04,5.32968e+04,7.40264e+04
5.08005e+04,5.24904e+04,7.32097e+04
5.07003e+04,5.16078e+04,7.24239e+04
5.03111e+04,5.07434e+04,7.16669e+04
4.97903e+04,4.99761e+04,7.09364e+04
4.92933e+04,4.93620e+04,7.02304e+04
4.89121e+04,4.89254e+04,6.95473e+04
4.86671e+04,4.86689e+04,6.88858e+04
4.85313e+04,4.85711e+04,6.82444e+04
4.84645e+04,4.85925e+04,6.76221e+04
4.84332e+04,4.86799e+04,6.70179e+04
4.84138e+04,4.87685e+04,6.64308e+04
4.83931e+04,4.88009e+04,6.58600e+04
4.83676e+04,4.87582e+04,6.53044e+04
4.83390e+04,4.86538e+04,6.47634e+04
4.83110e+04,4.85076e+04,6.42365e+04
4.82863e+04,4.83397e+04,6.37231e+04
4.82660e+04,4.81679e+04,6.32226e+04
4.82502e+04,4.80068e+04,6.27344e+04
4.82380e+04,4.78674e+04,6.22581e+04
4.82282e+04,4.77560e+04,6.17933e+04
4.82200e+04,4.76757e+04,6.13396e+04
4.82126e+04,4.76259e+04,6.08965e+04
4.82059e+04,4.76043e+04,6.04637e+04
4.81998e+04,4.76092e+04,6.00410e+04
4.81943e+04,4.76383e+04,5.96281e+04
4.81896e+04,4.76879e+04,5.92249e+04
4.81856e+04,4.77525e+04,5.88309e+04
4.81823e+04,4.78250e+04,5.84462e+04
4.81797e+04,4.78977e+04,5.80704e+04
4.81775e+04,4.79640e+04,5.77034e+04
4.81756e+04,4.80191e+04,5.73450e+04
4.81740e+04,4.80602e+04,5.69953e+04
4.81726e+04,4.80871e+04,5.66539e+04
4.81714e+04,4.81012e+04,5.63207e+04
4.81702e+04,4.81053e+04,5.59958e+04
4.81692e+04,4.81029e+04,5.56790e+04
4.81682e+04,4.80973e+04,5.53705e+04
4.81674e+04,4.80914e+04,5.50699e+04
4.81667e+04,4.80870e+04,5.47774e+04
4.81660e+04,4.80852e+04,5.44930e+04
4.81655e+04,4.80861e+04,5.42167e+04
4.81650e+04,4.80892e+04,5.39485e+04
4.81645e+04,4.80938e+04,5.36884e+04
4.81641e+04,4.80990e+04,5.34365e+04
4.81637e+04,4.81042e+04,5.31928e+04
4.81634e+04,4.81087e+04,5.29572e+04
4.81631e+04,4.81125e+04,5.27299e+04
4.81628e+04,4.81152e+04,5.25110e+04
4.81626e+04,4.81172e+04,5.23004e+04
4.81623e+04,4.81187e+04,5.20983e+04
4.81622e+04,4.81199e+04,5.19045e+04
4.81620e+04,4.81211e+04,5.17194e+04
4.81618e+04,4.81225e+04,5.15429e+04
4.81617e+04,4.81240e+04,5.13751e+04
4.81616e+04,4.81257e+04,5.12161e+04
4.81615e+04,4.81275e+04,5.10658e+04
4.81614e+04,4.81294e+04,5.09243e+04
4.81613e+04,4.81313e+04,5.07916e+04
4.81612e+04,4.81332e+04,5.06674e+04
4.81611e+04,4.81349e+04,5.05517e+04
4.81610e+04,4.81365e+04,5.04444e+04
4.81610e+04,4.81379e+04,5.03454e+04
4.81609e+04,4.81392e+04,5.02545e+04
4.81609e+04,4.81404e+04,5.01714e+04
4.81608e+04,4.81416e+04,5.00955e+04
4.81608e+04,4.81426e+04,5.00267e+04
4.81608e+04,4.81437e+04,4.99646e+04
4.81607e+04,4.81447e+04,4.99085e+04
4.81607e+04,4.81456e+04,4.98583e+04
4.81607e+04,4.81465e+04,4.98136e+04
4.81607e+04,4.81474e+04,4.97743e+04
4.81606e+04,4.81482e+04,4.97398e+04
4.81606e+04,4.81489e+04,4.97095e+04
4.81606e+04,4.81496e+04,4.96831e+04
4.81606e+04,4.81502e+04,4.96608e+04
4.81606e+04,4.81507e+04,4.96421e+04
4.81606e+04,4.81512e+04,4.96267e+04
4.81606e+04,4.81516e+04,4.96140e+04
4.81605e+04,4.81521e+04,4.96035e+04
4.81605e+04,4.81525e+04,4.95949e+04
4.81605e+04,4.81528e+04,4.95877e+04
4.81605e+04,4.81532e+04,4.95816e+04
4.81605e+04,4.81536e+04,4.95765e+04
4.81605e+04,4.81539e+04,4.95720e+04
4.81605e+04,4.81542e+04,4.95682e+04
4.81605e+04,4.81545e+04,4.95649e+04
4.81605e+04,4.81548e+04,4.95620e+04
4.81605e+04,4.81551e+04,4.95595e+04
4.81605e+04,4.81554e+04,4.95573e+04
4.81605e+04,4.81557e+04,4.95553e+04
4.81605e+04,4.81559e+04,4.95536e+04
4.81605e+04,4.81561e+04,4.95521e+04
4.81605e+04,4.81563e+04,4.95507e+04
4.81605e+04,4.81565e+04,4.95495e+04
4.81605e+04,4.81567e+04,4.95485e+04
4.81605e+04,4.81569e+04,4.95475e+04
4.81605e+04,4.81571e+04,4.95467e+04
4.81605e+04,4.81573e+04,4.95459e+04
4.81605e+04,4.81575e+04,4.95452e+04
4.81605e+04,4.81576e+04,4.95446e+04
4.81605e+04,4.81578e+04,4.95440e+04
4.81605e+04,4.81579e+04,4.95435e+04
4.81605e+04,4.81581e+04,4.95431e+04
4.81605e+04,4.81582e+04,4.95427e+04
4.81605e+04,4.81583e+04,4.95423e+04
4.81605e+04,4.81584e+04,4.95420e+04
4.81605e+04,4.81585e+04,4.95417e+04
4.81605e+04,4.81586e+04,4.95414e+04
4.81605e+04,4.81587e+04,4.95411e+04
4.81605e+04,4.81588e+04,4.95409e+04
4.81605e+04,4.81589e+04,4.95407e+04
4.81605e+04,4.81590e+04,4.95405e+04
4.81605e+04,4.81591e+04,4.95404e+04
4.81605e+04,4.81591e+04,4.95402e+04
4.81605e+04,4.81592e+04,4.95401e+04
4.81605e+04,4.81593e+04,4.95399e+04
4.81605e+04,4.81593e+04,4.95398e+04
4.81605e+04,4.81594e+04,4.95397e+04
4.81605e+04,4.81594e+04,4.95396e+04
4.81605e+04,4.81595e+04,4.95395e+04
4.81605e+04,4.81595e+04,4.95395e+04
4.81605e+04,4.81596e+04,4.95394e+04
4.81605e+04,4.81596e+04,4.95393e+04
4.81605e+04,4.81597e+04,4.95392e+04
4.81605e+04,4.81597e+04,4.95392e+04
4.81605e+04,4.81598e+04,4.95391e+04
4.81605e+04,4.81598e+04,4.95391e+04
4.81605e+04,4.81598e+04,4.95390e+04
4.81605e+04,4.81599e+04,4.95390e+04
4.81605e+04,4.81599e+04,4.95390e+04
4.81605e+04,4.81599e+04,4.95389e+04
4.81605e+04,4.81599e+04,4.95389e+04
4.81605e+04,4.81600e+04,4.95389e+04
4.81605e+04,4.81600e+04,4.95389e+04
4.81605e+04,4.81600e+04,4.95388e+04
4.81605e+04,4.81600e+04,4.95388e+04
4.81605e+04,4.81601e+04,4.95388e+04
4.81605e+04,4.81601e+04,4.95388e+04
4.81605e+04,4.81601e+04,4.95387e+04
4.81605e+04,4.81601e+04,4.95387e+04
4.81605e+04,4.81601e+04,4.95387e+04
4.81605e+04,4.81602e+04,4.95387e+04
4.81605e+04,4.81602e+04,4.95387e+04
4.81605e+04,4.81602e+04,4.95387e+04
4.81605e+04,4.81602e+04,4.95387e+04
4.81605e+04,4.81602e+04,4.95387e+04
4.81605e+04,4.81602e+04,4.95387e+04
4.81605e+04,4.81602e+04,4.95386e+04
4.81605e+04,4.81602e+04,4.95386e+04
4.81605e+04,4.81603e+04,4.95386e+04
4.81605e+04,4.81603e+04,4.95386e+04
4.81605e+04,4.81603e+04,4.95386e+04
4.81605e+04,4.81603e+04,4.95386e+04
4.81605e+04,4.81603e+04,4.95386e+04
4.81605e+04,4.81603e+04,4.95386e+04
4.81605e+04,4.81603e+04,4.95386e+04
4.81605e+04,4.81603e+04,4.95386e+04
4.81605e+04,4.81603e+04,4.95386e+04
4.81605e+04,4.81603e+04,4.95386e+04
4.81605e+04,4.81603e+04,4.95386e+04
4.81605e+04,4.81603e+04,4.95386e+04
4.81605e+04,4.81603e+04,4.95386e+04
4.81605e+04,4.81604e+04,4.95386e+04
4.81605e+04,4.81604e+04,4.95386e+04
4.81605e+04,4.81604e+04,4.95386e+04
4.81605e+04,4.81604e+04,4.95386e+04
4.81605e+04,4.81604e+04,4.95386e+04
4.81605e+04,4.81604e+04,4.95386e+04
4.81605e+04,4.81604e+04,4.95386e+04
4.81605e+04,4.81604e+04,4.95386e+04
4.81605e+04,4.81604e+04,4.95386e+04
4.81605e+04,4.81604e+04,4.95386e+04
4.81605e+04,4.81604e+04,4.95386e+04
4.81605e+04,4.81604e+04,4.95386e+04
4.81605e+04,4.81604e+04,4.95386e+04
4.81605e+04,4.81604e+04,4.95386e+04
4.81605e+04,4.81604e+04,4.95386e+04
4.81605e+04,4.81604e+04,4.95386e+04
4.81605e+04,4.81604e+04,4.95386e+04
4.81605e+04,4.81604e+04,4.95386e+04
4.81605e+04,4.81604e+04,4.95386e+04
4.81605e+04,4.81604e+04,4.95386e+04


==> results/smc-res-plots-10.csv <==
5.96218e-02,2.35976e-01,4.79504e-02
1.04199e-01,4.97902e-02,2.96266e-02
9.22235e-02,4.96581e-02,2.44987e-02
7.14171e-02,8.69144e-02,2.14079e-02
6.12641e-02,1.03821e-01,1.93078e-02
5.53827e-02,9.60019e-02,1.77533e-02
5.11563e-02,7.36948e-02,1.65469e-02
4.79018e-02,5.21650e-02,1.55986e-02
4.52385e-02,4.34601e-02,1.48205e-02
4.29708e-02,4.46116e-02,1.41667e-02
4.09489e-02,4.54973e-02,1.36270e-02
3.90865e-02,4.31216e-02,1.31397e-02
3.73288e-02,3.85111e-02,1.27202e-02
3.56433e-02,3.36384e-02,1.23580e-02
3.40155e-02,2.99944e-02,1.20285e-02
3.24135e-02,2.80383e-02,1.17331e-02
3.08272e-02,2.73403e-02,1.14717e-02
2.92488e-02,2.71207e-02,1.12154e-02
2.76333e-02,2.67557e-02,1.09872e-02
2.59898e-02,2.60380e-02,1.07774e-02
2.43458e-02,2.50423e-02,1.05837e-02
2.25876e-02,2.39826e-02,1.03937e-02
2.08638e-02,2.30375e-02,1.02247e-02
1.91215e-02,2.22713e-02,1.00654e-02
1.73464e-02,2.16134e-02,9.91492e-03
1.55505e-02,2.09685e-02,9.76254e-03
1.37749e-02,2.02800e-02,9.62384e-03
1.20260e-02,1.95225e-02,9.48446e-03
1.03403e-02,1.87097e-02,9.35934e-03
8.78064e-03,1.78856e-02,9.23758e-03
7.38750e-03,1.70870e-02,9.11162e-03
6.18427e-03,1.63247e-02,8.99558e-03
5.20253e-03,1.55547e-02,8.88262e-03
4.47894e-03,1.48081e-02,8.77477e-03
4.01414e-03,1.40869e-02,8.67137e-03
3.69438e-03,1.33547e-02,8.57145e-03
3.45208e-03,1.26043e-02,8.46673e-03
3.26270e-03,1.18413e-02,8.36573e-03
3.13447e-03,1.10740e-02,8.26862e-03
3.04850e-03,1.03068e-02,8.18033e-03
2.97108e-03,9.54467e-03,8.08570e-03
2.87876e-03,8.77348e-03,7.99719e-03
2.75411e-03,8.02312e-03,7.90591e-03
2.59837e-03,7.30046e-03,7.81389e-03
2.43134e-03,6.62541e-03,7.72822e-03
2.24469e-03,5.98916e-03,7.64179e-03
2.05554e-03,5.43333e-03,7.56010e-03
1.86591e-03,4.93641e-03,7.47970e-03
1.68244e-03,4.54490e-03,7.39329e-03
1.50761e-03,4.26451e-03,7.30661e-03
1.34182e-03,4.06723e-03,7.21990e-03
1.18815e-03,3.91271e-03,7.13919e-03
1.04961e-03,3.77731e-03,7.05919e-03
9.27660e-04,3.65769e-03,6.97881e-03
8.22357e-04,3.57314e-03,6.89786e-03
7.32678e-04,3.49701e-03,6.81651e-03
6.57410e-04,3.41347e-03,6.73325e-03
5.91747e-04,3.31894e-03,6.65332e-03
5.37548e-04,3.21721e-03,6.57188e-03
4.95304e-04,3.10613e-03,6.49268e-03
4.60574e-04,2.98881e-03,6.41425e-03
4.31103e-04,2.86156e-03,6.33355e-03
4.05072e-04,2.72518e-03,6.25310e-03
3.81055e-04,2.59813e-03,6.17547e-03
3.59916e-04,2.48682e-03,6.09442e-03
3.38967e-04,2.39322e-03,6.01188e-03
3.17108e-04,2.32414e-03,5.93410e-03
2.95294e-04,2.28334e-03,5.85623e-03
2.73407e-04,2.26103e-03,5.77803e-03
2.51544e-04,2.24101e-03,5.69597e-03
2.29349e-04,2.21302e-03,5.61931e-03
2.06277e-04,2.16889e-03,5.54515e-03
1.84358e-04,2.08836e-03,5.46428e-03
1.64057e-04,1.99470e-03,5.38999e-03
1.45677e-04,1.88123e-03,5.31193e-03
1.29376e-04,1.74969e-03,5.23565e-03
1.15213e-04,1.61729e-03,5.15403e-03
1.03158e-04,1.49555e-03,5.07261e-03
9.31046e-05,1.39273e-03,4.98457e-03
8.48806e-05,1.31263e-03,4.89992e-03
7.75213e-05,1.25306e-03,4.81930e-03
7.12867e-05,1.21061e-03,4.73691e-03
6.59278e-05,1.17216e-03,4.64802e-03
6.19431e-05,1.12986e-03,4.56009e-03
5.84062e-05,1.07822e-03,4.47597e-03
5.50492e-05,1.02078e-03,4.38230e-03
5.17498e-05,9.59160e-04,4.30410e-03
4.86243e-05,8.99048e-04,4.22097e-03
4.57210e-05,8.45643e-04,4.13378e-03
4.27953e-05,8.02350e-04,4.05164e-03
3.96343e-05,7.66313e-04,3.97147e-03
3.64581e-05,7.38688e-04,3.88651e-03
3.33500e-05,7.13502e-04,3.80541e-03
3.03167e-05,6.90331e-04,3.71497e-03
2.73324e-05,6.62885e-04,3.63426e-03
2.45272e-05,6.29324e-04,3.55690e-03
2.19247e-05,5.94551e-04,3.47684e-03
1.95635e-05,5.59106e-04,3.38889e-03
1.74719e-05,5.25302e-04,3.30218e-03
1.56585e-05,4.95144e-04,3.21457e-03
1.41191e-05,4.70827e-04,3.12761e-03
1.28362e-05,4.51008e-04,3.04080e-03
1.16645e-05,4.33816e-04,2.95380e-03
1.06997e-05,4.18773e-04,2.87444e-03
9.91662e-06,4.04061e-04,2.78322e-03
9.29261e-06,3.87162e-04,2.69385e-03
8.74003e-06,3.69680e-04,2.61082e-03
8.23186e-06,3.52486e-04,2.52033e-03
7.73726e-06,3.35650e-04,2.43212e-03
7.25243e-06,3.19973e-04,2.35546e-03
6.81401e-06,3.05860e-04,2.25781e-03
6.37205e-06,2.93105e-04,2.16222e-03
5.89003e-06,2.81298e-04,2.06625e-03
5.41520e-06,2.69945e-04,1.98071e-03
4.95154e-06,2.58433e-04,1.89888e-03
4.50388e-06,2.46335e-04,1.81292e-03
4.07727e-06,2.33340e-04,1.70402e-03
3.67456e-06,2.20129e-04,1.63041e-03
3.28701e-06,2.07225e-04,1.53031e-03
2.93663e-06,1.95140e-04,1.45693e-03
2.62613e-06,1.83980e-04,1.37207e-03
2.35658e-06,1.74085e-04,1.26659e-03
2.12727e-06,1.65503e-04,1.19887e-03
1.93555e-06,1.57769e-04,1.13805e-03
1.76824e-06,1.50213e-04,1.08115e-03
1.62001e-06,1.43305e-04,1.02772e-03
1.51727e-06,1.36408e-04,9.69421e-04
1.42266e-06,1.29678e-04,8.94154e-04
1.33161e-06,1.23336e-04,8.43706e-04
1.24580e-06,1.17538e-04,7.97951e-04
1.16326e-06,1.12402e-04,7.55464e-04
1.08286e-06,1.07982e-04,7.15941e-04
1.01141e-06,1.03844e-04,6.79114e-04
9.42961e-07,9.99612e-05,6.44742e-04
8.70022e-07,9.61639e-05,6.12613e-04
7.99121e-07,9.23481e-05,5.82535e-04
7.32679e-07,8.84984e-05,5.54340e-04
6.68477e-07,8.45050e-05,5.27873e-04
6.06851e-07,8.06202e-05,5.02999e-04
5.48438e-07,7.69226e-05,4.79593e-04
4.90857e-07,7.34242e-05,4.57544e-04
4.40941e-07,7.00527e-05,4.36752e-04
3.97359e-07,6.69032e-05,4.17123e-04
3.60031e-07,6.39677e-05,3.98576e-04
3.28566e-07,6.11557e-05,3.81035e-04
3.02297e-07,5.84450e-05,3.64431e-04
2.80354e-07,5.58626e-05,3.48701e-04
2.58632e-07,5.34004e-05,3.33787e-04
2.41605e-07,5.10166e-05,3.19636e-04
2.25671e-07,4.87306e-05,3.06199e-04
2.10998e-07,4.64453e-05,2.93433e-04
1.97217e-07,4.42486e-05,2.81295e-04
1.84374e-07,4.21840e-05,2.69748e-04
1.71971e-07,4.02718e-05,2.58756e-04
1.59858e-07,3.84316e-05,2.48287e-04
1.48138e-07,3.66391e-05,2.38310e-04
1.37258e-07,3.48842e-05,2.28799e-04
1.26951e-07,3.31381e-05,2.19725e-04
1.16803e-07,3.14530e-05,2.11066e-04
1.06909e-07,2.98692e-05,2.02799e-04
9.73731e-08,2.83973e-05,1.94901e-04
8.83014e-08,2.69857e-05,1.87355e-04
7.97643e-08,2.56347e-05,1.80141e-04
7.17547e-08,2.43773e-05,1.73242e-04
6.45013e-08,2.32054e-05,1.66642e-04
5.83333e-08,2.21204e-05,1.60325e-04
5.33042e-08,2.11352e-05,1.54278e-04
4.88541e-08,2.01887e-05,1.48487e-04
4.49192e-08,1.93082e-05,1.42939e-04
4.16328e-08,1.84940e-05,1.37622e-04
3.86239e-08,1.77410e-05,1.32527e-04
3.57683e-08,1.70392e-05,1.27641e-04
3.33406e-08,1.63760e-05,1.22955e-04
3.11771e-08,1.57387e-05,1.18459e-04
2.90851e-08,1.51167e-05,1.14145e-04
2.70483e-08,1.45133e-05,1.10005e-04
2.50427e-08,1.39300e-05,1.06030e-04
2.31440e-08,1.33851e-05,1.02213e-04
2.14298e-08,1.28493e-05,9.85466e-05
1.98484e-08,1.23136e-05,9.50244e-05
1.83110e-08,1.17714e-05,9.16399e-05
1.68288e-08,1.12510e-05,8.83870e-05
1.54148e-08,1.07520e-05,8.52600e-05
1.40821e-08,1.02731e-05,8.22535e-05
1.28418e-08,9.81269e-06,7.93622e-05
1.17093e-08,9.36970e-06,7.65812e-05
1.07217e-08,8.94345e-06,7.39059e-05
9.83972e-09,8.53372e-06,7.13317e-05
9.06004e-09,8.14046e-06,6.88545e-05
8.44643e-09,7.76229e-06,6.64702e-05
7.91691e-09,7.39639e-06,6.41749e-05
7.38947e-09,7.04759e-06,6.19650e-05
6.89090e-09,6.71429e-06,5.98369e-05
6.43982e-09,6.39491e-06,5.77874e-05
6.02548e-09,6.08828e-06,5.58132e-05
5.63076e-09,5.79384e-06,5.39114e-05
5.26348e-09,5.50124e-06,5.20789e-05
4.91816e-09,5.22058e-06,5.03131e-05
4.59076e-09,4.95489e-06,4.86113e-05
4.27859e-09,4.70514e-06,4.69709e-05


==> results/smc-res-plots-50.csv <==
1.01673e-01,1.39497e-01,3.24374e-02
8.68525e-02,7.37631e-02,2.23669e-02
7.53549e-02,5.72037e-02,2.12051e-02
6.69587e-02,7.25161e-02,2.01645e-02
6.10696e-02,7.50418e-02,1.92433e-02
5.65667e-02,6.32900e-02,1.84188e-02
5.28988e-02,4.84925e-02,1.76962e-02
4.98005e-02,4.13931e-02,1.70490e-02
4.70765e-02,4.12528e-02,1.64561e-02
4.46030e-02,4.09445e-02,1.59340e-02
4.22761e-02,3.83189e-02,1.54538e-02
3.99826e-02,3.49111e-02,1.50193e-02
3.76191e-02,3.24054e-02,1.46215e-02
3.50896e-02,3.10970e-02,1.42510e-02
3.21542e-02,3.02964e-02,1.39127e-02
2.86797e-02,2.93952e-02,1.35966e-02
2.42062e-02,2.82823e-02,1.33033e-02
1.86101e-02,2.71152e-02,1.30297e-02
1.25592e-02,2.60002e-02,1.27730e-02
7.81492e-03,2.49149e-02,1.25275e-02
5.47135e-03,2.37912e-02,1.22956e-02
4.96699e-03,2.25197e-02,1.20827e-02
4.86946e-03,2.10908e-02,1.18790e-02
4.51806e-03,1.95045e-02,1.16816e-02
3.92551e-03,1.76748e-02,1.14947e-02
3.27652e-03,1.55883e-02,1.13195e-02
2.68089e-03,1.32905e-02,1.11470e-02
2.15340e-03,1.08975e-02,1.09818e-02
1.68944e-03,8.65022e-03,1.08248e-02
1.30907e-03,6.83199e-03,1.06745e-02
1.03079e-03,5.56787e-03,1.05303e-02
8.51009e-04,4.94646e-03,1.03886e-02
7.33203e-04,4.81686e-03,1.02529e-02
6.44225e-04,4.91323e-03,1.01199e-02
5.66443e-04,5.00711e-03,9.98993e-03
4.89663e-04,4.98980e-03,9.86552e-03
4.12698e-04,4.81598e-03,9.74223e-03
3.37903e-04,4.52723e-03,9.62197e-03
2.69747e-04,4.16731e-03,9.50304e-03
2.12308e-04,3.76147e-03,9.38871e-03
1.67869e-04,3.35658e-03,9.27605e-03
1.36996e-04,2.98124e-03,9.16479e-03
1.17167e-04,2.66447e-03,9.05486e-03
1.04267e-04,2.41761e-03,8.94678e-03
9.40076e-05,2.22863e-03,8.83735e-03
8.33241e-05,2.07015e-03,8.72919e-03
7.30977e-05,1.91808e-03,8.62216e-03
6.23873e-05,1.76450e-03,8.51466e-03
5.19955e-05,1.60918e-03,8.40826e-03
4.29611e-05,1.46680e-03,8.30042e-03
3.56804e-05,1.34700e-03,8.19243e-03
3.00609e-05,1.24731e-03,8.08347e-03
2.58993e-05,1.15978e-03,7.97410e-03
2.30414e-05,1.07769e-03,7.86313e-03
2.06222e-05,9.94017e-04,7.75202e-03
1.84548e-05,9.10068e-04,7.63952e-03
1.64473e-05,8.27811e-04,7.52526e-03
1.44805e-05,7.48885e-04,7.41080e-03
1.24480e-05,6.75310e-04,7.29110e-03
1.04935e-05,6.08048e-04,7.16900e-03
8.85452e-06,5.46979e-04,7.04488e-03
7.47694e-06,4.91914e-04,6.91870e-03
6.39709e-06,4.42416e-04,6.78723e-03
5.59590e-06,4.00400e-04,6.64967e-03
4.96016e-06,3.65498e-04,6.51139e-03
4.51672e-06,3.36214e-04,6.37083e-03
4.15909e-06,3.11288e-04,6.22515e-03
3.73087e-06,2.90204e-04,6.07679e-03
3.30207e-06,2.71696e-04,5.92170e-03
2.91253e-06,2.54069e-04,5.76207e-03
2.57314e-06,2.37010e-04,5.59731e-03
2.30148e-06,2.21004e-04,5.42537e-03
2.04775e-06,2.04743e-04,5.24918e-03
1.83528e-06,1.88581e-04,5.06574e-03
1.64878e-06,1.72698e-04,4.87527e-03
1.48321e-06,1.57131e-04,4.67963e-03
1.33926e-06,1.42318e-04,4.47288e-03
1.20420e-06,1.28562e-04,4.25768e-03
1.07963e-06,1.16139e-04,4.04005e-03
9.64950e-07,1.05167e-04,3.81594e-03
8.62115e-07,9.57104e-05,3.58781e-03
7.68439e-07,8.81044e-05,3.35328e-03
6.85617e-07,8.14696e-05,3.11768e-03
6.13443e-07,7.58474e-05,2.88248e-03
5.50355e-07,7.08772e-05,2.64295e-03
4.93483e-07,6.64312e-05,2.39636e-03
4.43921e-07,6.22248e-05,2.15606e-03
4.00084e-07,5.81517e-05,1.92227e-03
3.60744e-07,5.42463e-05,1.69833e-03
3.25291e-07,5.02973e-05,1.47577e-03
2.93306e-07,4.63365e-05,1.27511e-03
2.64470e-07,4.25183e-05,1.09877e-03
2.38510e-07,3.88403e-05,9.41593e-04
2.15156e-07,3.52680e-05,8.26460e-04
1.94137e-07,3.18424e-05,7.33938e-04
1.75191e-07,2.86720e-05,6.55600e-04
1.58076e-07,2.58355e-05,5.88014e-04
1.42585e-07,2.35267e-05,5.29144e-04
1.28546e-07,2.14442e-05,4.77477e-04
1.15824e-07,1.96947e-05,4.31860e-04
1.04307e-07,1.83342e-05,3.91384e-04
9.39001e-08,1.71756e-05,3.55323e-04
8.45156e-08,1.60282e-05,3.23083e-04
7.60702e-08,1.50838e-05,2.94173e-04
6.84810e-08,1.41750e-05,2.68182e-04
6.16667e-08,1.32960e-05,2.44761e-04
5.55488e-08,1.24665e-05,2.23612e-04
5.00542e-08,1.16422e-05,2.04482e-04
4.51158e-08,1.07713e-05,1.87149e-04
4.06738e-08,9.91520e-06,1.71420e-04
3.66755e-08,9.09263e-06,1.57129e-04
3.30742e-08,8.31624e-06,1.44127e-04
2.98289e-08,7.57950e-06,1.32285e-04
2.69033e-08,6.89617e-06,1.21488e-04
2.42650e-08,6.29005e-06,1.11634e-04
2.18849e-08,5.80591e-06,1.02634e-04
1.97372e-08,5.38302e-06,9.44052e-05
1.77987e-08,5.01799e-06,8.68769e-05
1.60489e-08,4.69166e-06,7.99841e-05
1.44692e-08,4.40646e-06,7.36688e-05
1.30435e-08,4.15863e-06,6.78790e-05
1.17570e-08,3.92562e-06,6.25678e-05
1.05965e-08,3.70290e-06,5.76928e-05
9.55013e-09,3.49013e-06,5.32158e-05
8.60693e-09,3.24440e-06,4.91022e-05
7.75701e-09,3.01675e-06,4.53206e-05
6.99130e-09,2.78911e-06,4.18428e-05
6.30154e-09,2.55080e-06,3.86429e-05
5.68021e-09,2.31679e-06,3.56974e-05
5.12050e-09,2.09437e-06,3.29851e-05
4.61623e-09,1.89649e-06,3.04866e-05
4.16184e-09,1.72593e-06,2.81842e-05
3.75235e-09,1.57765e-06,2.60618e-05
3.38325e-09,1.46643e-06,2.41046e-05
3.05050e-09,1.35694e-06,2.22992e-05
2.75050e-09,1.26389e-06,2.06334e-05
2.47998e-09,1.18685e-06,1.90959e-05
2.23603e-09,1.11939e-06,1.76765e-05
2.01602e-09,1.05643e-06,1.63656e-05
1.81761e-09,9.93851e-07,1.51547e-05
1.63867e-09,9.31023e-07,1.40359e-05
1.47731e-09,8.75693e-07,1.30020e-05
1.33180e-09,8.21149e-07,1.20462e-05
1.20059e-09,7.67683e-07,1.11625e-05
1.08230e-09,7.15836e-07,1.03452e-05
9.75650e-10,6.66254e-07,9.58926e-06
8.79514e-10,6.19566e-07,8.88986e-06
7.92856e-10,5.76287e-07,8.24266e-06
7.14745e-10,5.37610e-07,7.64365e-06
6.44339e-10,5.03261e-07,7.08913e-06
5.80878e-10,4.72987e-07,6.57572e-06
5.23676e-10,4.45026e-07,6.10028e-06
4.72114e-10,4.19853e-07,5.65993e-06
4.25634e-10,3.96614e-07,5.25202e-06
3.83734e-10,3.74952e-07,4.87408e-06
3.45960e-10,3.54382e-07,4.52387e-06
3.11906e-10,3.34540e-07,4.19931e-06
2.81203e-10,3.15190e-07,3.89846e-06
2.53522e-10,2.96225e-07,3.61956e-06
2.28564e-10,2.77798e-07,3.36097e-06
2.06061e-10,2.60052e-07,3.12118e-06
1.85773e-10,2.42039e-07,2.89879e-06
1.67480e-10,2.24607e-07,2.69252e-06
1.50988e-10,2.08669e-07,2.50117e-06
1.36119e-10,1.94123e-07,2.32363e-06
1.22714e-10,1.80873e-07,2.15890e-06
1.10628e-10,1.68491e-07,2.00603e-06
9.97331e-11,1.57310e-07,1.86415e-06
8.99112e-11,1.46960e-07,1.73246e-06
8.10566e-11,1.37872e-07,1.61020e-06
7.30743e-11,1.29770e-07,1.49670e-06
6.58783e-11,1.22588e-07,1.39132e-06
5.93914e-11,1.16046e-07,1.29346e-06
5.35433e-11,1.09751e-07,1.20258e-06
4.82711e-11,1.03760e-07,1.11817e-06
4.35183e-11,9.81349e-08,1.03976e-06
3.92335e-11,9.29853e-08,9.66922e-07
3.53707e-11,8.80405e-08,8.99254e-07
3.18881e-11,8.32902e-08,8.36382e-07
2.87485e-11,7.87404e-08,7.77960e-07
2.59179e-11,7.44056e-08,7.23669e-07
2.33658e-11,7.03021e-08,6.73213e-07
2.10651e-11,6.64423e-08,6.26316e-07
1.89910e-11,6.28309e-08,5.82725e-07
1.71210e-11,5.94637e-08,5.42202e-07
1.54353e-11,5.63270e-08,5.04530e-07
1.39151e-11,5.34001e-08,4.69504e-07
1.25450e-11,5.06576e-08,4.36937e-07
1.13096e-11,4.80725e-08,4.06653e-07
1.01959e-11,4.56191e-08,3.78491e-07
9.19189e-12,4.32753e-08,3.52299e-07
8.28683e-12,4.10241e-08,3.27939e-07
7.47081e-12,3.88543e-08,3.05281e-07
6.73526e-12,3.67598e-08,2.84204e-07
6.07199e-12,3.47396e-08,2.64596e-07
5.47407e-12,3.27959e-08,2.46355e-07
4.93501e-12,3.09334e-08,2.29383e-07
4.44914e-12,2.91575e-08,2.13592e-07
4.01101e-12,2.74735e-08,1.98898e-07
3.61625e-12,2.58852e-08,1.85224e-07


==> results/smc-viol-plots-10.csv <==
0.00000e+00,8.05477e+00,1.80177e-16
1.79934e-16,9.25030e+00,1.80935e-16
0.00000e+00,8.16896e+00,0.00000e+00
0.00000e+00,5.70670e+00,8.99507e-17
8.99835e-17,2.75590e+00,8.11011e-16
0.00000e+00,9.68469e-01,0.00000e+00
0.00000e+00,1.41341e+00,0.00000e+00
2.69968e-16,1.85492e+00,0.00000e+00
8.99507e-17,1.60689e+00,2.70060e-16
0.00000e+00,9.59627e-01,1.80738e-16
0.00000e+00,3.41444e-01,1.80143e-16
8.99835e-17,2.02287e-01,0.00000e+00
0.00000e+00,4.56977e-01,0.00000e+00
1.80117e-16,7.19611e-01,0.00000e+00
1.80486e-16,8.49131e-01,0.00000e+00
5.40551e-16,8.33813e-01,0.00000e+00
0.00000e+00,7.15478e-01,0.00000e+00
3.60697e-16,5.36137e-01,1.80286e-16
2.70302e-16,3.38480e-01,3.60165e-16
3.60698e-16,1.63242e-01,0.00000e+00
0.00000e+00,3.18088e-02,0.00000e+00
3.60022e-16,0.00000e+00,0.00000e+00
0.00000e+00,0.00000e+00,6.30449e-16
9.00715e-17,0.00000e+00,0.00000e+00
0.00000e+00,0.00000e+00,0.00000e+00
3.61673e-16,0.00000e+00,0.00000e+00
0.00000e+00,1.84089e-02,0.00000e+00
1.79967e-16,6.39467e-02,0.00000e+00
0.00000e+00,1.00181e-01,3.60044e-16
0.00000e+00,1.23488e-01,0.00000e+00
1.80177e-16,1.33273e-01,0.00000e+00
1.79901e-16,1.31965e-01,3.59977e-16
1.80349e-16,1.21984e-01,6.31621e-16
4.49653e-16,1.05811e-01,8.99172e-17
4.50019e-16,8.73085e-02,0.00000e+00
2.70336e-16,7.00189e-02,1.80935e-16
0.00000e+00,5.51707e-02,8.99835e-17
2.69752e-16,4.31047e-02,3.60473e-16
0.00000e+00,3.41132e-02,2.69852e-16
0.00000e+00,2.83044e-02,2.70182e-16
0.00000e+00,2.46943e-02,8.99835e-17
0.00000e+00,2.28259e-02,0.00000e+00
1.80144e-16,2.15309e-02,4.50787e-16
6.30184e-16,2.09523e-02,1.80541e-16
0.00000e+00,2.04657e-02,5.39604e-16
0.00000e+00,1.96485e-02,5.41457e-16
0.00000e+00,1.91666e-02,0.00000e+00
8.99507e-17,2.01252e-02,1.80409e-16
1.79834e-16,2.47824e-02,0.00000e+00
0.00000e+00,3.03521e-02,0.00000e+00
1.80267e-16,3.54499e-02,1.80205e-16
1.80055e-16,4.24362e-02,9.02707e-17
0.00000e+00,5.12332e-02,0.00000e+00
1.80464e-16,6.11748e-02,8.99507e-17
0.00000e+00,7.18538e-02,1.80661e-16
0.00000e+00,8.28851e-02,2.71128e-16
0.00000e+00,9.39958e-02,0.00000e+00
0.00000e+00,1.05139e-01,1.79901e-16
0.00000e+00,1.15647e-01,4.50787e-16
2.70116e-16,1.25278e-01,0.00000e+00
2.70401e-16,1.33835e-01,0.00000e+00
8.99835e-17,1.41173e-01,0.00000e+00
1.80022e-16,1.47174e-01,0.00000e+00
0.00000e+00,1.51415e-01,0.00000e+00
0.00000e+00,1.53473e-01,0.00000e+00
5.40498e-16,1.51805e-01,0.00000e+00
9.02707e-17,1.47755e-01,4.51242e-16
0.00000e+00,1.39973e-01,3.60165e-16
2.70461e-16,1.29786e-01,0.00000e+00
0.00000e+00,1.17685e-01,0.00000e+00
8.99835e-17,1.03205e-01,0.00000e+00
9.01337e-17,8.73575e-02,1.80143e-16
3.60859e-16,7.16830e-02,2.70735e-16
0.00000e+00,5.64750e-02,1.79934e-16
0.00000e+00,4.25063e-02,2.70358e-16
0.00000e+00,3.04101e-02,9.01931e-17
0.00000e+00,2.06313e-02,0.00000e+00
0.00000e+00,1.34265e-02,0.00000e+00
1.80430e-16,8.39021e-03,0.00000e+00
0.00000e+00,6.80182e-03,5.40939e-16
0.00000e+00,6.96770e-03,0.00000e+00
1.79834e-16,8.79027e-03,9.02148e-17
0.00000e+00,1.21434e-02,0.00000e+00
1.80935e-16,1.62989e-02,1.80541e-16
0.00000e+00,2.08095e-02,3.60573e-16
9.01931e-17,2.49004e-02,7.20441e-16
0.00000e+00,2.83806e-02,0.00000e+00
0.00000e+00,3.08882e-02,1.80431e-16
0.00000e+00,3.21966e-02,1.79901e-16
6.29786e-16,3.22891e-02,0.00000e+00
2.70215e-16,3.09937e-02,0.00000e+00
9.02155e-17,2.93054e-02,1.79901e-16
3.60221e-16,2.64639e-02,5.41290e-16
0.00000e+00,2.29847e-02,1.79901e-16
0.00000e+00,1.93157e-02,0.00000e+00
0.00000e+00,1.57446e-02,0.00000e+00
0.00000e+00,1.25277e-02,0.00000e+00
2.70413e-16,9.85593e-03,0.00000e+00
0.00000e+00,7.88807e-03,0.00000e+00
0.00000e+00,6.60254e-03,0.00000e+00
0.00000e+00,6.03571e-03,9.02151e-16
0.00000e+00,6.03661e-03,2.70094e-16
5.40595e-16,6.40340e-03,8.99507e-17
0.00000e+00,7.25455e-03,0.00000e+00
1.79934e-16,8.24952e-03,0.00000e+00
1.80386e-16,9.27817e-03,2.71150e-16
8.99835e-17,1.02144e-02,6.30038e-16
2.69752e-16,1.09317e-02,0.00000e+00
8.99507e-17,1.13457e-02,5.40429e-16
4.50831e-16,1.13821e-02,0.00000e+00
0.00000e+00,1.12575e-02,1.80144e-16
0.00000e+00,1.06620e-02,0.00000e+00
1.80431e-16,9.84643e-03,0.00000e+00
0.00000e+00,8.94241e-03,9.02148e-17
1.80267e-16,7.96453e-03,0.00000e+00
8.99507e-17,6.97227e-03,0.00000e+00
1.79834e-16,6.01102e-03,9.04674e-17
1.79967e-16,5.15894e-03,9.01931e-17
0.00000e+00,4.48448e-03,4.49995e-16
0.00000e+00,4.06725e-03,0.00000e+00
0.00000e+00,3.84346e-03,2.70482e-16
8.99507e-17,3.72102e-03,0.00000e+00
9.01931e-17,3.73243e-03,4.50116e-16
4.51789e-16,3.91053e-03,0.00000e+00
0.00000e+00,4.14701e-03,0.00000e+00
1.80464e-16,4.38768e-03,0.00000e+00
1.79901e-16,4.57453e-03,1.79834e-16
1.80267e-16,4.70801e-03,2.70579e-16
0.00000e+00,4.78769e-03,0.00000e+00
0.00000e+00,4.76612e-03,3.59967e-16
0.00000e+00,4.67216e-03,0.00000e+00
5.40859e-16,4.50862e-03,0.00000e+00
0.00000e+00,4.28753e-03,0.00000e+00
0.00000e+00,3.99673e-03,0.00000e+00
0.00000e+00,3.66390e-03,8.99507e-17
1.80198e-16,3.35230e-03,0.00000e+00
0.00000e+00,3.04591e-03,4.50482e-16
0.00000e+00,2.75492e-03,0.00000e+00
8.99507e-17,2.50840e-03,4.50756e-16
0.00000e+00,2.32214e-03,0.00000e+00
0.00000e+00,2.20366e-03,9.02707e-17
0.00000e+00,2.14944e-03,2.70538e-16
2.70160e-16,2.12904e-03,0.00000e+00
0.00000e+00,2.13216e-03,0.00000e+00
2.70702e-16,2.14373e-03,0.00000e+00
5.39802e-16,2.16360e-03,0.00000e+00
4.51242e-16,2.18334e-03,9.02148e-17
0.00000e+00,2.19393e-03,0.00000e+00
0.00000e+00,2.18715e-03,8.99835e-17
0.00000e+00,2.15683e-03,0.00000e+00
0.00000e+00,2.10753e-03,9.02148e-17
0.00000e+00,2.03517e-03,8.99507e-17
0.00000e+00,1.94372e-03,1.79934e-16
0.00000e+00,1.83224e-03,0.00000e+00
9.00715e-17,1.71471e-03,0.00000e+00
0.00000e+00,1.59852e-03,5.40761e-16
2.69968e-16,1.49116e-03,0.00000e+00
0.00000e+00,1.39664e-03,0.00000e+00
3.60110e-16,1.31375e-03,8.99507e-17
4.50645e-16,1.24474e-03,0.00000e+00
0.00000e+00,1.19524e-03,0.00000e+00
0.00000e+00,1.15832e-03,0.00000e+00
0.00000e+00,1.13315e-03,8.99172e-17
0.00000e+00,1.11617e-03,0.00000e+00
1.80409e-16,1.10361e-03,9.02155e-17
0.00000e+00,1.09236e-03,0.00000e+00
0.00000e+00,1.07968e-03,0.00000e+00
0.00000e+00,1.06343e-03,0.00000e+00
0.00000e+00,1.04222e-03,0.00000e+00
2.70623e-16,1.01540e-03,0.00000e+00
2.70218e-16,9.84283e-04,4.49885e-16
1.80409e-16,9.48352e-04,0.00000e+00
0.00000e+00,9.07983e-04,1.79901e-16
0.00000e+00,8.64740e-04,1.79967e-16
0.00000e+00,8.20371e-04,8.99507e-17
3.60102e-16,7.76619e-04,0.00000e+00
9.02707e-17,7.35045e-04,4.51237e-16
9.00715e-17,6.96899e-04,0.00000e+00
0.00000e+00,6.63032e-04,0.00000e+00
3.61202e-16,6.33862e-04,3.61319e-16
9.02707e-17,6.09001e-04,0.00000e+00
9.01931e-17,5.88159e-04,3.59803e-16
0.00000e+00,5.71157e-04,0.00000e+00
2.70897e-16,5.56968e-04,0.00000e+00
5.40502e-16,5.45909e-04,0.00000e+00
9.02148e-17,5.35230e-04,8.99835e-17
2.70702e-16,5.23988e-04,2.71206e-16
0.00000e+00,5.12062e-04,3.60682e-16
0.00000e+00,4.99131e-04,8.99835e-17
0.00000e+00,4.84683e-04,5.40597e-16
9.02707e-17,4.68775e-04,8.99507e-17
3.60429e-16,4.51650e-04,4.50756e-16
0.00000e+00,4.33692e-04,2.70358e-16
0.00000e+00,4.15367e-04,4.50401e-16
0.00000e+00,3.97706e-04,2.70339e-16
0.00000e+00,3.80702e-04,2.70502e-16
0.00000e+00,3.64446e-04,0.00000e+00
2.69852e-16,3.49220e-04,9.02707e-17
8.99507e-17,3.35216e-04,2.70623e-16
0.00000e+00,3.22520e-04,0.00000e+00


==> results/smc-viol-plots-50.csv <==
1.72852e-15,4.40586e+00,0.00000e+00
9.11247e-17,6.28068e+00,0.00000e+00
5.45688e-16,5.44814e+00,0.00000e+00
8.19578e-16,3.23156e+00,5.46472e-16
0.00000e+00,9.93741e-01,5.44775e-16
1.63812e-15,3.35634e-01,1.09258e-15
5.46284e-16,7.70787e-01,9.11247e-17
0.00000e+00,7.16069e-01,0.00000e+00
6.37799e-16,3.16939e-01,1.00210e-15
6.37232e-16,1.34183e-01,1.73250e-15
1.00216e-15,3.54663e-01,0.00000e+00
1.27559e-15,5.94554e-01,0.00000e+00
2.73114e-16,6.63454e-01,4.54920e-16
1.45729e-15,5.70041e-01,0.00000e+00
1.00138e-15,3.91784e-01,1.27295e-15
1.82271e-16,2.09507e-01,1.82076e-16
6.36332e-16,7.42631e-02,6.37153e-16
0.00000e+00,4.60647e-04,0.00000e+00
2.73406e-16,0.00000e+00,1.09329e-15
0.00000e+00,0.00000e+00,6.36520e-16
8.18958e-16,2.27161e-02,0.00000e+00
0.00000e+00,5.16614e-02,0.00000e+00
1.00087e-15,6.81719e-02,0.00000e+00
4.54463e-16,6.79570e-02,7.29083e-16
1.81592e-16,5.16708e-02,0.00000e+00
0.00000e+00,2.52387e-02,1.63780e-15
0.00000e+00,0.00000e+00,1.82169e-16
4.55166e-16,0.00000e+00,0.00000e+00
0.00000e+00,0.00000e+00,9.11354e-17
6.37198e-16,0.00000e+00,9.11247e-17
0.00000e+00,0.00000e+00,1.81986e-16
2.73114e-16,0.00000e+00,9.10982e-17
0.00000e+00,2.46491e-02,0.00000e+00
5.46301e-16,5.70843e-02,0.00000e+00
0.00000e+00,9.12324e-02,9.10283e-16
1.82076e-16,1.23905e-01,3.64393e-16
1.27580e-15,1.52744e-01,8.19469e-16
1.81896e-16,1.75706e-01,6.38454e-16
0.00000e+00,1.91863e-01,4.55645e-16
0.00000e+00,2.01547e-01,3.64446e-16
6.36701e-16,2.02290e-01,0.00000e+00
8.18675e-16,1.96526e-01,0.00000e+00
3.64121e-16,1.84595e-01,9.11354e-17
0.00000e+00,1.67018e-01,9.13470e-17
0.00000e+00,1.44751e-01,0.00000e+00
0.00000e+00,1.19834e-01,4.55115e-16
0.00000e+00,9.48449e-02,0.00000e+00
4.54920e-16,7.20034e-02,1.54851e-15
0.00000e+00,5.28882e-02,0.00000e+00
2.73077e-16,3.85626e-02,0.00000e+00
2.73618e-16,2.89124e-02,5.45688e-16
0.00000e+00,2.34507e-02,8.19327e-16
0.00000e+00,2.12199e-02,0.00000e+00
3.64152e-16,2.13715e-02,9.10218e-17
0.00000e+00,2.26768e-02,0.00000e+00
1.81592e-16,2.41712e-02,1.82076e-16
0.00000e+00,2.53849e-02,0.00000e+00
0.00000e+00,2.57070e-02,1.18318e-15
1.82066e-16,2.51787e-02,0.00000e+00
0.00000e+00,2.39194e-02,6.37794e-16
0.00000e+00,2.22647e-02,9.07959e-17
2.73406e-16,2.04533e-02,0.00000e+00
0.00000e+00,1.87094e-02,0.00000e+00
0.00000e+00,1.72176e-02,5.46529e-16
0.00000e+00,1.60169e-02,4.55491e-16
1.81592e-16,1.50812e-02,5.46348e-16
0.00000e+00,1.43583e-02,0.00000e+00
6.37539e-16,1.38012e-02,0.00000e+00
1.81896e-16,1.33443e-02,0.00000e+00
0.00000e+00,1.28931e-02,2.73243e-16
0.00000e+00,1.24209e-02,0.00000e+00
0.00000e+00,1.19204e-02,2.73391e-16
0.00000e+00,1.13537e-02,0.00000e+00
9.11354e-17,1.07193e-02,0.00000e+00
4.55349e-16,1.00363e-02,0.00000e+00
0.00000e+00,9.38916e-03,0.00000e+00
8.18982e-16,8.77915e-03,0.00000e+00
2.73396e-16,8.20048e-03,1.82066e-16
0.00000e+00,7.65301e-03,1.09201e-15
2.73295e-16,7.18577e-03,1.09322e-15
4.55035e-16,6.75300e-03,0.00000e+00
0.00000e+00,6.35182e-03,0.00000e+00
0.00000e+00,5.97799e-03,8.19884e-16
3.64133e-16,5.63824e-03,0.00000e+00
2.73066e-16,5.33150e-03,0.00000e+00
0.00000e+00,5.02246e-03,1.81896e-16
3.64152e-16,4.72293e-03,0.00000e+00
2.72614e-16,4.43213e-03,3.64542e-16
7.29930e-16,4.15682e-03,9.10379e-17
0.00000e+00,3.90591e-03,3.64965e-16
1.82249e-16,3.68304e-03,5.46813e-16
0.00000e+00,3.48236e-03,0.00000e+00
6.38318e-16,3.29521e-03,0.00000e+00
0.00000e+00,3.12287e-03,0.00000e+00
9.11354e-17,2.96650e-03,1.27284e-15
0.00000e+00,2.82213e-03,9.11247e-17
2.73406e-16,2.68618e-03,0.00000e+00
0.00000e+00,2.54961e-03,0.00000e+00
8.19573e-16,2.42002e-03,9.11247e-17
0.00000e+00,2.29811e-03,0.00000e+00
0.00000e+00,2.18377e-03,5.46812e-16
0.00000e+00,2.07570e-03,0.00000e+00
0.00000e+00,1.97379e-03,6.38794e-16
1.82066e-16,1.87771e-03,0.00000e+00
0.00000e+00,1.78686e-03,6.37743e-16
6.37948e-16,1.69980e-03,0.00000e+00
0.00000e+00,1.61333e-03,3.63792e-16
0.00000e+00,1.52945e-03,8.20879e-16
9.13470e-17,1.44960e-03,0.00000e+00
0.00000e+00,1.37400e-03,8.21473e-16
1.81592e-16,1.30263e-03,0.00000e+00
1.36557e-15,1.23532e-03,4.54706e-16
0.00000e+00,1.17082e-03,1.00182e-15
1.82076e-16,1.10962e-03,0.00000e+00
0.00000e+00,1.05190e-03,0.00000e+00
0.00000e+00,9.97176e-04,7.26823e-16
0.00000e+00,9.44873e-04,6.36758e-16
0.00000e+00,8.95015e-04,0.00000e+00
0.00000e+00,8.47483e-04,0.00000e+00
0.00000e+00,8.02224e-04,1.09315e-15
0.00000e+00,7.59223e-04,1.00293e-15
5.46472e-16,7.18482e-04,9.10218e-17
0.00000e+00,6.79165e-04,0.00000e+00
1.81592e-16,6.41304e-04,0.00000e+00
8.19308e-16,6.05655e-04,3.63962e-16
9.11354e-17,5.71986e-04,0.00000e+00
9.10379e-17,5.41623e-04,5.45487e-16
0.00000e+00,5.13181e-04,3.64770e-16
0.00000e+00,4.86580e-04,5.46589e-16
0.00000e+00,4.61697e-04,0.00000e+00
4.55336e-16,4.38333e-04,0.00000e+00
0.00000e+00,4.16302e-04,6.38193e-16
0.00000e+00,3.95248e-04,0.00000e+00
0.00000e+00,3.75004e-04,0.00000e+00
1.18346e-15,3.55483e-04,0.00000e+00
0.00000e+00,3.37620e-04,1.82180e-15
0.00000e+00,3.20593e-04,1.82249e-16
0.00000e+00,3.04317e-04,1.82271e-16
9.10379e-17,2.88793e-04,0.00000e+00
0.00000e+00,2.74020e-04,0.00000e+00
6.37526e-16,2.59989e-04,0.00000e+00
3.64167e-16,2.46679e-04,9.10218e-17
1.81592e-16,2.34057e-04,1.45545e-15
5.46813e-16,2.22082e-04,1.82271e-16
0.00000e+00,2.10712e-04,8.18521e-16
0.00000e+00,1.99904e-04,0.00000e+00
0.00000e+00,1.89619e-04,9.07959e-17
0.00000e+00,1.79827e-04,0.00000e+00
9.11354e-17,1.70501e-04,2.73295e-16
7.29030e-16,1.61625e-04,6.37386e-16
2.73066e-16,1.53183e-04,4.55190e-16
0.00000e+00,1.45161e-04,1.91259e-15
6.36636e-16,1.37548e-04,1.72875e-15
7.29521e-16,1.30331e-04,0.00000e+00
1.81592e-16,1.23495e-04,1.82271e-16
1.18313e-15,1.17024e-04,0.00000e+00
1.82694e-16,1.10900e-04,5.46179e-16
0.00000e+00,1.05107e-04,0.00000e+00
5.45501e-16,9.96259e-05,1.81896e-16
0.00000e+00,9.44393e-05,9.11354e-17
4.55677e-16,8.95307e-05,0.00000e+00
7.29475e-16,8.48845e-05,4.55677e-16
0.00000e+00,8.04862e-05,9.10982e-17
1.82076e-16,7.63221e-05,2.73309e-16
2.72844e-16,7.23795e-05,0.00000e+00
0.00000e+00,6.86461e-05,1.18449e-15
0.00000e+00,6.51106e-05,0.00000e+00
3.64201e-16,6.17617e-05,5.45838e-16
0.00000e+00,5.85889e-05,9.10379e-17
0.00000e+00,5.55821e-05,2.72844e-16
9.09480e-17,5.27316e-05,0.00000e+00
3.64504e-16,5.00285e-05,3.63877e-16
0.00000e+00,4.74643e-05,0.00000e+00
0.00000e+00,4.50311e-05,0.00000e+00
0.00000e+00,4.27218e-05,9.10786e-16
0.00000e+00,4.05295e-05,1.00156e-15
9.11354e-17,3.84481e-05,0.00000e+00
0.00000e+00,3.64719e-05,0.00000e+00
7.28483e-16,3.45953e-05,0.00000e+00
3.64133e-16,3.28135e-05,0.00000e+00
4.55094e-16,3.11218e-05,8.19330e-16
0.00000e+00,2.95156e-05,8.20187e-16
1.81896e-16,2.79907e-05,0.00000e+00
0.00000e+00,2.65433e-05,1.18238e-15
2.73374e-16,2.51695e-05,5.46812e-16
0.00000e+00,2.38658e-05,0.00000e+00
1.82066e-16,2.26287e-05,2.73406e-16
8.19559e-16,2.14552e-05,1.82694e-16
0.00000e+00,2.03421e-05,1.27498e-15
4.55450e-16,1.92865e-05,0.00000e+00
0.00000e+00,1.82856e-05,0.00000e+00
2.73295e-16,1.73367e-05,6.36636e-16
0.00000e+00,1.64373e-05,9.10379e-17
1.00073e-15,1.55848e-05,1.82066e-16
1.00249e-15,1.47770e-05,2.73088e-16
0.00000e+00,1.40115e-05,0.00000e+00
0.00000e+00,1.32861e-05,0.00000e+00
0.00000e+00,1.25988e-05,0.00000e+00
9.11354e-17,1.19474e-05,0.00000e+00
1.81592e-16,1.13302e-05,0.00000e+00


==> results/spcp-obj-plots.csv <==
2.27953e+06,1.59796e+06,3.23433e+06
2.12198e+06,1.53117e+06,3.06139e+06
1.95265e+06,1.54389e+06,2.89171e+06
1.90429e+06,1.60220e+06,2.74583e+06
1.90063e+06,1.66623e+06,2.61578e+06
1.87106e+06,1.71199e+06,2.50078e+06
1.83504e+06,1.73362e+06,2.40278e+06
1.81028e+06,1.73693e+06,2.32371e+06
1.79408e+06,1.73077e+06,2.25996e+06
1.78153e+06,1.72228e+06,2.20803e+06
1.77252e+06,1.71686e+06,2.16418e+06
1.76700e+06,1.71520e+06,2.12602e+06
1.76347e+06,1.71634e+06,2.09208e+06
1.76027e+06,1.71891e+06,2.06230e+06
1.75717e+06,1.72177e+06,2.03549e+06
1.75444e+06,1.72419e+06,2.01116e+06
1.75213e+06,1.72584e+06,1.98921e+06
1.75008e+06,1.72669e+06,1.96972e+06
1.74821e+06,1.72686e+06,1.95202e+06
1.74651e+06,1.72678e+06,1.93625e+06
1.74498e+06,1.72686e+06,1.92205e+06
1.74362e+06,1.72698e+06,1.90951e+06
1.74242e+06,1.72711e+06,1.89869e+06
1.74143e+06,1.72727e+06,1.88874e+06
1.74057e+06,1.72747e+06,1.87979e+06
1.73983e+06,1.72770e+06,1.87156e+06
1.73918e+06,1.72795e+06,1.86410e+06
1.73860e+06,1.72818e+06,1.85761e+06
1.73806e+06,1.72838e+06,1.85176e+06
1.73755e+06,1.72856e+06,1.84631e+06


==> results/spcp-res-plots.csv <==
6.97546e-02,9.81852e-02,7.32799e-03
1.82282e-02,2.29826e-02,7.30250e-03
2.30891e-02,2.10406e-02,7.22717e-03
2.04105e-02,3.05258e-02,9.15327e-03
1.32610e-02,2.88134e-02,1.05748e-02
8.13373e-03,2.04129e-02,8.97101e-03
5.76297e-03,1.25871e-02,7.80054e-03
4.34638e-03,9.08837e-03,6.66945e-03
3.25045e-03,8.37150e-03,5.77682e-03
2.47716e-03,7.62406e-03,5.07753e-03
1.93514e-03,6.31051e-03,4.58756e-03
1.47661e-03,4.91539e-03,4.21755e-03
1.11361e-03,3.84906e-03,3.92383e-03
8.89792e-04,3.17143e-03,3.62583e-03
7.50068e-04,2.65154e-03,3.40612e-03
6.38535e-04,2.14109e-03,3.20995e-03
5.29431e-04,1.69148e-03,3.01094e-03
4.30630e-04,1.40115e-03,2.80441e-03
3.51075e-04,1.24980e-03,2.64505e-03
2.89637e-04,1.13333e-03,2.47042e-03
2.41247e-04,1.03391e-03,2.31652e-03
2.02403e-04,8.91654e-04,2.14576e-03
1.71464e-04,7.37809e-04,1.98127e-03
1.67652e-04,6.11072e-04,1.87535e-03
1.66663e-04,5.13528e-04,1.76856e-03
1.51375e-04,4.34162e-04,1.67453e-03
1.27771e-04,3.69967e-04,1.57392e-03
1.03426e-04,3.21480e-04,1.45426e-03
8.47615e-05,2.84932e-04,1.37425e-03
7.29873e-05,2.53779e-04,1.31217e-03


==> results/spcp-viol-plots.csv <==
1.95539e-14,2.91787e+00,0.00000e+00
3.27189e-14,3.19073e+00,0.00000e+00
4.22055e-14,2.66190e+00,0.00000e+00
0.00000e+00,1.67760e+00,0.00000e+00
0.00000e+00,8.76224e-01,7.36218e-09
1.66499e-14,4.76889e-01,0.00000e+00
2.45876e-14,2.93968e-01,7.71229e-09
4.00758e-14,1.89268e-01,0.00000e+00
2.28452e-14,1.55304e-01,5.75498e-09
0.00000e+00,1.81809e-01,0.00000e+00
0.00000e+00,2.16796e-01,0.00000e+00
0.00000e+00,2.33277e-01,6.51731e-09
0.00000e+00,2.26341e-01,3.21722e-09
2.38132e-14,2.03821e-01,0.00000e+00
2.45876e-14,1.75899e-01,0.00000e+00
5.45960e-14,1.49344e-01,7.30472e-09
1.93603e-15,1.27049e-01,8.07798e-09
0.00000e+00,1.09792e-01,2.06849e-09
3.93014e-14,9.74045e-02,0.00000e+00
0.00000e+00,8.79191e-02,6.55592e-09
4.45287e-15,7.91940e-02,0.00000e+00
0.00000e+00,7.22414e-02,3.10772e-09
0.00000e+00,6.68745e-02,0.00000e+00
4.08502e-14,6.24831e-02,0.00000e+00
7.55052e-15,5.85877e-02,2.64676e-09
0.00000e+00,5.49815e-02,9.90513e-09
3.19445e-14,5.16553e-02,1.38620e-10
0.00000e+00,4.86657e-02,0.00000e+00
0.00000e+00,4.60242e-02,2.43153e-09
1.58754e-14,4.36656e-02,0.00000e+00

